On the Predictability of non-CGM Diabetes Data for Personalized Recommendation

With continuous glucose monitoring (CGM), data-driven models on blood glucose prediction have been shown to be effective in related work. However, such (CGM) systems are not always available, e.g., for a patient at home. In this work, we conduct a study on 9 patients and examine the online predictability of data-driven (aka. machine learning) based models on patient-level blood glucose prediction; with measurements are taken only periodically (i.e., after several hours). To this end, we propose several post-prediction methods to account for the noise nature of these data, that marginally improves the performance of the end system.

==> fixedmodel.txt <==
------------------------------------------------
Meal time prediction:

tuning parameter: korrekturfaktor in range (0,60), minimise rmse

draft setting: use all data for fitting, results report on training data
avg: average bloodglucose at mealtime

RMSE: 6.845 for fixed model and avg: 10.3625 for patient 8
SMAPE: 24.5400329907 for fixed model and avg: 23.4155080422 for patient 8
MdSE: 2.35 for fixed model and avg: 2.35 for patient 8
number of predictions: 2 and number of instances: 72
Percentage of predictions: 2.78


RMSE: 21.8 for fixed model and avg: 16.85 for patient 12
SMAPE: 32.0606826802 for fixed model and avg: 52.032748538 for patient 12
MdSE: 3.4 for fixed model and avg: 3.4 for patient 12
number of predictions: 2 and number of instances: 60
Percentage of predictions: 3.33


RMSE: 20.1871428571 for fixed model and avg: 10.5340816327 for patient 13
SMAPE: 61.0556640459 for fixed model and avg: 40.5543425033 for patient 13
MdSE: 2.7 for fixed model and avg: 0.828571428571 for patient 13
number of predictions: 7 and number of instances: 168
Percentage of predictions: 4.17

RMSE: 7.94722222222 for fixed model and avg: 7.80055555556 for patient 15
SMAPE: 30.7367650153 for fixed model and avg: 26.9456007638 for patient 15
MdSE: 1.9 for fixed model and avg: 1.9 for patient 15
number of predictions: 18 and number of instances: 194
Percentage of predictions: 9.28


RMSE: 4.016 for fixed model and avg: 3.18 for patient 16
SMAPE: 32.8572009273 for fixed model and avg: 29.4007562054 for patient 16
MdSE: 1.7 for fixed model and avg: 1.5 for patient 16
number of predictions: 5 and number of instances: 187
Percentage of predictions: 2.67


RMSE: 12.25 for fixed model and avg: 12.25 for patient 17
SMAPE: 78.6516853933 for fixed model and avg: 78.6516853933 for patient 17
MdSE: 3.5 for fixed model and avg: 3.5 for patient 17
number of predictions: 1 and number of instances: 104
Percentage of predictions: 0.96


*** There is no predictable instance for patient 10, 11, 14 ****


==> tmp/stability_10.txt <==
10	2017-02-08 16:10:01	\N	\N	\N	1	\N	\N
10	2017-02-08 16:30:01	\N	\N	\N	1	\N	\N
10	2017-02-08 16:30:26	\N	\N	\N	\N	5	\N
10	2017-02-08 16:31:51	5	\N	\N	\N	\N	\N
10	2017-02-08 16:32:22	\N	\N	5	\N	\N	\N
10	2017-02-08 16:50:01	\N	\N	\N	4	\N	\N
10	2017-02-08 17:30:01	\N	\N	\N	1	\N	\N
10	2017-02-23 14:50:01	\N	\N	\N	1	\N	\N
10	2017-02-23 15:20:01	\N	\N	\N	4	\N	\N
10	2017-02-28 09:50:01	\N	\N	\N	11	\N	\N
10	2017-02-28 10:00:01	\N	\N	\N	35	\N	\N
10	2017-03-01 11:20:01	\N	\N	\N	102	\N	\N
10	2017-03-01 11:30:01	\N	\N	\N	74	\N	\N
10	2017-03-01 11:50:01	\N	\N	\N	54	\N	\N
10	2017-03-01 12:00:01	\N	\N	\N	7	\N	\N
10	2017-03-01 12:20:01	\N	\N	\N	89	\N	\N
10	2017-03-01 12:30:01	\N	\N	\N	39	\N	\N
10	2017-03-01 12:40:01	\N	\N	\N	6	\N	\N
10	2017-03-01 13:00:01	\N	\N	\N	9	\N	\N
10	2017-03-01 14:00:01	\N	\N	\N	2	\N	\N
10	2017-03-01 14:10:01	\N	\N	\N	4	\N	\N
10	2017-03-01 15:20:01	\N	\N	\N	8	\N	\N
10	2017-03-01 15:30:01	\N	\N	\N	116	\N	\N
10	2017-03-01 15:40:01	\N	\N	\N	254	\N	\N
10	2017-03-01 15:50:01	\N	\N	\N	27	\N	\N
10	2017-03-01 16:00:01	\N	\N	\N	28	\N	\N
10	2017-03-01 17:30:01	\N	\N	\N	12	\N	\N
10	2017-03-01 17:40:01	\N	\N	\N	90	\N	\N
10	2017-03-01 17:50:01	\N	\N	\N	54	\N	\N
10	2017-03-01 18:00:01	\N	\N	\N	16	\N	\N
10	2017-03-01 19:10:01	\N	\N	\N	24	\N	\N
10	2017-03-02 06:50:01	\N	\N	\N	1	\N	\N
10	2017-03-02 14:30:01	\N	\N	\N	7	\N	\N
10	2017-03-02 16:20:01	\N	\N	\N	14	\N	\N
10	2017-03-02 16:30:01	\N	\N	\N	25	\N	\N
10	2017-03-02 17:10:01	\N	\N	\N	626	\N	\N
10	2017-03-02 17:20:01	\N	\N	\N	1271	\N	\N
10	2017-03-02 17:30:01	\N	\N	\N	1243	\N	\N
10	2017-03-02 17:40:01	\N	\N	\N	1122	\N	\N
10	2017-03-02 17:50:01	\N	\N	\N	1274	\N	\N
10	2017-03-02 18:00:01	\N	\N	\N	1048	\N	\N
10	2017-03-02 18:10:01	\N	\N	\N	522	\N	\N
10	2017-03-02 18:20:01	\N	\N	\N	4	\N	\N
10	2017-03-02 18:40:01	\N	\N	\N	1	\N	\N
10	2017-03-02 18:50:01	\N	\N	\N	3	\N	\N
10	2017-03-02 19:00:01	\N	\N	\N	61	\N	\N
10	2017-03-02 19:10:01	\N	\N	\N	18	\N	\N
10	2017-03-02 19:20:01	\N	\N	\N	17	\N	\N
10	2017-03-03 15:30:01	\N	\N	\N	113	\N	\N
10	2017-03-03 15:40:01	\N	\N	\N	1	\N	\N
10	2017-03-03 15:50:01	\N	\N	\N	141	\N	\N
10	2017-03-03 16:00:01	\N	\N	\N	22	\N	\N
10	2017-03-03 16:30:01	\N	\N	\N	825	\N	\N
10	2017-03-03 16:40:01	\N	\N	\N	135	\N	\N
10	2017-03-03 17:30:01	\N	\N	\N	18	\N	\N
10	2017-03-03 19:20:01	\N	\N	\N	52	\N	\N
10	2017-03-03 19:30:01	\N	\N	\N	218	\N	\N
10	2017-03-03 19:40:01	\N	\N	\N	1	\N	\N
10	2017-03-04 14:40:01	\N	\N	\N	2	\N	\N
10	2017-03-04 17:40:01	\N	\N	\N	139	\N	\N
10	2017-03-04 17:50:01	\N	\N	\N	120	\N	\N
10	2017-03-04 18:00:01	\N	\N	\N	7	\N	\N
10	2017-03-04 18:10:01	\N	\N	\N	25	\N	\N
10	2017-03-04 18:20:01	\N	\N	\N	1036	\N	\N
10	2017-03-04 18:30:01	\N	\N	\N	1126	\N	\N
10	2017-03-04 18:40:01	\N	\N	\N	1125	\N	\N
10	2017-03-04 18:50:01	\N	\N	\N	1106	\N	\N
10	2017-03-04 19:00:01	\N	\N	\N	121	\N	\N
10	2017-03-04 19:40:01	\N	\N	\N	8	\N	\N
10	2017-03-04 20:00:01	\N	\N	\N	124	\N	\N
10	2017-03-04 20:10:01	\N	\N	\N	34	\N	\N
10	2017-03-04 20:20:01	\N	\N	\N	89	\N	\N
10	2017-03-04 20:30:01	\N	\N	\N	5	\N	\N
10	2017-03-05 09:30:01	\N	\N	\N	3	\N	\N
10	2017-03-05 14:00:01	\N	\N	\N	73	\N	\N
10	2017-03-05 14:10:01	\N	\N	\N	1208	\N	\N
10	2017-03-05 14:20:01	\N	\N	\N	1086	\N	\N
10	2017-03-05 14:30:01	\N	\N	\N	849	\N	\N
10	2017-03-05 14:40:01	\N	\N	\N	1122	\N	\N
10	2017-03-05 14:50:01	\N	\N	\N	987	\N	\N
10	2017-03-05 15:00:01	\N	\N	\N	935	\N	\N
10	2017-03-05 15:10:01	\N	\N	\N	822	\N	\N
10	2017-03-05 15:20:01	\N	\N	\N	359	\N	\N
10	2017-03-05 15:30:01	\N	\N	\N	2	\N	\N
10	2017-03-05 17:10:01	\N	\N	\N	23	\N	\N
10	2017-03-05 18:30:01	\N	\N	\N	1	\N	\N
10	2017-03-05 18:40:01	\N	\N	\N	17	\N	\N
10	2017-03-05 20:10:01	\N	\N	\N	277	\N	\N
10	2017-03-05 20:30:01	\N	\N	\N	269	\N	\N
10	2017-03-06 09:10:01	\N	\N	\N	1	\N	\N
10	2017-03-06 15:50:01	\N	\N	\N	187	\N	\N
10	2017-03-06 16:00:01	\N	\N	\N	1	\N	\N
10	2017-03-06 16:10:01	\N	\N	\N	150	\N	\N
10	2017-03-06 16:20:01	\N	\N	\N	728	\N	\N
10	2017-03-06 16:30:01	\N	\N	\N	1153	\N	\N
10	2017-03-06 16:40:01	\N	\N	\N	1100	\N	\N
10	2017-03-06 16:50:01	\N	\N	\N	972	\N	\N
10	2017-03-06 17:20:01	\N	\N	\N	12	\N	\N
10	2017-03-06 17:30:01	\N	\N	\N	85	\N	\N
10	2017-03-06 17:40:01	\N	\N	\N	3	\N	\N
10	2017-03-06 17:50:01	\N	\N	\N	102	\N	\N
10	2017-03-06 18:00:01	\N	\N	\N	93	\N	\N
10	2017-03-06 18:20:01	\N	\N	\N	1	\N	\N
10	2017-03-08 05:20:00	\N	\N	\N	\N	10.9	\N
10	2017-03-08 05:25:00	\N	9	\N	\N	\N	\N
10	2017-03-08 07:06:00	\N	\N	\N	\N	10	\N
10	2017-03-08 09:10:15	18	\N	\N	\N	\N	\N
10	2017-03-08 09:50:01	\N	\N	\N	4	\N	\N
10	2017-03-08 10:00:01	\N	\N	\N	23	\N	\N
10	2017-03-08 10:20:01	\N	\N	\N	11	\N	\N
10	2017-03-08 12:50:01	\N	\N	\N	2	\N	\N
10	2017-03-08 14:07:00	\N	12	\N	\N	\N	\N
10	2017-03-08 14:07:28	\N	12	\N	\N	\N	\N
10	2017-03-08 14:08:45	\N	\N	12	\N	\N	\N
10	2017-03-08 14:09:20	\N	\N	\N	\N	8.3	\N
10	2017-03-08 18:45:40	\N	\N	\N	\N	5.6	\N
10	2017-03-08 18:46:18	\N	6	\N	\N	\N	\N
10	2017-03-08 18:46:39	\N	\N	4	\N	\N	\N
10	2017-03-08 19:40:01	\N	\N	\N	63	\N	\N
10	2017-03-08 19:50:01	\N	\N	\N	61	\N	\N
10	2017-03-09 05:54:22	\N	\N	\N	\N	7.7	\N
10	2017-03-09 05:55:01	\N	4	\N	\N	\N	\N
10	2017-03-09 05:55:21	\N	\N	3	\N	\N	\N
10	2017-03-09 06:50:01	\N	\N	\N	1	\N	\N
10	2017-03-09 14:47:02	\N	\N	\N	\N	8.4	\N
10	2017-03-09 14:47:22	\N	10	\N	\N	\N	\N
10	2017-03-09 14:47:44	\N	\N	8	\N	\N	\N
10	2017-03-09 15:40:01	\N	\N	\N	2	\N	\N
10	2017-03-09 16:10:01	\N	\N	\N	122	\N	\N
10	2017-03-09 16:20:01	\N	\N	\N	43	\N	\N
10	2017-03-09 16:30:01	\N	\N	\N	18	\N	\N
10	2017-03-09 18:40:01	\N	\N	\N	8	\N	\N
10	2017-03-09 19:30:01	\N	\N	\N	4	\N	\N
10	2017-03-09 20:20:01	\N	\N	\N	10	\N	\N
10	2017-03-09 20:30:01	\N	\N	\N	22	\N	\N
10	2017-03-09 20:40:01	\N	\N	\N	132	\N	\N
10	2017-03-10 05:58:58	\N	6	\N	\N	\N	\N
10	2017-03-10 05:59:42	\N	\N	\N	\N	13.7	\N
10	2017-03-10 06:00:01	\N	\N	2	0	\N	\N
10	2017-03-10 06:50:01	\N	\N	\N	1	\N	\N
10	2017-03-10 07:00:01	\N	\N	\N	6	\N	\N
10	2017-03-11 06:35:13	\N	\N	\N	\N	12	\N
10	2017-03-11 06:35:46	\N	10	\N	\N	\N	\N
10	2017-03-11 06:36:14	\N	\N	4	\N	\N	\N
10	2017-03-11 19:02:44	\N	\N	\N	\N	9.4	\N
10	2017-03-11 19:03:13	\N	8	\N	\N	\N	\N
10	2017-03-11 19:03:29	\N	\N	2	\N	\N	\N
10	2017-03-12 08:44:24	\N	\N	\N	\N	12.2	\N
10	2017-03-12 08:44:47	\N	6	\N	\N	\N	\N
10	2017-03-12 08:45:09	\N	\N	4	\N	\N	\N
10	2017-03-12 09:40:01	\N	\N	\N	5	\N	\N
10	2017-03-12 11:10:01	\N	\N	\N	2	\N	\N
10	2017-03-12 11:20:01	\N	\N	\N	6	\N	\N
10	2017-03-12 14:10:15	\N	\N	\N	\N	15.5	\N
10	2017-03-12 14:11:03	\N	14	\N	\N	\N	\N
10	2017-03-12 14:11:22	\N	\N	10	\N	\N	\N
10	2017-03-12 15:00:01	\N	\N	\N	2	\N	\N
10	2017-03-12 19:20:27	\N	\N	\N	\N	13.6	\N
10	2017-03-12 19:21:01	\N	2	\N	\N	\N	\N
10	2017-03-13 07:32:14	\N	10	\N	\N	\N	\N
10	2017-03-13 07:32:59	\N	\N	4	\N	\N	\N
10	2017-03-13 07:33:14	\N	\N	4	\N	\N	\N
10	2017-03-13 07:33:34	\N	10	\N	\N	\N	\N
10	2017-03-13 07:34:00	\N	\N	\N	\N	13	\N
10	2017-03-13 11:30:01	\N	\N	\N	37	\N	\N
10	2017-03-13 11:40:01	\N	\N	\N	949	\N	\N
10	2017-03-13 11:50:01	\N	\N	\N	771	\N	\N
10	2017-03-13 12:00:01	\N	\N	\N	705	\N	\N
10	2017-03-13 12:10:01	\N	\N	\N	1103	\N	\N
10	2017-03-13 12:20:01	\N	\N	\N	543	\N	\N
10	2017-03-13 14:39:33	\N	\N	\N	\N	12.2	\N
10	2017-03-13 14:39:56	\N	12	\N	\N	\N	\N
10	2017-03-13 14:40:09	\N	\N	10	\N	\N	\N
10	2017-03-13 15:30:01	\N	\N	\N	16	\N	\N
10	2017-03-13 16:00:01	\N	\N	\N	60	\N	\N
10	2017-03-13 16:30:01	\N	\N	\N	79	\N	\N
10	2017-03-13 16:40:01	\N	\N	\N	175	\N	\N
10	2017-03-13 16:50:01	\N	\N	\N	642	\N	\N
10	2017-03-13 17:00:01	\N	\N	\N	973	\N	\N
10	2017-03-13 17:10:01	\N	\N	\N	143	\N	\N
10	2017-03-13 19:10:01	\N	\N	\N	2	\N	\N
10	2017-03-14 07:13:15	\N	\N	\N	\N	12.2	\N
10	2017-03-14 07:13:34	\N	10	\N	\N	\N	\N
10	2017-03-14 07:13:59	\N	\N	4	\N	\N	\N
10	2017-03-14 08:00:01	\N	\N	\N	1	\N	\N
10	2017-03-14 14:15:15	\N	\N	\N	\N	9	\N
10	2017-03-14 14:18:01	\N	14	\N	\N	\N	\N
10	2017-03-14 14:18:40	\N	\N	8	\N	\N	\N
10	2017-03-14 15:10:01	\N	\N	\N	1	\N	\N
10	2017-03-14 15:20:01	\N	\N	\N	1	\N	\N
10	2017-03-14 15:30:01	\N	\N	\N	31	\N	\N
10	2017-03-14 15:40:01	\N	\N	\N	99	\N	\N
10	2017-03-14 15:50:01	\N	\N	\N	647	\N	\N
10	2017-03-14 16:00:01	\N	\N	\N	837	\N	\N
10	2017-03-14 16:10:01	\N	\N	\N	618	\N	\N
10	2017-03-14 16:20:01	\N	\N	\N	800	\N	\N
10	2017-03-14 16:30:01	\N	\N	\N	938	\N	\N
10	2017-03-14 16:40:01	\N	\N	\N	740	\N	\N
10	2017-03-14 16:40:46	\N	\N	\N	\N	10.8	\N
10	2017-03-14 16:41:25	\N	4	\N	\N	\N	\N
10	2017-03-14 16:41:35	\N	\N	4	\N	\N	\N
10	2017-03-14 16:50:01	\N	\N	\N	302	\N	\N
10	2017-03-14 17:00:01	\N	\N	\N	152	\N	\N
10	2017-03-14 20:32:20	\N	\N	\N	\N	12.2	\N
10	2017-03-14 20:32:40	\N	4	\N	\N	\N	\N
10	2017-03-15 05:37:49	\N	\N	\N	\N	11.9	\N
10	2017-03-15 05:38:20	\N	5	\N	\N	\N	\N
10	2017-03-15 05:38:36	\N	\N	2	\N	\N	\N
10	2017-03-15 14:43:06	\N	\N	\N	\N	11.1	\N
10	2017-03-15 14:43:44	\N	12	\N	\N	\N	\N
10	2017-03-15 14:44:04	\N	\N	4	\N	\N	\N
10	2017-03-15 15:40:01	\N	\N	\N	1	\N	\N
10	2017-03-15 18:11:46	\N	\N	\N	\N	19.4	\N
10	2017-03-15 18:12:11	\N	15	\N	\N	\N	\N
10	2017-03-15 19:57:48	\N	\N	\N	\N	15.9	11.43
10	2017-03-15 19:58:11	\N	10	\N	\N	\N	\N
10	2017-03-16 05:23:23	\N	3	\N	\N	\N	\N
10	2017-03-16 05:23:50	\N	\N	3	\N	\N	\N
10	2017-03-16 05:24:01	\N	\N	\N	\N	13.7	\N
10	2017-03-16 12:49:35	\N	\N	\N	\N	5.6	\N
10	2017-03-16 12:50:00	\N	6	\N	\N	\N	\N
10	2017-03-16 12:50:19	\N	\N	2	\N	\N	\N
10	2017-03-16 13:50:01	\N	\N	\N	16	\N	\N
10	2017-03-16 14:00:01	\N	\N	\N	865	\N	\N
10	2017-03-16 14:10:01	\N	\N	\N	600	\N	\N
10	2017-03-16 14:20:01	\N	\N	\N	408	\N	\N
10	2017-03-16 15:01:40	\N	\N	\N	\N	12.2	11.43
10	2017-03-16 15:02:30	\N	12	\N	\N	\N	\N
10	2017-03-16 15:02:48	\N	\N	10	\N	\N	\N
10	2017-03-16 17:00:01	\N	\N	\N	13	\N	\N
10	2017-03-16 17:10:01	\N	\N	\N	294	\N	\N
10	2017-03-16 17:20:01	\N	\N	\N	672	\N	\N
10	2017-03-16 17:30:01	\N	\N	\N	663	\N	\N
10	2017-03-16 17:40:01	\N	\N	\N	629	\N	\N
10	2017-03-16 17:50:01	\N	\N	\N	790	\N	\N
10	2017-03-16 18:00:01	\N	\N	\N	657	\N	\N
10	2017-03-16 18:10:01	\N	\N	\N	811	\N	\N
10	2017-03-16 18:20:01	\N	\N	\N	799	\N	\N
10	2017-03-16 18:30:01	\N	\N	\N	811	\N	\N
10	2017-03-16 18:40:01	\N	\N	\N	222	\N	\N
10	2017-03-16 18:50:01	\N	\N	\N	88	\N	\N
10	2017-03-16 20:10:01	\N	\N	\N	107	\N	\N
10	2017-03-16 20:20:01	\N	\N	\N	70	\N	\N
10	2017-03-16 20:30:01	\N	\N	\N	3	\N	\N
10	2017-03-16 20:40:01	\N	\N	\N	89	\N	\N
10	2017-03-16 21:10:01	\N	\N	\N	5	\N	\N
10	2017-03-17 05:29:07	\N	\N	\N	\N	11.4	\N
10	2017-03-17 05:29:31	\N	6	\N	\N	\N	\N
10	2017-03-17 05:29:54	\N	\N	4	\N	\N	\N
10	2017-03-17 05:30:13	\N	4	\N	\N	\N	\N
10	2017-03-17 14:18:27	\N	\N	\N	\N	11.1	\N
10	2017-03-17 14:18:55	\N	16	\N	\N	\N	\N
10	2017-03-17 14:19:12	\N	\N	10	\N	\N	\N
10	2017-03-17 15:53:26	\N	\N	\N	\N	12.2	11.43
10	2017-03-17 15:53:48	\N	1	\N	\N	\N	\N
10	2017-03-17 17:10:01	\N	\N	\N	158	\N	\N
10	2017-03-17 17:20:01	\N	\N	\N	305	\N	\N
10	2017-03-17 17:30:01	\N	\N	\N	690	\N	\N
10	2017-03-17 17:40:01	\N	\N	\N	339	\N	\N
10	2017-03-17 17:50:01	\N	\N	\N	218	\N	\N
10	2017-03-17 18:00:01	\N	\N	\N	6	\N	\N
10	2017-03-17 18:10:01	\N	\N	\N	225	\N	\N
10	2017-03-17 18:20:01	\N	\N	\N	554	\N	\N
10	2017-03-17 18:30:01	\N	\N	\N	489	\N	\N
10	2017-03-17 18:40:01	\N	\N	\N	433	\N	\N
10	2017-03-17 18:50:01	\N	\N	\N	394	\N	\N
10	2017-03-17 19:00:01	\N	\N	\N	9	\N	\N
10	2017-03-17 19:10:01	\N	\N	\N	262	\N	\N
10	2017-03-17 19:20:01	\N	\N	\N	141	\N	\N
10	2017-03-17 19:30:01	\N	\N	\N	137	\N	\N
10	2017-03-17 19:40:01	\N	\N	\N	29	\N	\N
10	2017-03-17 19:50:01	\N	\N	\N	81	\N	\N
10	2017-03-17 19:54:51	\N	\N	\N	\N	9	\N
10	2017-03-17 19:55:13	\N	8	\N	\N	\N	\N
10	2017-03-17 19:55:24	\N	\N	3	\N	\N	\N
10	2017-03-17 20:00:01	\N	\N	\N	88	\N	\N
10	2017-03-17 20:10:01	\N	\N	\N	29	\N	\N
10	2017-03-17 20:20:01	\N	\N	\N	161	\N	\N
10	2017-03-17 20:30:01	\N	\N	\N	29	\N	\N
10	2017-03-17 20:50:01	\N	\N	\N	8	\N	\N
10	2017-03-18 05:21:50	\N	6	\N	\N	\N	\N
10	2017-03-18 05:22:05	\N	\N	1	\N	\N	\N
10	2017-03-18 05:22:18	\N	\N	\N	\N	10.8	\N
10	2017-03-18 05:23:39	\N	8	\N	\N	\N	\N
10	2017-03-18 16:11:02	\N	14	\N	\N	\N	\N
10	2017-03-18 16:11:46	\N	\N	6	\N	\N	\N
10	2017-03-18 16:12:23	\N	\N	\N	\N	16.6	\N
10	2017-03-18 20:24:14	\N	\N	\N	\N	11.3	\N
10	2017-03-18 20:24:29	\N	8	\N	\N	\N	\N
10	2017-03-18 20:24:45	\N	\N	6	\N	\N	\N
10	2017-03-19 07:59:21	\N	\N	\N	\N	8.4	\N
10	2017-03-19 07:59:37	\N	8	\N	\N	\N	\N
10	2017-03-19 07:59:53	\N	\N	4	\N	\N	\N
10	2017-03-19 08:50:01	\N	\N	\N	1	\N	\N
10	2017-03-19 14:02:20	\N	\N	\N	\N	16.4	\N
10	2017-03-19 14:02:45	\N	18	\N	\N	\N	\N
10	2017-03-19 14:03:00	\N	12	\N	\N	\N	\N
10	2017-03-19 14:03:12	\N	\N	10	\N	\N	\N
10	2017-03-19 18:25:38	\N	\N	\N	\N	13.2	\N
10	2017-03-19 18:26:00	\N	6	\N	\N	\N	\N
10	2017-03-19 18:26:16	\N	\N	4	\N	\N	\N
10	2017-03-19 19:20:01	\N	\N	\N	4	\N	\N
10	2017-03-19 22:20:01	\N	\N	\N	3	\N	\N
10	2017-03-20 08:04:12	\N	\N	\N	\N	12.2	\N
10	2017-03-20 08:04:26	\N	10	\N	\N	\N	\N
10	2017-03-20 08:04:59	\N	\N	4	\N	\N	\N
10	2017-03-20 12:48:21	\N	\N	\N	\N	13.6	\N
10	2017-03-20 12:49:19	\N	16	\N	\N	\N	\N
10	2017-03-20 12:49:38	\N	\N	8	\N	\N	\N
10	2017-03-21 07:48:38	\N	\N	\N	\N	12.4	\N
10	2017-03-21 07:48:56	\N	14	\N	\N	\N	\N
10	2017-03-21 07:49:15	\N	\N	6	\N	\N	\N
10	2017-03-21 11:59:12	\N	\N	\N	\N	11.1	\N
10	2017-03-21 11:59:31	\N	10	\N	\N	\N	\N
10	2017-03-21 11:59:44	\N	\N	5	\N	\N	\N
10	2017-03-21 15:39:51	\N	\N	\N	\N	7.5	\N
10	2017-03-21 15:40:08	\N	10	\N	\N	\N	\N
10	2017-03-21 15:40:22	\N	\N	4	\N	\N	\N
10	2017-03-21 16:40:01	\N	\N	\N	3	\N	\N
10	2017-03-22 05:21:42	\N	\N	\N	\N	12.1	\N
10	2017-03-22 05:21:57	\N	12	\N	\N	\N	\N
10	2017-03-22 05:22:15	\N	\N	4	\N	\N	\N
10	2017-03-22 06:20:01	\N	\N	\N	30	\N	\N
10	2017-03-22 14:18:01	\N	\N	\N	\N	9.9	\N
10	2017-03-22 14:18:24	\N	8	\N	\N	\N	\N
10	2017-03-22 14:18:43	\N	\N	2	\N	\N	\N
10	2017-03-22 15:10:01	\N	\N	\N	1	\N	\N
10	2017-03-22 16:40:01	\N	\N	\N	142	\N	\N
10	2017-03-22 16:50:01	\N	\N	\N	5	\N	\N
10	2017-03-22 17:20:01	\N	\N	\N	6	\N	\N
10	2017-03-22 21:10:01	\N	\N	\N	59	\N	\N
10	2017-03-23 05:13:03	\N	\N	\N	\N	11.9	\N
10	2017-03-23 05:13:17	\N	8	\N	\N	\N	\N
10	2017-03-23 05:13:38	\N	\N	4	\N	\N	\N
10	2017-03-23 15:16:20	\N	\N	\N	\N	15.9	\N
10	2017-03-23 15:16:42	\N	16	\N	\N	\N	\N
10	2017-03-23 15:16:53	\N	\N	12	\N	\N	\N
10	2017-03-23 16:10:01	\N	\N	\N	3	\N	\N
10	2017-03-23 19:25:30	\N	\N	\N	\N	13.6	\N
10	2017-03-23 19:25:46	\N	12	\N	\N	\N	\N
10	2017-03-23 19:25:56	\N	\N	8	\N	\N	\N
10	2017-03-23 20:00:01	\N	\N	\N	4	\N	\N
10	2017-03-24 05:15:42	\N	\N	\N	\N	16.3	\N
10	2017-03-24 05:16:27	\N	6	\N	\N	\N	\N
10	2017-03-24 05:16:49	\N	\N	3	\N	\N	\N
10	2017-03-24 12:37:29	\N	\N	\N	\N	11.9	\N
10	2017-03-24 12:37:42	\N	16	\N	\N	\N	\N
10	2017-03-24 12:37:52	\N	\N	8	\N	\N	\N
10	2017-03-24 16:12:02	\N	\N	\N	\N	16.6	\N
10	2017-03-24 16:12:27	\N	15	\N	\N	\N	\N
10	2017-03-24 17:30:01	\N	\N	\N	7	\N	\N
10	2017-03-24 17:40:01	\N	\N	\N	276	\N	\N
10	2017-03-24 17:50:01	\N	\N	\N	241	\N	\N
10	2017-03-24 18:00:01	\N	\N	\N	171	\N	\N
10	2017-03-24 18:10:01	\N	\N	\N	364	\N	\N
10	2017-03-24 18:20:01	\N	\N	\N	712	\N	\N
10	2017-03-24 18:30:01	\N	\N	\N	599	\N	\N
10	2017-03-24 18:40:01	\N	\N	\N	953	\N	\N
10	2017-03-24 18:50:01	\N	\N	\N	964	\N	\N
10	2017-03-24 19:00:01	\N	\N	\N	958	\N	\N
10	2017-03-24 19:10:01	\N	\N	\N	864	\N	\N
10	2017-03-24 19:20:01	\N	\N	\N	175	\N	\N
10	2017-03-24 19:50:01	\N	\N	\N	7	\N	\N
10	2017-03-25 05:23:18	\N	\N	\N	\N	11.9	\N
10	2017-03-25 05:23:36	\N	6	\N	\N	\N	\N
10	2017-03-25 05:23:55	\N	\N	3	\N	\N	\N
10	2017-03-25 11:50:13	\N	\N	\N	\N	9.9	\N
10	2017-03-25 11:51:24	\N	12	\N	\N	\N	\N
10	2017-03-25 11:51:45	\N	\N	8	\N	\N	\N
10	2017-03-25 13:50:01	\N	\N	\N	339	\N	\N
10	2017-03-25 14:00:01	\N	\N	\N	208	\N	\N
10	2017-03-25 14:10:01	\N	\N	\N	93	\N	\N
10	2017-03-25 14:30:01	\N	\N	\N	338	\N	\N
10	2017-03-25 14:40:01	\N	\N	\N	36	\N	\N
10	2017-03-25 15:00:01	\N	\N	\N	110	\N	\N
10	2017-03-25 15:10:01	\N	\N	\N	477	\N	\N
10	2017-03-25 15:20:01	\N	\N	\N	114	\N	\N
10	2017-03-25 15:30:01	\N	\N	\N	364	\N	\N
10	2017-03-25 15:40:01	\N	\N	\N	62	\N	\N
10	2017-03-25 15:50:01	\N	\N	\N	216	\N	\N
10	2017-03-25 16:00:01	\N	\N	\N	105	\N	\N
10	2017-03-25 16:10:01	\N	\N	\N	43	\N	\N
10	2017-03-25 16:20:01	\N	\N	\N	224	\N	\N
10	2017-03-25 16:30:01	\N	\N	\N	136	\N	\N
10	2017-03-25 16:40:01	\N	\N	\N	3	\N	\N
10	2017-03-25 16:50:01	\N	\N	\N	43	\N	\N
10	2017-03-25 17:00:01	\N	\N	\N	412	\N	\N
10	2017-03-25 17:10:01	\N	\N	\N	613	\N	\N
10	2017-03-25 17:14:59	\N	\N	\N	\N	15.4	\N
10	2017-03-25 17:15:17	\N	8	\N	\N	\N	\N
10	2017-03-25 17:15:31	\N	\N	3	\N	\N	\N
10	2017-03-25 17:20:01	\N	\N	\N	381	\N	\N
10	2017-03-25 17:30:01	\N	\N	\N	578	\N	\N
10	2017-03-25 17:40:01	\N	\N	\N	7	\N	\N
10	2017-03-25 17:50:01	\N	\N	\N	202	\N	\N
10	2017-03-25 18:00:01	\N	\N	\N	295	\N	\N
10	2017-03-25 18:10:01	\N	\N	\N	2	\N	\N
10	2017-03-26 11:17:00	\N	\N	\N	\N	13	\N
10	2017-03-26 11:17:14	\N	12	\N	\N	\N	\N
10	2017-03-26 11:17:32	\N	\N	6	\N	\N	\N
10	2017-03-26 17:48:20	\N	\N	\N	\N	16	\N
10	2017-03-26 17:49:43	\N	15	\N	\N	\N	\N
10	2017-03-26 17:50:01	\N	\N	4	0	\N	\N
10	2017-03-27 09:15:49	\N	\N	\N	\N	10.8	\N
10	2017-03-27 09:16:04	\N	14	\N	\N	\N	\N
10	2017-03-27 09:16:21	\N	\N	4	\N	\N	\N
10	2017-03-27 11:10:01	\N	\N	\N	4	\N	\N
10	2017-03-27 12:10:01	\N	\N	\N	1	\N	\N
10	2017-03-27 12:20:01	\N	\N	\N	4	\N	\N
10	2017-03-27 13:44:04	\N	\N	\N	\N	17.9	\N
10	2017-03-27 13:44:58	\N	22	\N	\N	\N	\N
10	2017-03-28 05:51:20	\N	\N	\N	\N	12.5	\N
10	2017-03-28 05:51:36	\N	12	\N	\N	\N	\N


==> tmp/stability_11.txt <==
11	2017-02-08 16:48:28	\N	\N	\N	\N	5	\N
11	2017-02-08 16:48:54	5	\N	\N	\N	\N	\N
11	2017-02-08 16:49:21	\N	\N	5	\N	\N	\N
11	2017-02-27 10:55:00	\N	\N	\N	\N	13.3	\N
11	2017-02-27 11:08:00	\N	8	\N	\N	\N	\N
11	2017-02-27 11:20:00	\N	\N	4	\N	\N	\N
11	2017-02-27 11:20:01	\N	\N	\N	45	\N	\N
11	2017-02-27 11:30:01	\N	\N	\N	20	\N	\N
11	2017-02-27 11:40:01	\N	\N	\N	51	\N	\N
11	2017-02-27 11:50:01	\N	\N	\N	18	\N	\N
11	2017-02-27 12:00:01	\N	\N	\N	80	\N	\N
11	2017-02-27 12:10:01	\N	\N	\N	56	\N	\N
11	2017-02-27 13:00:01	\N	\N	\N	55	\N	\N
11	2017-02-27 13:10:01	\N	\N	\N	25	\N	\N
11	2017-02-27 16:30:01	\N	\N	\N	20	\N	\N
11	2017-02-27 16:40:01	\N	\N	\N	182	\N	\N
11	2017-02-27 16:50:01	\N	\N	\N	12	\N	\N
11	2017-02-27 17:00:01	\N	\N	\N	9	\N	\N
11	2017-02-27 17:07:00	\N	\N	\N	\N	7.5	\N
11	2017-02-27 17:21:00	\N	7	4	\N	\N	\N
11	2017-02-27 18:00:01	\N	\N	\N	3	\N	\N
11	2017-02-27 18:10:01	\N	\N	\N	4	\N	\N
11	2017-02-27 18:40:01	\N	\N	\N	6	\N	\N
11	2017-02-27 18:50:01	\N	\N	\N	171	\N	\N
11	2017-02-27 21:06:00	\N	\N	\N	\N	11.3	\N
11	2017-02-27 21:29:00	25	\N	\N	\N	\N	\N
11	2017-02-28 05:05:00	8	\N	\N	\N	\N	\N
11	2017-02-28 05:52:00	\N	\N	\N	\N	9.9	\N
11	2017-02-28 05:58:00	\N	4	2.5	\N	\N	\N
11	2017-02-28 06:30:01	\N	\N	\N	38	\N	\N
11	2017-02-28 07:10:01	\N	\N	\N	24	\N	\N
11	2017-02-28 07:20:01	\N	\N	\N	242	\N	\N
11	2017-02-28 07:30:01	\N	\N	\N	332	\N	\N
11	2017-02-28 07:40:01	\N	\N	\N	9	\N	\N
11	2017-02-28 08:40:01	\N	\N	\N	89	\N	\N
11	2017-02-28 09:10:01	\N	\N	\N	131	\N	\N
11	2017-02-28 09:20:01	\N	\N	\N	40	\N	\N
11	2017-02-28 09:30:01	\N	\N	\N	105	\N	\N
11	2017-02-28 09:40:01	\N	\N	\N	168	\N	\N
11	2017-02-28 09:50:01	\N	\N	\N	132	\N	\N
11	2017-02-28 10:00:01	\N	\N	\N	11	\N	\N
11	2017-02-28 10:10:01	\N	\N	\N	15	\N	\N
11	2017-02-28 10:20:01	\N	\N	\N	22	\N	\N
11	2017-02-28 10:30:01	\N	\N	\N	194	\N	\N
11	2017-02-28 10:40:01	\N	\N	\N	453	\N	\N
11	2017-02-28 11:00:01	\N	\N	\N	2	\N	\N
11	2017-02-28 11:10:01	\N	\N	\N	302	\N	\N
11	2017-02-28 11:20:01	\N	\N	\N	135	\N	\N
11	2017-02-28 11:30:01	\N	\N	\N	7	\N	\N
11	2017-02-28 11:40:01	\N	\N	\N	27	\N	\N
11	2017-02-28 11:50:01	\N	\N	\N	137	\N	\N
11	2017-02-28 12:00:01	\N	\N	\N	225	\N	\N
11	2017-02-28 12:10:01	\N	\N	\N	177	\N	\N
11	2017-02-28 12:20:01	\N	\N	\N	43	\N	\N
11	2017-02-28 12:24:00	\N	\N	\N	\N	7.2	\N
11	2017-02-28 12:30:00	\N	4	\N	\N	\N	\N
11	2017-02-28 12:30:01	\N	\N	\N	43	\N	\N
11	2017-02-28 12:31:00	\N	\N	3	\N	\N	\N
11	2017-02-28 12:40:01	\N	\N	\N	70	\N	\N
11	2017-02-28 12:50:01	\N	\N	\N	104	\N	\N
11	2017-02-28 13:00:01	\N	\N	\N	9	\N	\N
11	2017-02-28 13:10:01	\N	\N	\N	428	\N	\N
11	2017-02-28 13:20:01	\N	\N	\N	65	\N	\N
11	2017-02-28 13:50:01	\N	\N	\N	138	\N	\N
11	2017-02-28 14:00:01	\N	\N	\N	293	\N	\N
11	2017-02-28 14:10:01	\N	\N	\N	103	\N	\N
11	2017-02-28 14:20:01	\N	\N	\N	67	\N	\N
11	2017-02-28 14:30:01	\N	\N	\N	169	\N	\N
11	2017-02-28 14:40:01	\N	\N	\N	272	\N	\N
11	2017-02-28 14:50:01	\N	\N	\N	156	\N	\N
11	2017-02-28 15:00:01	\N	\N	\N	142	\N	\N
11	2017-02-28 15:10:01	\N	\N	\N	22	\N	\N
11	2017-02-28 15:20:01	\N	\N	\N	35	\N	\N
11	2017-02-28 15:30:01	\N	\N	\N	56	\N	\N
11	2017-02-28 15:40:01	\N	\N	\N	63	\N	\N
11	2017-02-28 15:50:01	\N	\N	\N	17	\N	\N
11	2017-02-28 16:00:01	\N	\N	\N	77	\N	\N
11	2017-02-28 16:10:01	\N	\N	\N	419	\N	\N
11	2017-02-28 16:20:01	\N	\N	\N	55	\N	\N
11	2017-02-28 16:30:01	\N	\N	\N	65	\N	\N
11	2017-02-28 16:40:01	\N	\N	\N	16	\N	\N
11	2017-02-28 16:50:01	\N	\N	\N	259	\N	\N
11	2017-02-28 17:00:01	\N	\N	\N	200	\N	\N
11	2017-02-28 17:01:00	\N	\N	\N	\N	4.3	\N
11	2017-02-28 17:10:01	\N	\N	\N	481	\N	\N
11	2017-02-28 17:20:01	\N	\N	\N	201	\N	\N
11	2017-02-28 17:23:00	\N	\N	5	\N	\N	\N
11	2017-02-28 17:30:00	\N	6	\N	\N	\N	\N
11	2017-02-28 17:30:01	\N	\N	\N	235	\N	\N
11	2017-02-28 17:40:01	\N	\N	\N	338	\N	\N
11	2017-02-28 17:50:01	\N	\N	\N	145	\N	\N
11	2017-02-28 18:00:01	\N	\N	\N	1	\N	\N
11	2017-02-28 18:10:01	\N	\N	\N	26	\N	\N
11	2017-02-28 19:00:01	\N	\N	\N	114	\N	\N
11	2017-02-28 19:10:01	\N	\N	\N	2	\N	\N
11	2017-02-28 21:01:00	\N	\N	\N	\N	7.2	\N
11	2017-02-28 21:08:00	25	\N	\N	\N	\N	\N
11	2017-03-01 05:17:00	8	\N	\N	\N	\N	\N
11	2017-03-01 05:36:00	\N	\N	\N	\N	5.4	\N
11	2017-03-01 05:42:00	\N	2	\N	\N	\N	\N
11	2017-03-01 05:44:00	\N	\N	2	\N	\N	\N
11	2017-03-01 06:10:01	\N	\N	\N	3	\N	\N
11	2017-03-01 06:30:01	\N	\N	\N	1	\N	\N
11	2017-03-01 07:20:01	\N	\N	\N	359	\N	\N
11	2017-03-01 07:30:01	\N	\N	\N	98	\N	\N
11	2017-03-01 07:40:01	\N	\N	\N	222	\N	\N
11	2017-03-01 07:50:01	\N	\N	\N	102	\N	\N
11	2017-03-01 08:00:01	\N	\N	\N	52	\N	\N
11	2017-03-01 08:30:01	\N	\N	\N	77	\N	\N
11	2017-03-01 08:40:01	\N	\N	\N	7	\N	\N
11	2017-03-01 08:50:01	\N	\N	\N	115	\N	\N
11	2017-03-01 09:00:01	\N	\N	\N	67	\N	\N
11	2017-03-01 09:10:01	\N	\N	\N	25	\N	\N
11	2017-03-01 09:20:01	\N	\N	\N	170	\N	\N
11	2017-03-01 09:30:01	\N	\N	\N	37	\N	\N
11	2017-03-01 09:40:01	\N	\N	\N	278	\N	\N
11	2017-03-01 09:50:01	\N	\N	\N	129	\N	\N
11	2017-03-01 10:20:01	\N	\N	\N	59	\N	\N
11	2017-03-01 10:30:01	\N	\N	\N	61	\N	\N
11	2017-03-01 10:40:01	\N	\N	\N	10	\N	\N
11	2017-03-01 10:50:01	\N	\N	\N	49	\N	\N
11	2017-03-01 11:00:01	\N	\N	\N	150	\N	\N
11	2017-03-01 11:10:01	\N	\N	\N	536	\N	\N
11	2017-03-01 11:20:01	\N	\N	\N	286	\N	\N
11	2017-03-01 11:30:01	\N	\N	\N	329	\N	\N
11	2017-03-01 11:32:00	\N	\N	\N	\N	3.2	\N
11	2017-03-01 11:36:00	\N	\N	4	\N	\N	\N
11	2017-03-01 11:40:01	\N	\N	\N	234	\N	\N
11	2017-03-01 11:50:01	\N	\N	\N	188	\N	\N
11	2017-03-01 11:51:00	\N	1	\N	\N	\N	\N
11	2017-03-01 12:00:01	\N	\N	\N	209	\N	\N
11	2017-03-01 12:10:01	\N	\N	\N	75	\N	\N
11	2017-03-01 12:20:01	\N	\N	\N	261	\N	\N
11	2017-03-01 12:30:01	\N	\N	\N	40	\N	\N
11	2017-03-01 12:40:01	\N	\N	\N	12	\N	\N
11	2017-03-01 12:50:01	\N	\N	\N	15	\N	\N
11	2017-03-01 13:00:01	\N	\N	\N	46	\N	\N
11	2017-03-01 13:10:01	\N	\N	\N	1	\N	\N
11	2017-03-01 13:20:01	\N	\N	\N	513	\N	\N
11	2017-03-01 13:30:01	\N	\N	\N	3	\N	\N
11	2017-03-01 13:40:01	\N	\N	\N	7	\N	\N
11	2017-03-01 13:50:01	\N	\N	\N	9	\N	\N
11	2017-03-01 14:00:01	\N	\N	\N	8	\N	\N
11	2017-03-01 14:10:01	\N	\N	\N	147	\N	\N
11	2017-03-01 15:00:01	\N	\N	\N	446	\N	\N
11	2017-03-01 15:10:01	\N	\N	\N	200	\N	\N
11	2017-03-01 15:20:01	\N	\N	\N	131	\N	\N
11	2017-03-01 15:30:01	\N	\N	\N	134	\N	\N
11	2017-03-01 15:40:01	\N	\N	\N	307	\N	\N
11	2017-03-01 15:50:01	\N	\N	\N	157	\N	\N
11	2017-03-01 16:00:01	\N	\N	\N	126	\N	\N
11	2017-03-01 16:10:01	\N	\N	\N	57	\N	\N
11	2017-03-01 16:20:01	\N	\N	\N	16	\N	\N
11	2017-03-01 16:54:00	\N	\N	\N	\N	5.1	\N
11	2017-03-01 17:00:01	\N	\N	\N	49	\N	\N
11	2017-03-01 17:01:00	\N	4	\N	\N	\N	\N
11	2017-03-01 17:06:00	\N	\N	4	\N	\N	\N
11	2017-03-01 17:10:01	\N	\N	\N	13	\N	\N
11	2017-03-01 17:20:01	\N	\N	\N	96	\N	\N
11	2017-03-01 17:30:01	\N	\N	\N	478	\N	\N
11	2017-03-01 17:50:01	\N	\N	\N	7	\N	\N
11	2017-03-01 18:30:01	\N	\N	\N	10	\N	\N
11	2017-03-01 19:00:01	\N	\N	\N	12	\N	\N
11	2017-03-01 21:18:00	\N	\N	\N	\N	4	\N
11	2017-03-01 21:26:00	25	\N	\N	\N	\N	\N
11	2017-03-01 22:20:01	\N	\N	\N	2	\N	\N
11	2017-03-02 05:05:00	8	\N	\N	\N	\N	\N
11	2017-03-02 05:29:00	\N	\N	\N	\N	6	\N
11	2017-03-02 05:32:00	\N	2	2	\N	\N	\N
11	2017-03-02 06:10:01	\N	\N	\N	1	\N	\N
11	2017-03-02 06:40:01	\N	\N	\N	1	\N	\N
11	2017-03-02 07:10:01	\N	\N	\N	275	\N	\N
11	2017-03-02 07:20:01	\N	\N	\N	47	\N	\N
11	2017-03-02 07:30:01	\N	\N	\N	461	\N	\N
11	2017-03-02 07:40:01	\N	\N	\N	56	\N	\N
11	2017-03-02 07:50:01	\N	\N	\N	27	\N	\N
11	2017-03-02 08:00:01	\N	\N	\N	74	\N	\N
11	2017-03-02 08:10:01	\N	\N	\N	68	\N	\N
11	2017-03-02 08:20:01	\N	\N	\N	86	\N	\N
11	2017-03-02 08:30:01	\N	\N	\N	759	\N	\N
11	2017-03-02 08:40:01	\N	\N	\N	681	\N	\N
11	2017-03-02 08:50:01	\N	\N	\N	19	\N	\N
11	2017-03-02 09:00:01	\N	\N	\N	27	\N	\N
11	2017-03-02 09:10:01	\N	\N	\N	234	\N	\N
11	2017-03-02 09:20:01	\N	\N	\N	389	\N	\N
11	2017-03-02 09:30:01	\N	\N	\N	165	\N	\N
11	2017-03-02 09:40:01	\N	\N	\N	529	\N	\N
11	2017-03-02 09:50:01	\N	\N	\N	217	\N	\N
11	2017-03-02 09:52:00	\N	\N	\N	\N	5.5	\N
11	2017-03-02 09:57:00	\N	\N	2	\N	\N	\N
11	2017-03-02 09:58:00	\N	2	\N	\N	\N	\N
11	2017-03-02 10:00:01	\N	\N	\N	128	\N	\N
11	2017-03-02 10:10:01	\N	\N	\N	106	\N	\N
11	2017-03-02 10:20:01	\N	\N	\N	581	\N	\N
11	2017-03-02 10:30:01	\N	\N	\N	17	\N	\N
11	2017-03-02 10:40:01	\N	\N	\N	48	\N	\N
11	2017-03-02 10:50:01	\N	\N	\N	17	\N	\N
11	2017-03-02 11:10:01	\N	\N	\N	48	\N	\N
11	2017-03-02 11:20:01	\N	\N	\N	54	\N	\N
11	2017-03-02 11:30:01	\N	\N	\N	495	\N	\N
11	2017-03-02 11:40:01	\N	\N	\N	101	\N	\N
11	2017-03-02 11:50:01	\N	\N	\N	203	\N	\N
11	2017-03-02 12:00:01	\N	\N	\N	50	\N	\N
11	2017-03-02 12:10:01	\N	\N	\N	580	\N	\N
11	2017-03-02 12:20:01	\N	\N	\N	90	\N	\N
11	2017-03-02 12:30:01	\N	\N	\N	150	\N	\N
11	2017-03-02 12:40:01	\N	\N	\N	420	\N	\N
11	2017-03-02 12:50:01	\N	\N	\N	208	\N	\N
11	2017-03-02 12:53:00	\N	\N	3.5	\N	\N	\N
11	2017-03-02 12:54:00	\N	\N	\N	\N	3.4	\N
11	2017-03-02 13:00:01	\N	\N	\N	80	\N	\N
11	2017-03-02 13:05:00	\N	1	\N	\N	\N	\N
11	2017-03-02 13:10:01	\N	\N	\N	137	\N	\N
11	2017-03-02 13:20:01	\N	\N	\N	44	\N	\N
11	2017-03-02 13:30:01	\N	\N	\N	486	\N	\N
11	2017-03-02 13:40:01	\N	\N	\N	152	\N	\N
11	2017-03-02 13:50:01	\N	\N	\N	172	\N	\N
11	2017-03-02 14:00:01	\N	\N	\N	159	\N	\N
11	2017-03-02 14:10:01	\N	\N	\N	347	\N	\N
11	2017-03-02 14:20:01	\N	\N	\N	384	\N	\N
11	2017-03-02 14:30:01	\N	\N	\N	235	\N	\N
11	2017-03-02 14:40:01	\N	\N	\N	136	\N	\N
11	2017-03-02 14:50:01	\N	\N	\N	273	\N	\N
11	2017-03-02 15:00:01	\N	\N	\N	150	\N	\N
11	2017-03-02 15:10:01	\N	\N	\N	62	\N	\N
11	2017-03-02 15:20:01	\N	\N	\N	196	\N	\N
11	2017-03-02 15:30:01	\N	\N	\N	160	\N	\N
11	2017-03-02 16:00:01	\N	\N	\N	213	\N	\N
11	2017-03-02 16:20:01	\N	\N	\N	345	\N	\N
11	2017-03-02 17:07:00	\N	\N	\N	\N	5	\N
11	2017-03-02 17:12:00	\N	\N	4	\N	\N	\N
11	2017-03-02 17:15:00	\N	4	\N	\N	\N	\N
11	2017-03-02 17:20:01	\N	\N	\N	1	\N	\N
11	2017-03-02 17:40:01	\N	\N	\N	329	\N	\N
11	2017-03-02 17:50:01	\N	\N	\N	90	\N	\N
11	2017-03-02 18:00:01	\N	\N	\N	65	\N	\N
11	2017-03-02 21:52:00	\N	\N	\N	\N	5.1	\N
11	2017-03-02 21:57:00	25	\N	\N	\N	\N	\N
11	2017-03-03 05:04:00	8	\N	\N	\N	\N	\N
11	2017-03-03 05:37:00	\N	\N	\N	\N	6.4	\N
11	2017-03-03 05:44:00	\N	2	\N	\N	\N	\N
11	2017-03-03 05:45:00	\N	\N	2	\N	\N	\N
11	2017-03-03 06:10:01	\N	\N	\N	12	\N	\N
11	2017-03-03 07:00:01	\N	\N	\N	81	\N	\N
11	2017-03-03 07:10:01	\N	\N	\N	389	\N	\N
11	2017-03-03 07:20:01	\N	\N	\N	34	\N	\N
11	2017-03-03 07:30:01	\N	\N	\N	348	\N	\N
11	2017-03-03 07:40:01	\N	\N	\N	137	\N	\N
11	2017-03-03 07:50:01	\N	\N	\N	165	\N	\N
11	2017-03-03 08:20:01	\N	\N	\N	108	\N	\N
11	2017-03-03 08:30:01	\N	\N	\N	130	\N	\N
11	2017-03-03 08:40:01	\N	\N	\N	251	\N	\N
11	2017-03-03 08:50:01	\N	\N	\N	67	\N	\N
11	2017-03-03 09:00:01	\N	\N	\N	127	\N	\N
11	2017-03-03 09:10:01	\N	\N	\N	18	\N	\N
11	2017-03-03 09:20:01	\N	\N	\N	27	\N	\N
11	2017-03-03 09:30:01	\N	\N	\N	624	\N	\N
11	2017-03-03 09:40:01	\N	\N	\N	440	\N	\N
11	2017-03-03 09:50:01	\N	\N	\N	103	\N	\N
11	2017-03-03 10:00:01	\N	\N	\N	551	\N	\N
11	2017-03-03 10:10:01	\N	\N	\N	464	\N	\N
11	2017-03-03 10:20:01	\N	\N	\N	677	\N	\N
11	2017-03-03 10:30:01	\N	\N	\N	95	\N	\N
11	2017-03-03 10:50:01	\N	\N	\N	69	\N	\N
11	2017-03-03 11:00:01	\N	\N	\N	212	\N	\N
11	2017-03-03 11:10:01	\N	\N	\N	127	\N	\N
11	2017-03-03 11:20:01	\N	\N	\N	167	\N	\N
11	2017-03-03 11:30:01	\N	\N	\N	341	\N	\N
11	2017-03-03 11:32:00	\N	\N	\N	\N	3.1	\N
11	2017-03-03 11:36:00	\N	\N	4	\N	\N	\N
11	2017-03-03 11:40:01	\N	\N	\N	713	\N	\N
11	2017-03-03 11:50:01	\N	\N	\N	414	\N	\N
11	2017-03-03 12:00:01	\N	\N	\N	231	\N	\N
11	2017-03-03 12:10:01	\N	\N	\N	307	\N	\N
11	2017-03-03 12:20:01	\N	\N	\N	143	\N	\N
11	2017-03-03 12:30:01	\N	\N	\N	93	\N	\N
11	2017-03-03 13:00:01	\N	\N	\N	3	\N	\N
11	2017-03-03 13:10:01	\N	\N	\N	1	\N	\N
11	2017-03-03 13:20:01	\N	\N	\N	607	\N	\N
11	2017-03-03 13:30:01	\N	\N	\N	29	\N	\N
11	2017-03-03 13:40:01	\N	\N	\N	202	\N	\N
11	2017-03-03 13:50:01	\N	\N	\N	94	\N	\N
11	2017-03-03 14:00:01	\N	\N	\N	4	\N	\N
11	2017-03-03 14:10:01	\N	\N	\N	48	\N	\N
11	2017-03-03 14:20:01	\N	\N	\N	48	\N	\N
11	2017-03-03 14:30:01	\N	\N	\N	107	\N	\N
11	2017-03-03 14:40:01	\N	\N	\N	294	\N	\N
11	2017-03-03 14:50:01	\N	\N	\N	84	\N	\N
11	2017-03-03 15:00:01	\N	\N	\N	106	\N	\N
11	2017-03-03 15:10:01	\N	\N	\N	38	\N	\N
11	2017-03-03 15:20:01	\N	\N	\N	75	\N	\N
11	2017-03-03 15:30:01	\N	\N	\N	34	\N	\N
11	2017-03-03 15:50:01	\N	\N	\N	100	\N	\N
11	2017-03-03 16:00:01	\N	\N	\N	122	\N	\N
11	2017-03-03 16:10:01	\N	\N	\N	176	\N	\N
11	2017-03-03 16:20:01	\N	\N	\N	36	\N	\N
11	2017-03-03 16:30:01	\N	\N	\N	415	\N	\N
11	2017-03-03 16:40:01	\N	\N	\N	101	\N	\N
11	2017-03-03 16:50:01	\N	\N	\N	21	\N	\N
11	2017-03-03 16:54:00	\N	\N	\N	\N	10.3	\N
11	2017-03-03 16:58:00	\N	6	\N	\N	\N	\N
11	2017-03-03 17:00:01	\N	\N	\N	234	\N	\N
11	2017-03-03 17:10:01	\N	\N	\N	312	\N	\N
11	2017-03-03 17:12:00	\N	\N	4	\N	\N	\N
11	2017-03-03 17:20:01	\N	\N	\N	34	\N	\N
11	2017-03-03 17:40:01	\N	\N	\N	9	\N	\N
11	2017-03-03 19:10:01	\N	\N	\N	2	\N	\N
11	2017-03-03 21:06:00	\N	\N	\N	\N	8.9	\N
11	2017-03-03 21:14:00	25	\N	\N	\N	\N	\N
11	2017-03-04 05:02:00	8	\N	\N	\N	\N	\N
11	2017-03-04 05:36:00	\N	\N	\N	\N	6.9	\N
11	2017-03-04 05:42:00	\N	2	\N	\N	\N	\N
11	2017-03-04 05:51:00	\N	\N	2	\N	\N	\N
11	2017-03-04 07:00:01	\N	\N	\N	1	\N	\N
11	2017-03-04 07:10:01	\N	\N	\N	113	\N	\N
11	2017-03-04 07:20:01	\N	\N	\N	185	\N	\N
11	2017-03-04 07:30:01	\N	\N	\N	84	\N	\N
11	2017-03-04 07:50:01	\N	\N	\N	78	\N	\N
11	2017-03-04 08:00:01	\N	\N	\N	136	\N	\N
11	2017-03-04 08:10:01	\N	\N	\N	137	\N	\N
11	2017-03-04 08:40:01	\N	\N	\N	73	\N	\N
11	2017-03-04 08:50:01	\N	\N	\N	14	\N	\N
11	2017-03-04 09:00:01	\N	\N	\N	19	\N	\N
11	2017-03-04 09:10:01	\N	\N	\N	580	\N	\N
11	2017-03-04 09:20:01	\N	\N	\N	248	\N	\N
11	2017-03-04 09:30:01	\N	\N	\N	198	\N	\N
11	2017-03-04 09:40:01	\N	\N	\N	174	\N	\N
11	2017-03-04 09:50:01	\N	\N	\N	77	\N	\N
11	2017-03-04 10:00:01	\N	\N	\N	248	\N	\N
11	2017-03-04 10:10:01	\N	\N	\N	280	\N	\N
11	2017-03-04 10:20:01	\N	\N	\N	345	\N	\N
11	2017-03-04 10:30:01	\N	\N	\N	123	\N	\N
11	2017-03-04 10:40:01	\N	\N	\N	244	\N	\N
11	2017-03-04 10:50:01	\N	\N	\N	698	\N	\N
11	2017-03-04 11:00:01	\N	\N	\N	392	\N	\N
11	2017-03-04 11:10:01	\N	\N	\N	29	\N	\N
11	2017-03-04 11:20:01	\N	\N	\N	501	\N	\N
11	2017-03-04 11:30:01	\N	\N	\N	290	\N	\N
11	2017-03-04 11:37:00	\N	\N	\N	\N	6.2	\N
11	2017-03-04 11:40:01	\N	\N	\N	11	\N	\N
11	2017-03-04 11:41:00	\N	4	4	\N	\N	\N
11	2017-03-04 12:10:01	\N	\N	\N	98	\N	\N
11	2017-03-04 12:20:01	\N	\N	\N	739	\N	\N
11	2017-03-04 12:30:01	\N	\N	\N	50	\N	\N
11	2017-03-04 12:40:01	\N	\N	\N	21	\N	\N
11	2017-03-04 13:00:01	\N	\N	\N	144	\N	\N
11	2017-03-04 13:10:01	\N	\N	\N	37	\N	\N
11	2017-03-04 13:20:01	\N	\N	\N	124	\N	\N
11	2017-03-04 13:30:01	\N	\N	\N	49	\N	\N
11	2017-03-04 13:40:01	\N	\N	\N	67	\N	\N
11	2017-03-04 13:50:01	\N	\N	\N	164	\N	\N
11	2017-03-04 14:00:01	\N	\N	\N	94	\N	\N
11	2017-03-04 14:10:01	\N	\N	\N	113	\N	\N
11	2017-03-04 14:20:01	\N	\N	\N	54	\N	\N
11	2017-03-04 14:30:01	\N	\N	\N	45	\N	\N
11	2017-03-04 14:40:01	\N	\N	\N	100	\N	\N
11	2017-03-04 14:50:01	\N	\N	\N	94	\N	\N
11	2017-03-04 15:00:01	\N	\N	\N	60	\N	\N
11	2017-03-04 15:10:01	\N	\N	\N	41	\N	\N
11	2017-03-04 15:20:01	\N	\N	\N	27	\N	\N
11	2017-03-04 15:30:01	\N	\N	\N	8	\N	\N
11	2017-03-04 15:40:01	\N	\N	\N	30	\N	\N
11	2017-03-04 15:50:01	\N	\N	\N	90	\N	\N
11	2017-03-04 16:00:01	\N	\N	\N	1	\N	\N
11	2017-03-04 16:10:01	\N	\N	\N	42	\N	\N
11	2017-03-04 16:20:01	\N	\N	\N	123	\N	\N
11	2017-03-04 16:30:01	\N	\N	\N	204	\N	\N
11	2017-03-04 16:40:01	\N	\N	\N	1	\N	\N
11	2017-03-04 16:54:00	\N	\N	\N	\N	3.3	\N
11	2017-03-04 17:00:00	\N	\N	4	\N	\N	\N
11	2017-03-04 17:00:01	\N	\N	\N	57	\N	\N
11	2017-03-04 17:10:01	\N	\N	\N	271	\N	\N
11	2017-03-04 17:20:00	\N	2	\N	\N	\N	\N
11	2017-03-04 17:20:01	\N	\N	\N	180	\N	\N
11	2017-03-04 21:09:00	\N	\N	\N	\N	11.5	\N
11	2017-03-04 21:14:00	25	\N	\N	\N	\N	\N
11	2017-03-05 05:11:00	8	\N	\N	\N	\N	\N
11	2017-03-05 06:41:00	\N	\N	\N	\N	3.8	\N
11	2017-03-05 06:44:00	\N	\N	7	\N	\N	\N
11	2017-03-05 07:04:00	\N	5	\N	\N	\N	\N
11	2017-03-05 11:00:00	\N	\N	\N	\N	4.4	\N
11	2017-03-05 11:08:00	\N	\N	5	\N	\N	\N
11	2017-03-05 11:16:00	\N	4	\N	\N	\N	\N
11	2017-03-05 13:54:00	\N	\N	\N	\N	7.1	\N
11	2017-03-05 14:10:00	\N	\N	3	\N	\N	\N
11	2017-03-05 14:11:00	\N	6	\N	\N	\N	\N
11	2017-03-05 17:06:00	\N	\N	\N	\N	4.9	\N
11	2017-03-05 17:12:00	\N	\N	3	\N	\N	\N
11	2017-03-05 17:19:00	\N	3	\N	\N	\N	\N
11	2017-03-05 21:56:00	\N	\N	\N	\N	6.1	\N
11	2017-03-05 22:05:00	25	\N	\N	\N	\N	\N
11	2017-03-06 05:46:00	8	\N	\N	\N	\N	\N
11	2017-03-06 06:46:00	\N	\N	\N	\N	6.4	\N
11	2017-03-06 06:49:00	\N	5	5	\N	\N	\N
11	2017-03-06 10:54:00	\N	\N	\N	\N	14.3	\N
11	2017-03-06 10:57:00	\N	8	\N	\N	\N	\N
11	2017-03-06 11:19:00	\N	\N	4	\N	\N	\N
11	2017-03-06 13:59:00	\N	\N	\N	\N	7.3	\N
11	2017-03-06 14:03:00	\N	6	\N	\N	\N	\N
11	2017-03-06 14:12:00	\N	\N	3	\N	\N	\N
11	2017-03-06 17:06:00	\N	\N	\N	\N	10.2	\N
11	2017-03-06 17:08:00	\N	7	\N	\N	\N	\N
11	2017-03-06 17:12:00	\N	\N	4	\N	\N	\N
11	2017-03-06 21:16:00	\N	\N	\N	\N	6.2	\N
11	2017-03-06 21:25:00	25	\N	\N	\N	\N	\N
11	2017-03-07 05:09:00	8	\N	\N	\N	\N	\N
11	2017-03-07 05:29:00	\N	\N	\N	\N	11.6	\N
11	2017-03-07 05:32:00	\N	5	\N	\N	\N	\N
11	2017-03-07 05:40:00	\N	\N	2	\N	3.6	\N
11	2017-03-07 12:39:00	\N	\N	4	\N	\N	\N
11	2017-03-07 13:06:00	\N	1	\N	\N	\N	\N
11	2017-03-07 16:51:00	\N	\N	\N	\N	5.3	\N
11	2017-03-07 17:02:00	\N	\N	4	\N	\N	\N
11	2017-03-07 17:03:00	\N	4	\N	\N	\N	\N
11	2017-03-07 21:14:00	\N	\N	\N	\N	3	\N
11	2017-03-07 21:17:00	\N	\N	1.5	\N	\N	\N
11	2017-03-07 22:00:00	25	\N	\N	\N	\N	\N
11	2017-03-08 05:04:00	8	\N	\N	\N	\N	\N
11	2017-03-08 05:35:00	\N	\N	\N	\N	8.7	\N
11	2017-03-08 05:37:00	\N	3	\N	\N	\N	\N
11	2017-03-08 05:42:00	\N	\N	2.5	\N	\N	\N
11	2017-03-08 10:38:00	\N	\N	\N	\N	2.8	\N
11	2017-03-08 10:42:00	\N	\N	5	\N	\N	\N
11	2017-03-08 12:02:00	\N	\N	\N	\N	15.2	\N
11	2017-03-08 12:06:00	\N	5	\N	\N	\N	\N
11	2017-03-08 12:10:00	\N	\N	2	\N	\N	\N
11	2017-03-08 16:49:00	\N	\N	\N	\N	4.7	\N
11	2017-03-08 16:52:00	\N	\N	4	\N	\N	\N
11	2017-03-08 17:03:00	\N	4	\N	\N	\N	\N
11	2017-03-08 17:12:50	\N	\N	5	\N	\N	\N
11	2017-03-08 18:10:01	\N	\N	\N	87	\N	\N
11	2017-03-08 19:40:01	\N	\N	\N	1	\N	\N
11	2017-03-08 21:22:00	\N	\N	\N	\N	4.6	\N
11	2017-03-08 21:28:00	25	\N	\N	\N	\N	\N
11	2017-03-09 05:17:00	8	\N	\N	\N	\N	\N
11	2017-03-09 05:35:00	\N	\N	\N	\N	7.1	\N
11	2017-03-09 05:40:00	\N	2	\N	\N	\N	\N
11	2017-03-09 05:41:00	\N	\N	2	\N	\N	\N
11	2017-03-09 06:10:01	\N	\N	\N	6	\N	\N
11	2017-03-09 06:50:01	\N	\N	\N	36	\N	\N
11	2017-03-09 07:00:01	\N	\N	\N	257	\N	\N
11	2017-03-09 07:10:01	\N	\N	\N	209	\N	\N
11	2017-03-09 07:20:01	\N	\N	\N	303	\N	\N
11	2017-03-09 07:30:01	\N	\N	\N	230	\N	\N
11	2017-03-09 07:40:01	\N	\N	\N	268	\N	\N
11	2017-03-09 07:50:01	\N	\N	\N	220	\N	\N
11	2017-03-09 08:00:01	\N	\N	\N	53	\N	\N
11	2017-03-09 09:00:01	\N	\N	\N	69	\N	\N
11	2017-03-09 09:10:01	\N	\N	\N	1	\N	\N
11	2017-03-09 09:20:01	\N	\N	\N	176	\N	\N
11	2017-03-09 09:30:01	\N	\N	\N	467	\N	\N
11	2017-03-09 09:40:01	\N	\N	\N	114	\N	\N
11	2017-03-09 09:50:01	\N	\N	\N	481	\N	\N
11	2017-03-09 10:00:01	\N	\N	\N	145	\N	\N
11	2017-03-09 10:10:01	\N	\N	\N	590	\N	\N
11	2017-03-09 10:20:01	\N	\N	\N	632	\N	\N
11	2017-03-09 10:30:01	\N	\N	\N	122	\N	\N
11	2017-03-09 10:35:00	\N	\N	\N	\N	8.3	\N
11	2017-03-09 10:39:00	\N	\N	3	\N	\N	\N
11	2017-03-09 10:40:00	\N	4	\N	\N	\N	\N
11	2017-03-09 10:40:01	\N	\N	\N	23	\N	\N
11	2017-03-09 10:50:01	\N	\N	\N	307	\N	\N
11	2017-03-09 11:00:01	\N	\N	\N	272	\N	\N
11	2017-03-09 11:10:01	\N	\N	\N	107	\N	\N
11	2017-03-09 11:20:01	\N	\N	\N	67	\N	\N
11	2017-03-09 11:30:01	\N	\N	\N	310	\N	\N
11	2017-03-09 12:20:01	\N	\N	\N	12	\N	\N
11	2017-03-09 12:30:01	\N	\N	\N	253	\N	\N
11	2017-03-09 12:40:01	\N	\N	\N	281	\N	\N
11	2017-03-09 12:50:01	\N	\N	\N	48	\N	\N
11	2017-03-09 13:00:01	\N	\N	\N	95	\N	\N
11	2017-03-09 13:10:01	\N	\N	\N	224	\N	\N
11	2017-03-09 13:20:01	\N	\N	\N	170	\N	\N
11	2017-03-09 13:30:01	\N	\N	\N	75	\N	\N
11	2017-03-09 13:40:01	\N	\N	\N	49	\N	\N
11	2017-03-09 13:50:01	\N	\N	\N	21	\N	\N
11	2017-03-09 14:00:01	\N	\N	\N	49	\N	\N
11	2017-03-09 14:10:01	\N	\N	\N	50	\N	\N
11	2017-03-09 14:40:01	\N	\N	\N	3	\N	\N
11	2017-03-09 14:50:01	\N	\N	\N	96	\N	\N
11	2017-03-09 15:00:01	\N	\N	\N	160	\N	\N
11	2017-03-09 15:10:01	\N	\N	\N	173	\N	\N
11	2017-03-09 15:20:01	\N	\N	\N	210	\N	\N
11	2017-03-09 15:30:01	\N	\N	\N	71	\N	\N
11	2017-03-09 15:40:01	\N	\N	\N	27	\N	\N
11	2017-03-09 15:50:01	\N	\N	\N	352	\N	\N
11	2017-03-09 16:00:01	\N	\N	\N	57	\N	\N
11	2017-03-09 16:10:01	\N	\N	\N	67	\N	\N
11	2017-03-09 16:54:53	\N	\N	\N	\N	14.5	\N
11	2017-03-09 16:55:35	\N	8	\N	\N	\N	\N
11	2017-03-09 17:04:09	\N	\N	4	\N	\N	\N
11	2017-03-09 17:10:01	\N	\N	\N	350	\N	\N
11	2017-03-09 17:20:01	\N	\N	\N	92	\N	\N
11	2017-03-09 17:30:01	\N	\N	\N	43	\N	\N
11	2017-03-09 17:40:01	\N	\N	\N	61	\N	\N
11	2017-03-09 17:50:01	\N	\N	\N	37	\N	\N
11	2017-03-09 18:00:01	\N	\N	\N	4	\N	\N
11	2017-03-09 19:00:01	\N	\N	\N	9	\N	\N
11	2017-03-09 22:05:40	\N	\N	\N	\N	9.8	\N
11	2017-03-09 22:06:07	25	\N	\N	\N	\N	\N
11	2017-03-10 05:13:10	8	\N	\N	\N	\N	\N
11	2017-03-10 06:18:16	\N	\N	\N	\N	5.8	\N
11	2017-03-10 06:29:47	\N	\N	2	\N	\N	\N
11	2017-03-10 06:30:07	\N	2	\N	\N	\N	\N
11	2017-03-10 06:50:01	\N	\N	\N	42	\N	\N
11	2017-03-10 07:40:01	\N	\N	\N	30	\N	\N
11	2017-03-10 08:10:01	\N	\N	\N	22	\N	\N
11	2017-03-10 08:20:01	\N	\N	\N	131	\N	\N
11	2017-03-10 08:30:01	\N	\N	\N	136	\N	\N
11	2017-03-10 08:40:01	\N	\N	\N	147	\N	\N
11	2017-03-10 08:50:01	\N	\N	\N	14	\N	\N
11	2017-03-10 09:10:01	\N	\N	\N	77	\N	\N
11	2017-03-10 09:20:01	\N	\N	\N	129	\N	\N
11	2017-03-10 09:30:01	\N	\N	\N	60	\N	\N
11	2017-03-10 09:50:01	\N	\N	\N	88	\N	\N
11	2017-03-10 10:00:01	\N	\N	\N	86	\N	\N
11	2017-03-10 10:10:01	\N	\N	\N	70	\N	\N
11	2017-03-10 10:20:01	\N	\N	\N	45	\N	\N
11	2017-03-10 10:30:01	\N	\N	\N	130	\N	\N
11	2017-03-10 10:40:01	\N	\N	\N	148	\N	\N
11	2017-03-10 10:50:01	\N	\N	\N	106	\N	\N
11	2017-03-10 11:00:01	\N	\N	\N	91	\N	\N
11	2017-03-10 11:10:01	\N	\N	\N	161	\N	\N
11	2017-03-10 11:10:21	\N	\N	\N	\N	8.6	\N
11	2017-03-10 11:10:47	\N	4	\N	\N	\N	\N
11	2017-03-10 11:11:22	\N	\N	4	\N	\N	\N
11	2017-03-10 11:20:01	\N	\N	\N	57	\N	\N
11	2017-03-10 11:30:01	\N	\N	\N	156	\N	\N
11	2017-03-10 11:40:01	\N	\N	\N	98	\N	\N
11	2017-03-10 11:50:01	\N	\N	\N	93	\N	\N
11	2017-03-10 12:00:01	\N	\N	\N	227	\N	\N
11	2017-03-10 12:10:01	\N	\N	\N	1	\N	\N
11	2017-03-10 12:20:01	\N	\N	\N	324	\N	\N
11	2017-03-10 12:30:01	\N	\N	\N	253	\N	\N
11	2017-03-10 12:40:01	\N	\N	\N	154	\N	\N
11	2017-03-10 12:50:01	\N	\N	\N	151	\N	\N
11	2017-03-10 13:00:01	\N	\N	\N	188	\N	\N
11	2017-03-10 13:10:01	\N	\N	\N	319	\N	\N
11	2017-03-10 13:20:01	\N	\N	\N	29	\N	\N
11	2017-03-10 13:30:01	\N	\N	\N	47	\N	\N
11	2017-03-10 13:40:01	\N	\N	\N	79	\N	\N
11	2017-03-10 13:50:01	\N	\N	\N	237	\N	\N
11	2017-03-10 14:00:01	\N	\N	\N	7	\N	\N
11	2017-03-10 14:10:01	\N	\N	\N	61	\N	\N
11	2017-03-10 14:20:01	\N	\N	\N	36	\N	\N
11	2017-03-10 14:30:01	\N	\N	\N	3	\N	\N
11	2017-03-10 14:40:01	\N	\N	\N	122	\N	\N
11	2017-03-10 14:50:01	\N	\N	\N	19	\N	\N
11	2017-03-10 15:00:01	\N	\N	\N	336	\N	\N
11	2017-03-10 15:10:01	\N	\N	\N	91	\N	\N
11	2017-03-10 15:20:01	\N	\N	\N	18	\N	\N
11	2017-03-10 15:30:01	\N	\N	\N	140	\N	\N
11	2017-03-10 15:40:01	\N	\N	\N	248	\N	\N
11	2017-03-10 15:50:01	\N	\N	\N	170	\N	\N
11	2017-03-10 16:00:01	\N	\N	\N	241	\N	\N
11	2017-03-10 16:10:01	\N	\N	\N	258	\N	\N
11	2017-03-10 16:20:01	\N	\N	\N	164	\N	\N
11	2017-03-10 16:30:01	\N	\N	\N	441	\N	\N
11	2017-03-10 16:40:01	\N	\N	\N	554	\N	\N
11	2017-03-10 17:00:01	\N	\N	\N	82	\N	\N
11	2017-03-10 17:02:41	\N	\N	\N	\N	5.5	\N
11	2017-03-10 17:02:52	\N	4	\N	\N	\N	\N
11	2017-03-10 17:03:08	\N	\N	4	\N	\N	\N
11	2017-03-10 17:10:01	\N	\N	\N	182	\N	\N
11	2017-03-10 17:20:01	\N	\N	\N	159	\N	\N
11	2017-03-10 17:30:01	\N	\N	\N	84	\N	\N
11	2017-03-10 17:40:01	\N	\N	\N	171	\N	\N
11	2017-03-10 17:50:01	\N	\N	\N	13	\N	\N
11	2017-03-10 18:10:01	\N	\N	\N	17	\N	\N
11	2017-03-11 05:04:38	8	\N	\N	\N	\N	\N
11	2017-03-11 05:29:46	\N	\N	\N	\N	13.5	\N
11	2017-03-11 05:30:02	\N	6	\N	\N	\N	\N
11	2017-03-11 05:41:52	\N	\N	2	\N	\N	\N
11	2017-03-11 06:00:01	\N	\N	\N	8	\N	\N
11	2017-03-11 06:10:01	\N	\N	\N	25	\N	\N
11	2017-03-11 06:40:01	\N	\N	\N	3	\N	\N
11	2017-03-11 06:50:01	\N	\N	\N	6	\N	\N
11	2017-03-11 07:00:01	\N	\N	\N	251	\N	\N
11	2017-03-11 07:10:01	\N	\N	\N	37	\N	\N
11	2017-03-11 07:20:01	\N	\N	\N	93	\N	\N
11	2017-03-11 08:30:01	\N	\N	\N	226	\N	\N
11	2017-03-11 09:10:01	\N	\N	\N	63	\N	\N
11	2017-03-11 09:20:01	\N	\N	\N	44	\N	\N
11	2017-03-11 09:30:01	\N	\N	\N	76	\N	\N
11	2017-03-11 09:40:01	\N	\N	\N	41	\N	\N
11	2017-03-11 09:50:01	\N	\N	\N	4	\N	\N
11	2017-03-11 10:00:01	\N	\N	\N	167	\N	\N
11	2017-03-11 10:10:01	\N	\N	\N	283	\N	\N
11	2017-03-11 10:20:01	\N	\N	\N	86	\N	\N
11	2017-03-11 10:50:01	\N	\N	\N	24	\N	\N
11	2017-03-11 11:00:01	\N	\N	\N	77	\N	\N
11	2017-03-11 11:10:01	\N	\N	\N	232	\N	\N
11	2017-03-11 11:20:01	\N	\N	\N	647	\N	\N
11	2017-03-11 11:26:10	\N	\N	\N	\N	6.7	\N
11	2017-03-11 11:26:21	\N	3	\N	\N	\N	\N
11	2017-03-11 11:28:15	\N	\N	4	\N	\N	\N
11	2017-03-11 11:30:01	\N	\N	\N	361	\N	\N
11	2017-03-11 11:40:01	\N	\N	\N	189	\N	\N
11	2017-03-11 11:50:01	\N	\N	\N	23	\N	\N
11	2017-03-11 12:00:01	\N	\N	\N	27	\N	\N
11	2017-03-11 12:10:01	\N	\N	\N	364	\N	\N
11	2017-03-11 12:20:01	\N	\N	\N	84	\N	\N
11	2017-03-11 12:40:01	\N	\N	\N	21	\N	\N
11	2017-03-11 12:50:01	\N	\N	\N	256	\N	\N
11	2017-03-11 13:00:01	\N	\N	\N	186	\N	\N
11	2017-03-11 13:10:01	\N	\N	\N	182	\N	\N
11	2017-03-11 13:20:01	\N	\N	\N	63	\N	\N
11	2017-03-11 13:30:01	\N	\N	\N	180	\N	\N
11	2017-03-11 13:40:01	\N	\N	\N	139	\N	\N
11	2017-03-11 13:50:01	\N	\N	\N	250	\N	\N
11	2017-03-11 14:00:01	\N	\N	\N	153	\N	\N
11	2017-03-11 14:10:01	\N	\N	\N	52	\N	\N
11	2017-03-11 14:15:46	\N	\N	\N	\N	3.6	\N
11	2017-03-11 14:16:06	\N	\N	4	\N	\N	\N
11	2017-03-11 14:20:01	\N	\N	\N	141	\N	\N
11	2017-03-11 14:26:57	\N	2	\N	\N	\N	\N
11	2017-03-11 14:30:01	\N	\N	\N	34	\N	\N
11	2017-03-11 14:40:01	\N	\N	\N	115	\N	\N
11	2017-03-11 14:50:01	\N	\N	\N	232	\N	\N
11	2017-03-11 15:00:01	\N	\N	\N	106	\N	\N
11	2017-03-11 15:10:01	\N	\N	\N	82	\N	\N
11	2017-03-11 15:20:01	\N	\N	\N	7	\N	\N
11	2017-03-11 15:30:01	\N	\N	\N	186	\N	\N
11	2017-03-11 15:40:01	\N	\N	\N	207	\N	\N
11	2017-03-11 15:50:01	\N	\N	\N	21	\N	\N
11	2017-03-11 16:00:01	\N	\N	\N	176	\N	\N
11	2017-03-11 16:10:01	\N	\N	\N	257	\N	\N
11	2017-03-11 16:20:01	\N	\N	\N	204	\N	\N
11	2017-03-11 16:30:01	\N	\N	\N	34	\N	\N
11	2017-03-11 16:40:01	\N	\N	\N	39	\N	\N
11	2017-03-11 16:50:01	\N	\N	\N	393	\N	\N
11	2017-03-11 16:57:37	\N	\N	\N	\N	6.9	\N
11	2017-03-11 16:57:51	\N	4	\N	\N	\N	\N
11	2017-03-11 17:00:01	\N	\N	\N	546	\N	\N
11	2017-03-11 17:03:13	\N	\N	4	\N	\N	\N
11	2017-03-11 17:10:01	\N	\N	\N	215	\N	\N
11	2017-03-11 17:20:01	\N	\N	\N	53	\N	\N
11	2017-03-11 18:50:01	\N	\N	\N	1	\N	\N
11	2017-03-11 19:00:01	\N	\N	\N	6	\N	\N
11	2017-03-11 21:31:00	\N	\N	\N	\N	9.5	\N
11	2017-03-11 21:31:18	25	\N	\N	\N	\N	\N
11	2017-03-12 05:23:47	8	\N	\N	\N	\N	\N
11	2017-03-12 06:45:27	\N	\N	\N	\N	10.4	\N
11	2017-03-12 06:45:40	\N	10	\N	\N	\N	\N
11	2017-03-12 06:46:07	\N	\N	7	\N	\N	\N
11	2017-03-12 07:10:01	\N	\N	\N	182	\N	\N
11	2017-03-12 07:20:01	\N	\N	\N	74	\N	\N
11	2017-03-12 07:30:01	\N	\N	\N	172	\N	\N
11	2017-03-12 07:40:01	\N	\N	\N	87	\N	\N
11	2017-03-12 08:30:01	\N	\N	\N	40	\N	\N
11	2017-03-12 08:40:01	\N	\N	\N	11	\N	\N
11	2017-03-12 08:50:01	\N	\N	\N	258	\N	\N
11	2017-03-12 09:00:01	\N	\N	\N	471	\N	\N
11	2017-03-12 09:10:01	\N	\N	\N	312	\N	\N
11	2017-03-12 09:20:01	\N	\N	\N	415	\N	\N
11	2017-03-12 09:30:01	\N	\N	\N	93	\N	\N
11	2017-03-12 09:40:01	\N	\N	\N	249	\N	\N
11	2017-03-12 09:50:01	\N	\N	\N	229	\N	\N
11	2017-03-12 10:00:01	\N	\N	\N	345	\N	\N
11	2017-03-12 10:10:01	\N	\N	\N	245	\N	\N
11	2017-03-12 10:20:01	\N	\N	\N	359	\N	\N
11	2017-03-12 10:30:01	\N	\N	\N	480	\N	\N
11	2017-03-12 10:40:01	\N	\N	\N	322	\N	\N
11	2017-03-12 10:53:02	\N	\N	\N	\N	6.5	\N
11	2017-03-12 10:53:13	\N	4	\N	\N	\N	\N
11	2017-03-12 10:53:34	\N	\N	4	\N	\N	\N
11	2017-03-12 11:00:01	\N	\N	\N	53	\N	\N
11	2017-03-12 11:10:01	\N	\N	\N	139	\N	\N
11	2017-03-12 11:20:01	\N	\N	\N	49	\N	\N
11	2017-03-12 11:30:01	\N	\N	\N	33	\N	\N
11	2017-03-12 11:40:01	\N	\N	\N	6	\N	\N
11	2017-03-12 11:50:01	\N	\N	\N	27	\N	\N
11	2017-03-12 12:20:01	\N	\N	\N	36	\N	\N
11	2017-03-12 12:30:01	\N	\N	\N	6	\N	\N
11	2017-03-12 12:40:01	\N	\N	\N	22	\N	\N
11	2017-03-12 14:02:15	\N	\N	\N	\N	6.7	\N
11	2017-03-12 14:12:50	\N	4	\N	\N	\N	\N
11	2017-03-12 14:13:21	\N	\N	4	\N	\N	\N
11	2017-03-12 15:10:01	\N	\N	\N	2	\N	\N
11	2017-03-12 15:40:01	\N	\N	\N	53	\N	\N
11	2017-03-12 15:50:01	\N	\N	\N	25	\N	\N
11	2017-03-12 17:05:37	\N	\N	\N	\N	11.1	\N
11	2017-03-12 17:05:51	\N	6	\N	\N	\N	\N
11	2017-03-12 17:11:22	\N	\N	3	\N	\N	\N
11	2017-03-12 18:00:01	\N	\N	\N	26	\N	\N
11	2017-03-12 18:40:01	\N	\N	\N	7	\N	\N
11	2017-03-12 18:50:01	\N	\N	\N	54	\N	\N
11	2017-03-12 19:00:01	\N	\N	\N	159	\N	\N
11	2017-03-12 21:22:17	\N	\N	\N	\N	9.7	\N
11	2017-03-12 21:22:30	25	\N	\N	\N	\N	\N
11	2017-03-13 05:06:07	8	\N	\N	\N	\N	\N
11	2017-03-13 06:45:49	\N	\N	\N	\N	10.2	\N
11	2017-03-13 06:46:02	\N	8	\N	\N	\N	\N
11	2017-03-13 06:46:38	\N	\N	5	\N	\N	\N
11	2017-03-13 07:40:01	\N	\N	\N	7	\N	\N
11	2017-03-13 07:50:01	\N	\N	\N	8	\N	\N
11	2017-03-13 08:30:01	\N	\N	\N	94	\N	\N
11	2017-03-13 08:40:01	\N	\N	\N	53	\N	\N
11	2017-03-13 08:50:01	\N	\N	\N	30	\N	\N
11	2017-03-13 09:10:01	\N	\N	\N	16	\N	\N
11	2017-03-13 09:20:01	\N	\N	\N	621	\N	\N
11	2017-03-13 09:30:01	\N	\N	\N	1006	\N	\N
11	2017-03-13 09:40:01	\N	\N	\N	1038	\N	\N
11	2017-03-13 09:50:01	\N	\N	\N	913	\N	\N
11	2017-03-13 10:00:01	\N	\N	\N	887	\N	\N
11	2017-03-13 10:10:01	\N	\N	\N	111	\N	\N
11	2017-03-13 10:20:01	\N	\N	\N	183	\N	\N
11	2017-03-13 10:30:01	\N	\N	\N	288	\N	\N
11	2017-03-13 10:40:01	\N	\N	\N	72	\N	\N
11	2017-03-13 10:50:01	\N	\N	\N	932	\N	\N
11	2017-03-13 10:59:52	\N	\N	\N	\N	7	\N
11	2017-03-13 11:00:01	\N	\N	\N	856	\N	\N
11	2017-03-13 11:08:40	\N	5	\N	\N	\N	\N
11	2017-03-13 11:08:57	\N	\N	5	\N	\N	\N
11	2017-03-13 11:10:01	\N	\N	\N	851	\N	\N
11	2017-03-13 11:20:01	\N	\N	\N	716	\N	\N
11	2017-03-13 11:30:01	\N	\N	\N	46	\N	\N
11	2017-03-13 11:50:01	\N	\N	\N	4	\N	\N
11	2017-03-13 12:40:01	\N	\N	\N	31	\N	\N
11	2017-03-13 12:50:01	\N	\N	\N	59	\N	\N
11	2017-03-13 13:00:01	\N	\N	\N	20	\N	\N
11	2017-03-13 14:03:33	\N	\N	\N	\N	6.9	\N
11	2017-03-13 14:13:29	\N	2	\N	\N	\N	\N
11	2017-03-13 14:13:40	\N	\N	2	\N	\N	\N
11	2017-03-13 14:15:17	\N	\N	\N	\N	7.3	7.09864
11	2017-03-13 15:00:01	\N	\N	\N	29	\N	\N
11	2017-03-13 15:10:01	\N	\N	\N	20	\N	\N
11	2017-03-13 15:30:01	\N	\N	\N	21	\N	\N
11	2017-03-13 16:50:01	\N	\N	\N	281	\N	\N
11	2017-03-13 17:06:21	\N	5	\N	\N	\N	\N
11	2017-03-13 17:07:04	\N	\N	4	\N	\N	\N
11	2017-03-13 18:00:01	\N	\N	\N	10	\N	\N
11	2017-03-13 18:40:01	\N	\N	\N	126	\N	\N
11	2017-03-13 18:50:01	\N	\N	\N	19	\N	\N
11	2017-03-13 21:15:09	\N	\N	\N	\N	11.8	\N
11	2017-03-13 21:15:49	\N	3	\N	\N	\N	\N
11	2017-03-13 21:16:19	25	\N	\N	\N	\N	\N
11	2017-03-14 05:07:44	8	\N	\N	\N	\N	\N
11	2017-03-14 05:37:51	\N	\N	\N	\N	12.7	\N
11	2017-03-14 05:38:12	\N	5	\N	\N	\N	\N
11	2017-03-14 05:49:56	\N	\N	2	\N	\N	\N
11	2017-03-14 06:20:01	\N	\N	\N	4	\N	\N
11	2017-03-14 06:50:01	\N	\N	\N	5	\N	\N
11	2017-03-14 07:10:01	\N	\N	\N	90	\N	\N
11	2017-03-14 07:20:01	\N	\N	\N	131	\N	\N
11	2017-03-14 07:30:01	\N	\N	\N	76	\N	\N
11	2017-03-14 07:40:01	\N	\N	\N	2	\N	\N
11	2017-03-14 08:00:01	\N	\N	\N	28	\N	\N
11	2017-03-14 08:10:01	\N	\N	\N	48	\N	\N
11	2017-03-14 08:20:01	\N	\N	\N	103	\N	\N
11	2017-03-14 08:30:01	\N	\N	\N	126	\N	\N
11	2017-03-14 08:40:01	\N	\N	\N	127	\N	\N
11	2017-03-14 08:50:01	\N	\N	\N	74	\N	\N
11	2017-03-14 09:00:01	\N	\N	\N	26	\N	\N
11	2017-03-14 09:10:01	\N	\N	\N	46	\N	\N
11	2017-03-14 09:20:01	\N	\N	\N	180	\N	\N
11	2017-03-14 09:30:01	\N	\N	\N	147	\N	\N
11	2017-03-14 09:40:01	\N	\N	\N	165	\N	\N
11	2017-03-14 09:50:01	\N	\N	\N	231	\N	\N
11	2017-03-14 10:00:01	\N	\N	\N	274	\N	\N
11	2017-03-14 10:10:01	\N	\N	\N	551	\N	\N
11	2017-03-14 10:20:01	\N	\N	\N	353	\N	\N
11	2017-03-14 10:30:01	\N	\N	\N	427	\N	\N
11	2017-03-14 10:40:01	\N	\N	\N	110	\N	\N
11	2017-03-14 10:50:01	\N	\N	\N	46	\N	\N
11	2017-03-14 11:00:01	\N	\N	\N	114	\N	\N
11	2017-03-14 11:10:01	\N	\N	\N	155	\N	\N
11	2017-03-14 11:20:01	\N	\N	\N	118	\N	\N
11	2017-03-14 11:30:01	\N	\N	\N	169	\N	\N
11	2017-03-14 11:40:01	\N	\N	\N	92	\N	\N
11	2017-03-14 11:50:01	\N	\N	\N	15	\N	\N
11	2017-03-14 12:00:01	\N	\N	\N	2	\N	\N
11	2017-03-14 12:10:01	\N	\N	\N	496	\N	\N
11	2017-03-14 12:20:01	\N	\N	\N	18	\N	\N
11	2017-03-14 12:30:01	\N	\N	\N	66	\N	\N
11	2017-03-14 12:40:01	\N	\N	\N	834	\N	\N
11	2017-03-14 12:50:01	\N	\N	\N	531	\N	\N
11	2017-03-14 12:54:07	\N	\N	\N	\N	10.6	\N
11	2017-03-14 12:54:43	\N	6	\N	\N	\N	\N
11	2017-03-14 12:59:36	\N	\N	4	\N	\N	\N
11	2017-03-14 13:00:01	\N	\N	\N	13	\N	\N
11	2017-03-14 13:10:01	\N	\N	\N	90	\N	\N
11	2017-03-14 13:20:01	\N	\N	\N	121	\N	\N
11	2017-03-14 13:30:01	\N	\N	\N	69	\N	\N
11	2017-03-14 13:40:01	\N	\N	\N	279	\N	\N
11	2017-03-14 13:50:01	\N	\N	\N	44	\N	\N
11	2017-03-14 14:10:01	\N	\N	\N	196	\N	\N
11	2017-03-14 14:20:01	\N	\N	\N	111	\N	\N
11	2017-03-14 14:30:01	\N	\N	\N	42	\N	\N
11	2017-03-14 14:40:01	\N	\N	\N	276	\N	\N
11	2017-03-14 14:50:01	\N	\N	\N	167	\N	\N
11	2017-03-14 15:00:01	\N	\N	\N	269	\N	\N
11	2017-03-14 15:10:01	\N	\N	\N	44	\N	\N
11	2017-03-14 15:20:01	\N	\N	\N	373	\N	\N
11	2017-03-14 15:30:01	\N	\N	\N	471	\N	\N
11	2017-03-14 15:40:01	\N	\N	\N	50	\N	\N
11	2017-03-14 15:50:01	\N	\N	\N	148	\N	\N
11	2017-03-14 16:00:01	\N	\N	\N	513	\N	\N
11	2017-03-14 16:10:01	\N	\N	\N	481	\N	\N
11	2017-03-14 16:20:01	\N	\N	\N	328	\N	\N
11	2017-03-14 16:30:01	\N	\N	\N	114	\N	\N
11	2017-03-14 16:49:39	\N	\N	\N	\N	8.4	\N
11	2017-03-14 17:00:01	\N	\N	\N	18	\N	\N
11	2017-03-14 17:03:16	\N	7	\N	\N	\N	\N
11	2017-03-14 17:03:28	\N	\N	4	\N	\N	\N
11	2017-03-14 17:10:01	\N	\N	\N	15	\N	\N
11	2017-03-14 17:40:01	\N	\N	\N	12	\N	\N
11	2017-03-14 17:50:01	\N	\N	\N	1	\N	\N
11	2017-03-14 18:00:01	\N	\N	\N	7	\N	\N
11	2017-03-14 18:50:01	\N	\N	\N	32	\N	\N
11	2017-03-14 19:00:01	\N	\N	\N	14	\N	\N
11	2017-03-14 22:14:05	\N	\N	\N	\N	13.6	\N
11	2017-03-14 22:14:22	\N	4	\N	\N	\N	\N
11	2017-03-14 22:28:00	25	\N	\N	\N	\N	\N
11	2017-03-15 05:11:15	8	\N	\N	\N	\N	\N
11	2017-03-15 05:47:18	\N	\N	\N	\N	11.1	\N
11	2017-03-15 05:47:30	\N	4	\N	\N	\N	\N
11	2017-03-15 05:56:36	\N	\N	2	\N	\N	\N
11	2017-03-15 05:56:51	\N	\N	\N	\N	9.3	7.09864
11	2017-03-15 06:30:01	\N	\N	\N	5	\N	\N
11	2017-03-15 07:00:01	\N	\N	\N	1	\N	\N
11	2017-03-15 07:10:01	\N	\N	\N	229	\N	\N
11	2017-03-15 07:20:01	\N	\N	\N	165	\N	\N
11	2017-03-15 07:30:01	\N	\N	\N	82	\N	\N
11	2017-03-15 07:40:01	\N	\N	\N	612	\N	\N
11	2017-03-15 07:50:01	\N	\N	\N	336	\N	\N
11	2017-03-15 08:00:01	\N	\N	\N	107	\N	\N
11	2017-03-15 08:10:01	\N	\N	\N	344	\N	\N
11	2017-03-15 08:20:01	\N	\N	\N	77	\N	\N
11	2017-03-15 08:30:01	\N	\N	\N	45	\N	\N
11	2017-03-15 08:50:01	\N	\N	\N	4	\N	\N
11	2017-03-15 09:00:01	\N	\N	\N	15	\N	\N
11	2017-03-15 09:20:01	\N	\N	\N	23	\N	\N
11	2017-03-15 09:30:01	\N	\N	\N	90	\N	\N
11	2017-03-15 09:40:01	\N	\N	\N	27	\N	\N
11	2017-03-15 09:50:01	\N	\N	\N	178	\N	\N
11	2017-03-15 10:00:01	\N	\N	\N	20	\N	\N
11	2017-03-15 10:10:01	\N	\N	\N	43	\N	\N
11	2017-03-15 10:20:01	\N	\N	\N	129	\N	\N
11	2017-03-15 10:30:01	\N	\N	\N	16	\N	\N
11	2017-03-15 10:40:01	\N	\N	\N	254	\N	\N
11	2017-03-15 10:50:01	\N	\N	\N	269	\N	\N
11	2017-03-15 11:00:01	\N	\N	\N	238	\N	\N
11	2017-03-15 11:05:39	\N	6	\N	\N	\N	\N
11	2017-03-15 11:10:01	\N	\N	\N	194	\N	\N
11	2017-03-15 11:11:49	\N	\N	4	\N	\N	\N
11	2017-03-15 11:20:01	\N	\N	\N	282	\N	\N
11	2017-03-15 11:30:01	\N	\N	\N	225	\N	\N
11	2017-03-15 11:40:01	\N	\N	\N	229	\N	\N
11	2017-03-15 11:50:01	\N	\N	\N	180	\N	\N
11	2017-03-15 12:00:01	\N	\N	\N	117	\N	\N
11	2017-03-15 12:10:01	\N	\N	\N	46	\N	\N
11	2017-03-15 12:20:01	\N	\N	\N	310	\N	\N
11	2017-03-15 12:30:01	\N	\N	\N	174	\N	\N
11	2017-03-15 12:40:01	\N	\N	\N	15	\N	\N
11	2017-03-15 12:50:01	\N	\N	\N	7	\N	\N
11	2017-03-15 13:00:01	\N	\N	\N	81	\N	\N
11	2017-03-15 13:10:01	\N	\N	\N	43	\N	\N
11	2017-03-15 13:20:01	\N	\N	\N	4	\N	\N
11	2017-03-15 13:30:01	\N	\N	\N	11	\N	\N
11	2017-03-15 13:40:01	\N	\N	\N	20	\N	\N
11	2017-03-15 13:50:01	\N	\N	\N	31	\N	\N
11	2017-03-15 14:00:01	\N	\N	\N	2	\N	\N
11	2017-03-15 14:10:01	\N	\N	\N	54	\N	\N
11	2017-03-15 14:20:01	\N	\N	\N	345	\N	\N
11	2017-03-15 14:30:01	\N	\N	\N	85	\N	\N
11	2017-03-15 14:40:01	\N	\N	\N	15	\N	\N
11	2017-03-15 14:50:01	\N	\N	\N	18	\N	\N
11	2017-03-15 15:00:01	\N	\N	\N	14	\N	\N
11	2017-03-15 15:10:01	\N	\N	\N	8	\N	\N
11	2017-03-15 15:20:01	\N	\N	\N	71	\N	\N
11	2017-03-15 15:30:01	\N	\N	\N	48	\N	\N
11	2017-03-15 15:40:01	\N	\N	\N	60	\N	\N
11	2017-03-15 15:50:01	\N	\N	\N	49	\N	\N
11	2017-03-15 16:00:01	\N	\N	\N	31	\N	\N
11	2017-03-15 16:10:01	\N	\N	\N	8	\N	\N
11	2017-03-15 16:20:01	\N	\N	\N	52	\N	\N
11	2017-03-15 16:30:01	\N	\N	\N	148	\N	\N
11	2017-03-15 16:40:01	\N	\N	\N	185	\N	\N
11	2017-03-15 16:48:03	\N	\N	\N	\N	5.3	\N
11	2017-03-15 16:50:01	\N	\N	\N	113	\N	\N
11	2017-03-15 17:00:01	\N	\N	\N	130	\N	\N
11	2017-03-15 17:10:01	\N	\N	\N	121	\N	\N
11	2017-03-15 17:17:58	\N	5	\N	\N	\N	\N
11	2017-03-15 17:18:09	\N	\N	4	\N	\N	\N
11	2017-03-15 17:20:01	\N	\N	\N	224	\N	\N
11	2017-03-15 17:30:01	\N	\N	\N	366	\N	\N
11	2017-03-15 17:40:01	\N	\N	\N	239	\N	\N
11	2017-03-15 17:50:01	\N	\N	\N	35	\N	\N
11	2017-03-15 18:10:01	\N	\N	\N	1	\N	\N
11	2017-03-15 19:00:01	\N	\N	\N	27	\N	\N
11	2017-03-15 21:34:42	\N	\N	\N	\N	7.9	\N
11	2017-03-15 21:34:57	25	\N	\N	\N	\N	\N
11	2017-03-16 05:04:28	8	\N	\N	\N	\N	\N
11	2017-03-16 06:33:58	\N	\N	\N	\N	5.6	\N
11	2017-03-16 06:39:49	\N	2	\N	\N	\N	\N
11	2017-03-16 06:40:03	\N	\N	2	\N	\N	\N
11	2017-03-16 07:00:01	\N	\N	\N	12	\N	\N
11	2017-03-16 07:10:01	\N	\N	\N	2	\N	\N
11	2017-03-16 07:40:01	\N	\N	\N	44	\N	\N
11	2017-03-16 07:50:01	\N	\N	\N	57	\N	\N
11	2017-03-16 08:00:01	\N	\N	\N	108	\N	\N
11	2017-03-16 08:10:01	\N	\N	\N	164	\N	\N
11	2017-03-16 08:20:01	\N	\N	\N	98	\N	\N
11	2017-03-16 08:40:01	\N	\N	\N	5	\N	\N
11	2017-03-16 08:50:01	\N	\N	\N	46	\N	\N
11	2017-03-16 09:00:01	\N	\N	\N	113	\N	\N
11	2017-03-16 09:10:01	\N	\N	\N	500	\N	\N
11	2017-03-16 09:40:01	\N	\N	\N	344	\N	\N
11	2017-03-16 09:50:01	\N	\N	\N	172	\N	\N
11	2017-03-16 10:00:01	\N	\N	\N	85	\N	\N
11	2017-03-16 10:10:01	\N	\N	\N	275	\N	\N
11	2017-03-16 10:20:01	\N	\N	\N	94	\N	\N
11	2017-03-16 10:30:01	\N	\N	\N	21	\N	\N
11	2017-03-16 10:40:01	\N	\N	\N	14	\N	\N
11	2017-03-16 10:50:01	\N	\N	\N	116	\N	\N
11	2017-03-16 11:00:01	\N	\N	\N	29	\N	\N
11	2017-03-16 11:10:01	\N	\N	\N	370	\N	\N
11	2017-03-16 11:20:01	\N	\N	\N	1	\N	\N
11	2017-03-16 11:40:01	\N	\N	\N	163	\N	\N
11	2017-03-16 11:50:01	\N	\N	\N	128	\N	\N
11	2017-03-16 12:00:01	\N	\N	\N	114	\N	\N
11	2017-03-16 12:01:34	\N	\N	\N	\N	9.6	\N
11	2017-03-16 12:01:45	\N	6	\N	\N	\N	\N
11	2017-03-16 12:10:01	\N	\N	\N	167	\N	\N
11	2017-03-16 12:20:01	\N	\N	\N	121	\N	\N
11	2017-03-16 12:30:01	\N	\N	\N	66	\N	\N
11	2017-03-16 12:40:01	\N	\N	\N	18	\N	\N
11	2017-03-16 12:50:01	\N	\N	\N	197	\N	\N
11	2017-03-16 13:00:01	\N	\N	\N	1	\N	\N
11	2017-03-16 13:10:01	\N	\N	\N	217	\N	\N
11	2017-03-16 13:20:01	\N	\N	\N	220	\N	\N
11	2017-03-16 13:30:01	\N	\N	\N	203	\N	\N
11	2017-03-16 13:49:28	\N	\N	\N	\N	7.5	7.09864
11	2017-03-16 13:49:40	\N	5	\N	\N	\N	\N
11	2017-03-16 13:50:01	\N	\N	\N	534	\N	\N
11	2017-03-16 13:50:04	\N	\N	4	\N	\N	\N
11	2017-03-16 14:00:01	\N	\N	\N	499	\N	\N
11	2017-03-16 14:10:01	\N	\N	\N	1	\N	\N
11	2017-03-16 14:20:01	\N	\N	\N	94	\N	\N
11	2017-03-16 14:30:01	\N	\N	\N	146	\N	\N
11	2017-03-16 14:40:01	\N	\N	\N	5	\N	\N
11	2017-03-16 15:00:01	\N	\N	\N	229	\N	\N
11	2017-03-16 15:10:01	\N	\N	\N	234	\N	\N
11	2017-03-16 15:20:01	\N	\N	\N	63	\N	\N
11	2017-03-16 15:30:01	\N	\N	\N	253	\N	\N
11	2017-03-16 15:40:01	\N	\N	\N	203	\N	\N
11	2017-03-16 15:50:01	\N	\N	\N	343	\N	\N
11	2017-03-16 16:00:01	\N	\N	\N	108	\N	\N
11	2017-03-16 16:10:01	\N	\N	\N	62	\N	\N
11	2017-03-16 16:20:01	\N	\N	\N	9	\N	\N
11	2017-03-16 16:30:01	\N	\N	\N	10	\N	\N
11	2017-03-16 17:00:01	\N	\N	\N	157	\N	\N
11	2017-03-16 17:03:24	\N	\N	\N	\N	10.7	\N
11	2017-03-16 17:03:35	\N	8	\N	\N	\N	\N
11	2017-03-16 17:07:49	\N	\N	4	\N	\N	\N
11	2017-03-16 17:10:01	\N	\N	\N	83	\N	\N
11	2017-03-16 17:40:01	\N	\N	\N	6	\N	\N
11	2017-03-16 17:50:01	\N	\N	\N	1	\N	\N
11	2017-03-16 18:00:01	\N	\N	\N	12	\N	\N
11	2017-03-16 21:05:36	\N	\N	\N	\N	2.9	\N
11	2017-03-16 21:05:50	\N	\N	2	\N	\N	\N
11	2017-03-16 22:05:13	25	\N	\N	\N	\N	\N
11	2017-03-17 05:03:45	8	\N	\N	\N	\N	\N
11	2017-03-17 05:36:20	\N	\N	\N	\N	7.6	\N
11	2017-03-17 05:36:30	\N	3	\N	\N	\N	\N
11	2017-03-17 05:42:13	\N	\N	2	\N	\N	\N
11	2017-03-17 06:10:01	\N	\N	\N	11	\N	\N
11	2017-03-17 06:40:01	\N	\N	\N	1	\N	\N
11	2017-03-17 06:50:01	\N	\N	\N	13	\N	\N
11	2017-03-17 07:00:01	\N	\N	\N	26	\N	\N
11	2017-03-17 07:10:01	\N	\N	\N	182	\N	\N
11	2017-03-17 07:20:01	\N	\N	\N	48	\N	\N
11	2017-03-17 07:30:01	\N	\N	\N	70	\N	\N
11	2017-03-17 08:00:01	\N	\N	\N	4	\N	\N
11	2017-03-17 08:20:01	\N	\N	\N	265	\N	\N
11	2017-03-17 08:30:01	\N	\N	\N	128	\N	\N
11	2017-03-17 08:40:01	\N	\N	\N	84	\N	\N
11	2017-03-17 08:50:01	\N	\N	\N	107	\N	\N
11	2017-03-17 09:00:01	\N	\N	\N	746	\N	\N
11	2017-03-17 09:10:01	\N	\N	\N	218	\N	\N
11	2017-03-17 09:20:01	\N	\N	\N	434	\N	\N
11	2017-03-17 09:30:01	\N	\N	\N	250	\N	\N
11	2017-03-17 09:40:01	\N	\N	\N	80	\N	\N
11	2017-03-17 09:50:01	\N	\N	\N	288	\N	\N
11	2017-03-17 10:00:01	\N	\N	\N	138	\N	\N
11	2017-03-17 10:10:01	\N	\N	\N	202	\N	\N
11	2017-03-17 10:20:01	\N	\N	\N	191	\N	\N
11	2017-03-17 10:30:01	\N	\N	\N	73	\N	\N
11	2017-03-17 10:33:00	\N	\N	\N	\N	3.8	\N
11	2017-03-17 10:33:13	\N	\N	3	\N	\N	\N
11	2017-03-17 10:40:01	\N	\N	\N	11	\N	\N
11	2017-03-17 10:50:01	\N	\N	\N	43	\N	\N
11	2017-03-17 11:00:01	\N	\N	\N	117	\N	\N
11	2017-03-17 11:10:01	\N	\N	\N	50	\N	\N
11	2017-03-17 11:20:01	\N	\N	\N	183	\N	\N
11	2017-03-17 11:29:36	\N	1	\N	\N	\N	\N
11	2017-03-17 11:30:01	\N	\N	\N	91	\N	\N
11	2017-03-17 11:50:01	\N	\N	\N	19	\N	\N
11	2017-03-17 12:00:01	\N	\N	\N	66	\N	\N
11	2017-03-17 12:10:01	\N	\N	\N	17	\N	\N
11	2017-03-17 12:20:01	\N	\N	\N	6	\N	\N
11	2017-03-17 12:30:01	\N	\N	\N	289	\N	\N
11	2017-03-17 12:50:01	\N	\N	\N	31	\N	\N
11	2017-03-17 13:00:01	\N	\N	\N	305	\N	\N
11	2017-03-17 13:10:01	\N	\N	\N	14	\N	\N
11	2017-03-17 13:20:01	\N	\N	\N	182	\N	\N
11	2017-03-17 13:30:01	\N	\N	\N	83	\N	\N
11	2017-03-17 13:40:01	\N	\N	\N	2	\N	\N
11	2017-03-17 13:50:01	\N	\N	\N	136	\N	\N
11	2017-03-17 14:00:01	\N	\N	\N	296	\N	\N
11	2017-03-17 14:10:01	\N	\N	\N	401	\N	\N
11	2017-03-17 14:20:01	\N	\N	\N	598	\N	\N
11	2017-03-17 14:30:01	\N	\N	\N	209	\N	\N
11	2017-03-17 14:40:01	\N	\N	\N	21	\N	\N
11	2017-03-17 14:50:01	\N	\N	\N	3	\N	\N
11	2017-03-17 15:00:01	\N	\N	\N	372	\N	\N
11	2017-03-17 15:10:01	\N	\N	\N	312	\N	\N
11	2017-03-17 15:20:01	\N	\N	\N	399	\N	\N
11	2017-03-17 15:30:01	\N	\N	\N	129	\N	\N
11	2017-03-17 15:40:01	\N	\N	\N	213	\N	\N
11	2017-03-17 15:50:01	\N	\N	\N	224	\N	\N
11	2017-03-17 16:00:01	\N	\N	\N	98	\N	\N
11	2017-03-17 16:10:01	\N	\N	\N	60	\N	\N
11	2017-03-17 16:20:01	\N	\N	\N	2	\N	\N
11	2017-03-17 16:30:01	\N	\N	\N	140	\N	\N
11	2017-03-17 16:40:01	\N	\N	\N	156	\N	\N
11	2017-03-17 16:50:01	\N	\N	\N	76	\N	\N
11	2017-03-17 17:00:01	\N	\N	\N	221	\N	\N
11	2017-03-17 17:01:04	\N	\N	\N	\N	5.4	\N
11	2017-03-17 17:01:26	\N	4	\N	\N	\N	\N
11	2017-03-17 17:06:13	\N	\N	4	\N	\N	\N
11	2017-03-17 17:10:01	\N	\N	\N	303	\N	\N
11	2017-03-17 17:20:01	\N	\N	\N	338	\N	\N
11	2017-03-17 17:30:01	\N	\N	\N	8	\N	\N
11	2017-03-17 18:00:01	\N	\N	\N	7	\N	\N
11	2017-03-17 18:30:01	\N	\N	\N	13	\N	\N
11	2017-03-17 18:40:01	\N	\N	\N	123	\N	\N
11	2017-03-17 18:50:01	\N	\N	\N	16	\N	\N
11	2017-03-18 05:03:32	8	\N	\N	\N	\N	\N
11	2017-03-18 05:34:17	\N	\N	\N	\N	13.3	\N
11	2017-03-18 05:34:30	\N	6	\N	\N	\N	\N
11	2017-03-18 05:44:49	\N	\N	2	\N	\N	\N
11	2017-03-18 06:50:01	\N	\N	\N	4	\N	\N
11	2017-03-18 07:00:01	\N	\N	\N	232	\N	\N
11	2017-03-18 07:10:01	\N	\N	\N	94	\N	\N
11	2017-03-18 07:20:01	\N	\N	\N	58	\N	\N
11	2017-03-18 07:40:01	\N	\N	\N	16	\N	\N
11	2017-03-18 08:50:01	\N	\N	\N	21	\N	\N
11	2017-03-18 09:00:01	\N	\N	\N	43	\N	\N
11	2017-03-18 09:10:01	\N	\N	\N	48	\N	\N
11	2017-03-18 09:20:01	\N	\N	\N	98	\N	\N
11	2017-03-18 09:30:01	\N	\N	\N	277	\N	\N
11	2017-03-18 09:40:01	\N	\N	\N	399	\N	\N
11	2017-03-18 09:50:01	\N	\N	\N	262	\N	\N
11	2017-03-18 10:00:01	\N	\N	\N	100	\N	\N
11	2017-03-18 10:10:01	\N	\N	\N	65	\N	\N
11	2017-03-18 10:20:01	\N	\N	\N	293	\N	\N
11	2017-03-18 10:30:01	\N	\N	\N	363	\N	\N
11	2017-03-18 10:40:01	\N	\N	\N	337	\N	\N
11	2017-03-18 10:50:01	\N	\N	\N	180	\N	\N
11	2017-03-18 11:00:01	\N	\N	\N	236	\N	\N
11	2017-03-18 11:10:01	\N	\N	\N	44	\N	\N
11	2017-03-18 11:20:01	\N	\N	\N	40	\N	\N
11	2017-03-18 12:00:01	\N	\N	\N	82	\N	\N
11	2017-03-18 12:10:01	\N	\N	\N	94	\N	\N
11	2017-03-18 12:20:01	\N	\N	\N	75	\N	\N
11	2017-03-18 12:29:58	\N	\N	\N	\N	7.2	\N
11	2017-03-18 12:30:01	\N	\N	\N	45	\N	\N
11	2017-03-18 12:30:11	\N	3	\N	\N	\N	\N
11	2017-03-18 12:30:29	\N	\N	3	\N	\N	\N
11	2017-03-18 12:40:01	\N	\N	\N	1	\N	\N
11	2017-03-18 12:50:01	\N	\N	\N	1	\N	\N
11	2017-03-18 13:00:01	\N	\N	\N	69	\N	\N
11	2017-03-18 13:10:01	\N	\N	\N	55	\N	\N
11	2017-03-18 13:20:01	\N	\N	\N	92	\N	\N
11	2017-03-18 13:30:01	\N	\N	\N	68	\N	\N
11	2017-03-18 13:40:01	\N	\N	\N	44	\N	\N
11	2017-03-18 13:50:01	\N	\N	\N	10	\N	\N
11	2017-03-18 14:00:01	\N	\N	\N	1	\N	\N
11	2017-03-18 14:10:01	\N	\N	\N	2	\N	\N
11	2017-03-18 14:20:01	\N	\N	\N	1	\N	\N
11	2017-03-18 14:30:01	\N	\N	\N	1	\N	\N
11	2017-03-18 14:40:01	\N	\N	\N	9	\N	\N
11	2017-03-18 14:50:01	\N	\N	\N	41	\N	\N
11	2017-03-18 15:00:01	\N	\N	\N	13	\N	\N
11	2017-03-18 15:20:01	\N	\N	\N	3	\N	\N
11	2017-03-18 15:30:01	\N	\N	\N	68	\N	\N
11	2017-03-18 15:40:01	\N	\N	\N	37	\N	\N
11	2017-03-18 15:50:01	\N	\N	\N	11	\N	\N
11	2017-03-18 16:00:01	\N	\N	\N	13	\N	\N
11	2017-03-18 16:10:01	\N	\N	\N	148	\N	\N
11	2017-03-18 16:20:01	\N	\N	\N	96	\N	\N
11	2017-03-18 16:30:01	\N	\N	\N	86	\N	\N
11	2017-03-18 16:40:01	\N	\N	\N	207	\N	\N
11	2017-03-18 16:50:01	\N	\N	\N	49	\N	\N
11	2017-03-18 17:00:01	\N	\N	\N	248	\N	\N
11	2017-03-18 17:00:10	\N	\N	\N	\N	9.5	\N
11	2017-03-18 17:00:20	\N	8	\N	\N	\N	\N
11	2017-03-18 17:00:47	\N	\N	4	\N	\N	\N
11	2017-03-18 17:10:01	\N	\N	\N	179	\N	\N
11	2017-03-18 17:20:01	\N	\N	\N	192	\N	\N
11	2017-03-18 17:50:01	\N	\N	\N	2	\N	\N
11	2017-03-18 21:52:32	\N	\N	\N	\N	3.4	\N
11	2017-03-18 21:53:02	\N	\N	1.5	\N	\N	\N
11	2017-03-18 21:55:38	25	\N	\N	\N	\N	\N
11	2017-03-19 05:07:13	8	\N	\N	\N	\N	\N
11	2017-03-19 05:35:57	\N	\N	\N	\N	6.2	\N
11	2017-03-19 05:36:17	\N	2	\N	\N	\N	\N
11	2017-03-19 05:41:47	\N	\N	2	\N	\N	\N
11	2017-03-19 06:00:01	\N	\N	\N	1	\N	\N
11	2017-03-19 06:10:01	\N	\N	\N	38	\N	\N
11	2017-03-19 06:20:01	\N	\N	\N	2	\N	\N
11	2017-03-19 06:50:01	\N	\N	\N	6	\N	\N
11	2017-03-19 07:00:01	\N	\N	\N	21	\N	\N
11	2017-03-19 07:10:01	\N	\N	\N	355	\N	\N
11	2017-03-19 07:20:01	\N	\N	\N	145	\N	\N
11	2017-03-19 07:30:01	\N	\N	\N	30	\N	\N
11	2017-03-19 07:50:01	\N	\N	\N	37	\N	\N
11	2017-03-19 08:00:01	\N	\N	\N	52	\N	\N
11	2017-03-19 08:10:01	\N	\N	\N	89	\N	\N
11	2017-03-19 08:20:01	\N	\N	\N	40	\N	\N
11	2017-03-19 08:30:01	\N	\N	\N	7	\N	\N
11	2017-03-19 08:40:01	\N	\N	\N	56	\N	\N
11	2017-03-19 08:50:01	\N	\N	\N	47	\N	\N
11	2017-03-19 09:00:01	\N	\N	\N	40	\N	\N
11	2017-03-19 09:10:01	\N	\N	\N	45	\N	\N
11	2017-03-19 09:20:01	\N	\N	\N	189	\N	\N
11	2017-03-19 09:30:01	\N	\N	\N	564	\N	\N
11	2017-03-19 09:40:01	\N	\N	\N	466	\N	\N
11	2017-03-19 09:50:01	\N	\N	\N	642	\N	\N
11	2017-03-19 10:00:01	\N	\N	\N	492	\N	\N
11	2017-03-19 10:10:01	\N	\N	\N	187	\N	\N
11	2017-03-19 10:20:01	\N	\N	\N	531	\N	\N
11	2017-03-19 10:30:01	\N	\N	\N	437	\N	\N
11	2017-03-19 10:40:01	\N	\N	\N	108	\N	\N
11	2017-03-19 10:50:01	\N	\N	\N	28	\N	\N
11	2017-03-19 11:00:01	\N	\N	\N	15	\N	\N
11	2017-03-19 11:10:01	\N	\N	\N	60	\N	\N
11	2017-03-19 11:30:01	\N	\N	\N	1	\N	\N
11	2017-03-19 12:00:01	\N	\N	\N	216	\N	\N
11	2017-03-19 12:06:55	\N	\N	\N	\N	5.1	\N
11	2017-03-19 12:07:07	\N	4	\N	\N	\N	\N
11	2017-03-19 12:07:34	\N	\N	4	\N	\N	\N
11	2017-03-19 12:10:01	\N	\N	\N	36	\N	\N
11	2017-03-19 12:20:01	\N	\N	\N	14	\N	\N
11	2017-03-19 12:40:01	\N	\N	\N	104	\N	\N
11	2017-03-19 12:50:01	\N	\N	\N	466	\N	\N
11	2017-03-19 13:00:01	\N	\N	\N	65	\N	\N
11	2017-03-19 13:20:01	\N	\N	\N	22	\N	\N
11	2017-03-19 13:30:01	\N	\N	\N	61	\N	\N
11	2017-03-19 14:20:01	\N	\N	\N	8	\N	\N
11	2017-03-19 14:30:01	\N	\N	\N	16	\N	\N
11	2017-03-19 14:40:01	\N	\N	\N	211	\N	\N
11	2017-03-19 14:50:01	\N	\N	\N	107	\N	\N
11	2017-03-19 15:00:01	\N	\N	\N	222	\N	\N
11	2017-03-19 15:10:01	\N	\N	\N	150	\N	\N
11	2017-03-19 15:20:01	\N	\N	\N	229	\N	\N
11	2017-03-19 15:30:01	\N	\N	\N	216	\N	\N
11	2017-03-19 15:40:01	\N	\N	\N	270	\N	\N
11	2017-03-19 15:50:01	\N	\N	\N	310	\N	\N
11	2017-03-19 16:00:01	\N	\N	\N	1019	\N	\N
11	2017-03-19 16:10:01	\N	\N	\N	311	\N	\N
11	2017-03-19 16:20:01	\N	\N	\N	171	\N	\N
11	2017-03-19 16:30:01	\N	\N	\N	36	\N	\N
11	2017-03-19 16:40:01	\N	\N	\N	210	\N	\N
11	2017-03-19 16:50:01	\N	\N	\N	305	\N	\N
11	2017-03-19 17:00:01	\N	\N	\N	323	\N	\N
11	2017-03-19 17:09:22	\N	\N	\N	\N	10.9	\N
11	2017-03-19 17:09:39	\N	7	\N	\N	\N	\N
11	2017-03-19 17:10:01	\N	\N	\N	174	\N	\N
11	2017-03-19 17:16:22	\N	\N	4	\N	\N	\N
11	2017-03-19 17:20:01	\N	\N	\N	63	\N	\N
11	2017-03-19 17:30:01	\N	\N	\N	61	\N	\N
11	2017-03-19 17:40:01	\N	\N	\N	232	\N	\N
11	2017-03-19 17:50:01	\N	\N	\N	401	\N	\N
11	2017-03-19 18:00:01	\N	\N	\N	11	\N	\N
11	2017-03-19 18:10:01	\N	\N	\N	7	\N	\N
11	2017-03-20 05:24:05	8	\N	\N	\N	\N	\N
11	2017-03-20 06:56:24	\N	\N	\N	\N	12.7	\N
11	2017-03-20 06:56:43	\N	8	\N	\N	\N	\N
11	2017-03-20 07:11:07	\N	\N	5	\N	\N	\N
11	2017-03-20 08:10:01	\N	\N	\N	1	\N	\N
11	2017-03-20 09:00:01	\N	\N	\N	27	\N	\N
11	2017-03-20 09:10:01	\N	\N	\N	61	\N	\N
11	2017-03-20 09:20:01	\N	\N	\N	345	\N	\N
11	2017-03-20 09:30:01	\N	\N	\N	462	\N	\N
11	2017-03-20 09:40:01	\N	\N	\N	458	\N	\N
11	2017-03-20 09:50:01	\N	\N	\N	720	\N	\N
11	2017-03-20 10:00:01	\N	\N	\N	212	\N	\N
11	2017-03-20 10:10:01	\N	\N	\N	197	\N	\N
11	2017-03-20 10:20:01	\N	\N	\N	82	\N	\N
11	2017-03-20 10:30:01	\N	\N	\N	206	\N	\N
11	2017-03-20 10:40:01	\N	\N	\N	311	\N	\N
11	2017-03-20 10:50:01	\N	\N	\N	107	\N	\N
11	2017-03-20 10:57:34	\N	\N	\N	\N	14.6	\N
11	2017-03-20 10:59:21	\N	9	\N	\N	\N	\N
11	2017-03-20 11:00:01	\N	\N	\N	20	\N	\N
11	2017-03-20 11:10:01	\N	\N	\N	193	\N	\N
11	2017-03-20 11:10:26	\N	\N	4	\N	\N	\N
11	2017-03-20 11:20:01	\N	\N	\N	105	\N	\N
11	2017-03-20 11:30:01	\N	\N	\N	127	\N	\N
11	2017-03-20 11:50:01	\N	\N	\N	51	\N	\N
11	2017-03-20 12:00:01	\N	\N	\N	11	\N	\N
11	2017-03-20 13:59:12	\N	\N	\N	\N	3.1	\N
11	2017-03-20 14:05:18	\N	\N	5	\N	\N	\N
11	2017-03-20 14:23:46	\N	4	\N	\N	\N	\N
11	2017-03-20 15:00:01	\N	\N	\N	3	\N	\N
11	2017-03-20 15:20:01	\N	\N	\N	3	\N	\N
11	2017-03-20 15:40:01	\N	\N	\N	34	\N	\N
11	2017-03-20 17:08:12	\N	\N	\N	\N	18.3	\N
11	2017-03-20 17:08:32	\N	10	\N	\N	\N	\N
11	2017-03-20 17:27:41	\N	\N	4	\N	\N	\N
11	2017-03-20 18:00:01	\N	\N	\N	2	\N	\N
11	2017-03-20 18:10:01	\N	\N	\N	4	\N	\N
11	2017-03-20 18:20:01	\N	\N	\N	1	\N	\N
11	2017-03-20 18:30:01	\N	\N	\N	2	\N	\N
11	2017-03-20 18:40:01	\N	\N	\N	94	\N	\N
11	2017-03-20 18:50:01	\N	\N	\N	161	\N	\N
11	2017-03-20 21:08:28	\N	\N	\N	\N	19	\N
11	2017-03-20 21:08:45	\N	5	\N	\N	\N	\N
11	2017-03-20 21:15:22	25	\N	\N	\N	\N	\N
11	2017-03-21 05:05:34	8	\N	\N	\N	\N	\N
11	2017-03-21 05:29:46	\N	\N	\N	\N	15.8	\N
11	2017-03-21 05:30:07	\N	5	\N	\N	\N	\N
11	2017-03-21 06:00:01	\N	\N	\N	4	\N	\N
11	2017-03-21 06:50:01	\N	\N	\N	56	\N	\N
11	2017-03-21 07:00:01	\N	\N	\N	81	\N	\N
11	2017-03-21 07:10:01	\N	\N	\N	155	\N	\N
11	2017-03-21 07:20:01	\N	\N	\N	70	\N	\N
11	2017-03-21 07:30:01	\N	\N	\N	4	\N	\N
11	2017-03-21 07:40:01	\N	\N	\N	4	\N	\N
11	2017-03-21 07:50:01	\N	\N	\N	82	\N	\N
11	2017-03-21 08:00:01	\N	\N	\N	88	\N	\N
11	2017-03-21 08:10:01	\N	\N	\N	48	\N	\N
11	2017-03-21 08:20:01	\N	\N	\N	3	\N	\N
11	2017-03-21 08:50:01	\N	\N	\N	46	\N	\N
11	2017-03-21 09:00:01	\N	\N	\N	7	\N	\N
11	2017-03-21 09:10:01	\N	\N	\N	279	\N	\N
11	2017-03-21 09:20:01	\N	\N	\N	10	\N	\N
11	2017-03-21 09:30:01	\N	\N	\N	45	\N	\N
11	2017-03-21 09:40:01	\N	\N	\N	51	\N	\N
11	2017-03-21 09:50:01	\N	\N	\N	42	\N	\N
11	2017-03-21 10:00:01	\N	\N	\N	102	\N	\N
11	2017-03-21 10:10:01	\N	\N	\N	406	\N	\N
11	2017-03-21 10:20:01	\N	\N	\N	624	\N	\N
11	2017-03-21 10:30:01	\N	\N	\N	158	\N	\N
11	2017-03-21 10:40:01	\N	\N	\N	303	\N	\N
11	2017-03-21 10:50:01	\N	\N	\N	271	\N	\N
11	2017-03-21 11:00:01	\N	\N	\N	295	\N	\N
11	2017-03-21 11:10:01	\N	\N	\N	269	\N	\N
11	2017-03-21 11:20:01	\N	\N	\N	102	\N	\N
11	2017-03-21 11:30:01	\N	\N	\N	59	\N	\N
11	2017-03-21 11:40:01	\N	\N	\N	262	\N	\N
11	2017-03-21 11:48:06	\N	\N	\N	\N	6.3	\N
11	2017-03-21 11:48:17	\N	2	\N	\N	\N	\N
11	2017-03-21 11:48:35	\N	\N	3	\N	\N	\N
11	2017-03-21 11:50:01	\N	\N	\N	440	\N	\N
11	2017-03-21 12:00:01	\N	\N	\N	15	\N	\N
11	2017-03-21 12:10:01	\N	\N	\N	151	\N	\N
11	2017-03-21 12:20:01	\N	\N	\N	11	\N	\N
11	2017-03-21 12:40:01	\N	\N	\N	82	\N	\N
11	2017-03-21 12:50:01	\N	\N	\N	5	\N	\N
11	2017-03-21 13:00:01	\N	\N	\N	56	\N	\N
11	2017-03-21 13:10:01	\N	\N	\N	62	\N	\N
11	2017-03-21 13:20:01	\N	\N	\N	258	\N	\N
11	2017-03-21 13:30:01	\N	\N	\N	350	\N	\N
11	2017-03-21 13:40:01	\N	\N	\N	431	\N	\N
11	2017-03-21 13:50:01	\N	\N	\N	329	\N	\N
11	2017-03-21 14:00:01	\N	\N	\N	335	\N	\N
11	2017-03-21 14:10:01	\N	\N	\N	264	\N	\N
11	2017-03-21 14:20:01	\N	\N	\N	76	\N	\N
11	2017-03-21 14:30:01	\N	\N	\N	191	\N	\N
11	2017-03-21 14:40:01	\N	\N	\N	61	\N	\N
11	2017-03-21 14:50:01	\N	\N	\N	30	\N	\N
11	2017-03-21 15:00:01	\N	\N	\N	140	\N	\N
11	2017-03-21 15:10:01	\N	\N	\N	86	\N	\N
11	2017-03-21 15:20:01	\N	\N	\N	8	\N	\N
11	2017-03-21 15:30:01	\N	\N	\N	3	\N	\N
11	2017-03-21 15:40:01	\N	\N	\N	57	\N	\N
11	2017-03-21 15:50:01	\N	\N	\N	5	\N	\N
11	2017-03-21 16:00:01	\N	\N	\N	26	\N	\N
11	2017-03-21 16:10:01	\N	\N	\N	75	\N	\N
11	2017-03-21 16:20:01	\N	\N	\N	73	\N	\N
11	2017-03-21 16:30:01	\N	\N	\N	89	\N	\N
11	2017-03-21 16:40:01	\N	\N	\N	207	\N	\N
11	2017-03-21 16:50:01	\N	\N	\N	171	\N	\N
11	2017-03-21 16:54:36	\N	\N	\N	\N	11.6	\N
11	2017-03-21 16:54:54	\N	8	\N	\N	\N	\N
11	2017-03-21 16:55:32	\N	\N	5	\N	\N	\N
11	2017-03-21 17:00:01	\N	\N	\N	80	\N	\N
11	2017-03-21 17:20:01	\N	\N	\N	44	\N	\N
11	2017-03-21 17:30:01	\N	\N	\N	67	\N	\N
11	2017-03-21 17:50:01	\N	\N	\N	12	\N	\N
11	2017-03-21 18:00:01	\N	\N	\N	2	\N	\N
11	2017-03-21 18:40:01	\N	\N	\N	181	\N	\N
11	2017-03-21 18:50:01	\N	\N	\N	121	\N	\N
11	2017-03-22 05:07:00	8	\N	\N	\N	\N	\N
11	2017-03-22 05:24:14	\N	\N	\N	\N	16.3	\N
11	2017-03-22 05:24:33	\N	7	\N	\N	\N	\N
11	2017-03-22 05:31:11	\N	\N	2	\N	\N	\N
11	2017-03-22 06:00:01	\N	\N	\N	46	\N	\N
11	2017-03-22 06:50:01	\N	\N	\N	112	\N	\N
11	2017-03-22 07:00:01	\N	\N	\N	283	\N	\N
11	2017-03-22 07:10:01	\N	\N	\N	46	\N	\N
11	2017-03-22 07:20:01	\N	\N	\N	62	\N	\N
11	2017-03-22 08:40:01	\N	\N	\N	118	\N	\N
11	2017-03-22 08:50:01	\N	\N	\N	68	\N	\N
11	2017-03-22 09:00:01	\N	\N	\N	11	\N	\N
11	2017-03-22 09:10:01	\N	\N	\N	37	\N	\N
11	2017-03-22 09:20:01	\N	\N	\N	427	\N	\N
11	2017-03-22 09:30:01	\N	\N	\N	348	\N	\N
11	2017-03-22 09:40:01	\N	\N	\N	339	\N	\N
11	2017-03-22 09:50:01	\N	\N	\N	216	\N	\N
11	2017-03-22 10:00:01	\N	\N	\N	335	\N	\N
11	2017-03-22 10:10:01	\N	\N	\N	390	\N	\N
11	2017-03-22 10:20:01	\N	\N	\N	622	\N	\N
11	2017-03-22 10:30:01	\N	\N	\N	257	\N	\N
11	2017-03-22 10:40:01	\N	\N	\N	517	\N	\N
11	2017-03-22 10:50:01	\N	\N	\N	179	\N	\N
11	2017-03-22 10:54:05	\N	\N	\N	\N	7.8	\N
11	2017-03-22 10:54:15	\N	4	\N	\N	\N	\N
11	2017-03-22 10:55:11	\N	\N	4	\N	\N	\N
11	2017-03-22 11:00:01	\N	\N	\N	422	\N	\N
11	2017-03-22 11:10:01	\N	\N	\N	401	\N	\N
11	2017-03-22 11:20:01	\N	\N	\N	302	\N	\N
11	2017-03-22 11:30:01	\N	\N	\N	78	\N	\N
11	2017-03-22 11:40:01	\N	\N	\N	157	\N	\N
11	2017-03-22 11:50:01	\N	\N	\N	22	\N	\N
11	2017-03-22 12:00:01	\N	\N	\N	47	\N	\N
11	2017-03-22 12:10:01	\N	\N	\N	94	\N	\N
11	2017-03-22 12:20:01	\N	\N	\N	559	\N	\N
11	2017-03-22 12:30:01	\N	\N	\N	26	\N	\N
11	2017-03-22 12:40:01	\N	\N	\N	442	\N	\N
11	2017-03-22 12:50:01	\N	\N	\N	452	\N	\N
11	2017-03-22 13:00:01	\N	\N	\N	448	\N	\N
11	2017-03-22 13:10:01	\N	\N	\N	485	\N	\N
11	2017-03-22 13:20:01	\N	\N	\N	188	\N	\N
11	2017-03-22 13:30:01	\N	\N	\N	197	\N	\N
11	2017-03-22 13:40:01	\N	\N	\N	82	\N	\N
11	2017-03-22 13:50:01	\N	\N	\N	155	\N	\N
11	2017-03-22 14:00:01	\N	\N	\N	128	\N	\N
11	2017-03-22 14:10:01	\N	\N	\N	71	\N	\N
11	2017-03-22 14:20:01	\N	\N	\N	134	\N	\N
11	2017-03-22 14:30:01	\N	\N	\N	105	\N	\N
11	2017-03-22 14:40:01	\N	\N	\N	67	\N	\N
11	2017-03-22 14:50:01	\N	\N	\N	34	\N	\N
11	2017-03-22 15:00:01	\N	\N	\N	113	\N	\N
11	2017-03-22 15:10:01	\N	\N	\N	111	\N	\N
11	2017-03-22 15:20:01	\N	\N	\N	95	\N	\N
11	2017-03-22 15:30:01	\N	\N	\N	58	\N	\N
11	2017-03-22 15:40:01	\N	\N	\N	191	\N	\N
11	2017-03-22 15:50:01	\N	\N	\N	125	\N	\N
11	2017-03-22 16:00:01	\N	\N	\N	22	\N	\N
11	2017-03-22 16:10:01	\N	\N	\N	516	\N	\N
11	2017-03-22 16:20:01	\N	\N	\N	177	\N	\N
11	2017-03-22 16:30:01	\N	\N	\N	160	\N	\N
11	2017-03-22 16:40:01	\N	\N	\N	169	\N	\N
11	2017-03-22 16:50:01	\N	\N	\N	4	\N	\N
11	2017-03-22 17:00:01	\N	\N	\N	328	\N	\N
11	2017-03-22 17:02:10	\N	\N	\N	\N	9.2	\N
11	2017-03-22 17:02:19	\N	8	\N	\N	\N	\N
11	2017-03-22 17:07:19	\N	\N	5	\N	\N	\N
11	2017-03-22 17:10:01	\N	\N	\N	265	\N	\N
11	2017-03-22 17:20:01	\N	\N	\N	528	\N	\N
11	2017-03-22 17:30:01	\N	\N	\N	102	\N	\N
11	2017-03-22 18:00:01	\N	\N	\N	18	\N	\N
11	2017-03-22 19:20:01	\N	\N	\N	6	\N	\N
11	2017-03-22 22:09:28	\N	\N	\N	\N	17	\N
11	2017-03-22 22:09:46	\N	5	\N	\N	\N	\N
11	2017-03-22 22:10:43	25	\N	\N	\N	\N	\N
11	2017-03-22 23:10:01	\N	\N	\N	1	\N	\N
11	2017-03-23 05:04:00	8	\N	\N	\N	\N	\N
11	2017-03-23 05:28:57	\N	\N	\N	\N	10.6	\N
11	2017-03-23 05:29:38	\N	4	\N	\N	\N	\N
11	2017-03-23 05:38:11	\N	\N	2	\N	\N	\N
11	2017-03-23 06:10:01	\N	\N	\N	47	\N	\N
11	2017-03-23 06:30:01	\N	\N	\N	6	\N	\N
11	2017-03-23 06:50:01	\N	\N	\N	48	\N	\N
11	2017-03-23 07:00:01	\N	\N	\N	155	\N	\N
11	2017-03-23 07:10:01	\N	\N	\N	14	\N	\N
11	2017-03-23 07:20:01	\N	\N	\N	314	\N	\N
11	2017-03-23 07:30:01	\N	\N	\N	101	\N	\N
11	2017-03-23 07:40:01	\N	\N	\N	10	\N	\N
11	2017-03-23 07:50:01	\N	\N	\N	62	\N	\N
11	2017-03-23 08:00:01	\N	\N	\N	78	\N	\N
11	2017-03-23 08:20:01	\N	\N	\N	67	\N	\N
11	2017-03-23 08:30:01	\N	\N	\N	101	\N	\N
11	2017-03-23 08:40:01	\N	\N	\N	339	\N	\N
11	2017-03-23 08:50:01	\N	\N	\N	313	\N	\N
11	2017-03-23 09:00:01	\N	\N	\N	324	\N	\N
11	2017-03-23 09:10:01	\N	\N	\N	77	\N	\N
11	2017-03-23 09:20:01	\N	\N	\N	49	\N	\N
11	2017-03-23 09:30:01	\N	\N	\N	240	\N	\N
11	2017-03-23 09:40:01	\N	\N	\N	58	\N	\N
11	2017-03-23 09:50:01	\N	\N	\N	32	\N	\N
11	2017-03-23 10:00:01	\N	\N	\N	88	\N	\N
11	2017-03-23 10:10:01	\N	\N	\N	10	\N	\N
11	2017-03-23 10:20:01	\N	\N	\N	375	\N	\N
11	2017-03-23 10:30:01	\N	\N	\N	24	\N	\N
11	2017-03-23 10:40:01	\N	\N	\N	49	\N	\N
11	2017-03-23 10:50:01	\N	\N	\N	91	\N	\N
11	2017-03-23 11:00:01	\N	\N	\N	154	\N	\N
11	2017-03-23 11:10:01	\N	\N	\N	241	\N	\N
11	2017-03-23 11:20:01	\N	\N	\N	159	\N	\N
11	2017-03-23 11:30:01	\N	\N	\N	55	\N	\N
11	2017-03-23 11:40:01	\N	\N	\N	51	\N	\N
11	2017-03-23 11:50:01	\N	\N	\N	264	\N	\N
11	2017-03-23 12:00:01	\N	\N	\N	139	\N	\N
11	2017-03-23 12:10:01	\N	\N	\N	46	\N	\N
11	2017-03-23 12:20:01	\N	\N	\N	136	\N	\N
11	2017-03-23 12:27:05	\N	\N	\N	\N	5.9	\N
11	2017-03-23 12:30:01	\N	\N	\N	57	\N	\N
11	2017-03-23 12:34:59	\N	5	\N	\N	\N	\N
11	2017-03-23 12:35:12	\N	\N	5	\N	\N	\N
11	2017-03-23 12:40:01	\N	\N	\N	99	\N	\N
11	2017-03-23 12:50:01	\N	\N	\N	267	\N	\N
11	2017-03-23 13:00:01	\N	\N	\N	360	\N	\N
11	2017-03-23 13:10:01	\N	\N	\N	245	\N	\N
11	2017-03-23 13:20:01	\N	\N	\N	51	\N	\N
11	2017-03-23 13:30:01	\N	\N	\N	4	\N	\N
11	2017-03-23 14:00:01	\N	\N	\N	64	\N	\N
11	2017-03-23 14:10:01	\N	\N	\N	161	\N	\N
11	2017-03-23 14:20:01	\N	\N	\N	612	\N	\N
11	2017-03-23 14:30:01	\N	\N	\N	253	\N	\N
11	2017-03-23 14:40:01	\N	\N	\N	541	\N	\N
11	2017-03-23 14:50:01	\N	\N	\N	444	\N	\N
11	2017-03-23 15:00:01	\N	\N	\N	419	\N	\N
11	2017-03-23 15:10:01	\N	\N	\N	382	\N	\N
11	2017-03-23 15:20:01	\N	\N	\N	344	\N	\N
11	2017-03-23 15:30:01	\N	\N	\N	291	\N	\N
11	2017-03-23 15:40:01	\N	\N	\N	319	\N	\N
11	2017-03-23 15:50:01	\N	\N	\N	573	\N	\N
11	2017-03-23 16:00:01	\N	\N	\N	268	\N	\N
11	2017-03-23 16:10:01	\N	\N	\N	49	\N	\N
11	2017-03-23 16:20:01	\N	\N	\N	80	\N	\N
11	2017-03-23 16:40:01	\N	\N	\N	28	\N	\N
11	2017-03-23 16:50:01	\N	\N	\N	33	\N	\N
11	2017-03-23 17:00:01	\N	\N	\N	209	\N	\N
11	2017-03-23 17:10:01	\N	\N	\N	452	\N	\N
11	2017-03-23 17:17:20	\N	\N	\N	\N	14.3	\N
11	2017-03-23 17:17:43	\N	10	\N	\N	\N	\N
11	2017-03-23 17:20:01	\N	\N	\N	162	\N	\N
11	2017-03-23 17:22:58	\N	\N	4	\N	\N	\N
11	2017-03-23 17:30:01	\N	\N	\N	135	\N	\N
11	2017-03-23 17:40:01	\N	\N	\N	41	\N	\N
11	2017-03-23 17:50:01	\N	\N	\N	170	\N	\N
11	2017-03-23 18:00:01	\N	\N	\N	36	\N	\N
11	2017-03-23 18:10:01	\N	\N	\N	195	\N	\N
11	2017-03-23 18:30:01	\N	\N	\N	176	\N	\N
11	2017-03-23 18:40:01	\N	\N	\N	231	\N	\N
11	2017-03-23 18:50:01	\N	\N	\N	34	\N	\N
11	2017-03-23 19:00:01	\N	\N	\N	257	\N	\N
11	2017-03-23 19:10:01	\N	\N	\N	245	\N	\N
11	2017-03-23 19:20:01	\N	\N	\N	208	\N	\N
11	2017-03-23 19:30:01	\N	\N	\N	213	\N	\N
11	2017-03-23 20:40:01	\N	\N	\N	252	\N	\N
11	2017-03-24 05:01:44	8	\N	\N	\N	\N	\N
11	2017-03-24 05:03:52	\N	\N	\N	\N	16.6	\N
11	2017-03-24 05:04:06	\N	5	\N	\N	\N	\N
11	2017-03-24 06:00:01	\N	\N	\N	4	\N	\N
11	2017-03-24 06:10:01	\N	\N	\N	35	\N	\N
11	2017-03-24 06:50:01	\N	\N	\N	112	\N	\N
11	2017-03-24 07:00:01	\N	\N	\N	233	\N	\N
11	2017-03-24 07:10:01	\N	\N	\N	120	\N	\N
11	2017-03-24 09:20:01	\N	\N	\N	70	\N	\N
11	2017-03-24 09:30:01	\N	\N	\N	8	\N	\N
11	2017-03-24 09:40:01	\N	\N	\N	4	\N	\N
11	2017-03-24 09:50:01	\N	\N	\N	252	\N	\N
11	2017-03-24 10:00:01	\N	\N	\N	582	\N	\N
11	2017-03-24 10:10:01	\N	\N	\N	385	\N	\N
11	2017-03-24 10:20:01	\N	\N	\N	373	\N	\N
11	2017-03-24 10:30:01	\N	\N	\N	394	\N	\N
11	2017-03-24 10:40:01	\N	\N	\N	252	\N	\N
11	2017-03-24 10:50:01	\N	\N	\N	237	\N	\N
11	2017-03-24 11:00:01	\N	\N	\N	244	\N	\N
11	2017-03-24 11:10:01	\N	\N	\N	339	\N	\N
11	2017-03-24 11:20:01	\N	\N	\N	345	\N	\N
11	2017-03-24 11:30:01	\N	\N	\N	471	\N	\N
11	2017-03-24 11:40:01	\N	\N	\N	172	\N	\N
11	2017-03-24 11:50:01	\N	\N	\N	233	\N	\N
11	2017-03-24 12:00:01	\N	\N	\N	53	\N	\N
11	2017-03-24 12:10:01	\N	\N	\N	19	\N	\N
11	2017-03-24 12:20:01	\N	\N	\N	42	\N	\N
11	2017-03-24 12:30:01	\N	\N	\N	23	\N	\N
11	2017-03-24 12:40:01	\N	\N	\N	37	\N	\N
11	2017-03-24 12:50:01	\N	\N	\N	117	\N	\N
11	2017-03-24 13:00:01	\N	\N	\N	158	\N	\N
11	2017-03-24 13:10:01	\N	\N	\N	213	\N	\N
11	2017-03-24 13:20:01	\N	\N	\N	200	\N	\N
11	2017-03-24 13:30:01	\N	\N	\N	160	\N	\N
11	2017-03-24 13:33:39	\N	\N	\N	\N	16.1	\N
11	2017-03-24 13:33:49	\N	9	\N	\N	\N	\N
11	2017-03-24 13:36:23	\N	\N	4	\N	\N	\N
11	2017-03-24 13:40:01	\N	\N	\N	182	\N	\N
11	2017-03-24 13:50:01	\N	\N	\N	5	\N	\N
11	2017-03-24 14:00:01	\N	\N	\N	102	\N	\N
11	2017-03-24 14:10:01	\N	\N	\N	64	\N	\N
11	2017-03-24 14:20:01	\N	\N	\N	174	\N	\N
11	2017-03-24 14:30:01	\N	\N	\N	26	\N	\N
11	2017-03-24 14:40:01	\N	\N	\N	161	\N	\N
11	2017-03-24 14:50:01	\N	\N	\N	25	\N	\N
11	2017-03-24 15:00:01	\N	\N	\N	123	\N	\N
11	2017-03-24 15:10:01	\N	\N	\N	307	\N	\N
11	2017-03-24 15:20:01	\N	\N	\N	211	\N	\N
11	2017-03-24 15:30:01	\N	\N	\N	174	\N	\N
11	2017-03-24 15:40:01	\N	\N	\N	328	\N	\N
11	2017-03-24 15:50:01	\N	\N	\N	245	\N	\N
11	2017-03-24 16:00:01	\N	\N	\N	17	\N	\N
11	2017-03-24 16:10:01	\N	\N	\N	133	\N	\N
11	2017-03-24 16:20:01	\N	\N	\N	129	\N	\N
11	2017-03-24 16:30:01	\N	\N	\N	62	\N	\N
11	2017-03-24 16:40:01	\N	\N	\N	10	\N	\N
11	2017-03-24 16:50:01	\N	\N	\N	18	\N	\N
11	2017-03-24 16:53:31	\N	\N	\N	\N	3.6	\N
11	2017-03-24 17:00:01	\N	\N	\N	189	\N	\N
11	2017-03-24 17:05:32	\N	\N	5	\N	\N	\N
11	2017-03-24 17:10:01	\N	\N	\N	138	\N	\N
11	2017-03-24 17:20:01	\N	\N	\N	330	\N	\N
11	2017-03-24 17:22:19	\N	5	\N	\N	\N	\N
11	2017-03-24 17:30:01	\N	\N	\N	28	\N	\N
11	2017-03-24 17:50:01	\N	\N	\N	8	\N	\N
11	2017-03-24 22:10:00	\N	\N	\N	\N	13.7	\N
11	2017-03-24 22:12:00	25	\N	\N	\N	\N	\N
11	2017-03-25 05:04:36	8	\N	\N	\N	\N	\N
11	2017-03-25 05:33:28	\N	\N	\N	\N	10.7	\N
11	2017-03-25 05:33:39	\N	4	\N	\N	\N	\N
11	2017-03-25 05:40:44	\N	\N	2	\N	\N	\N
11	2017-03-25 06:00:01	\N	\N	\N	3	\N	\N
11	2017-03-25 06:10:01	\N	\N	\N	52	\N	\N
11	2017-03-25 06:50:01	\N	\N	\N	38	\N	\N
11	2017-03-25 07:00:01	\N	\N	\N	118	\N	\N
11	2017-03-25 07:10:01	\N	\N	\N	102	\N	\N
11	2017-03-25 07:20:01	\N	\N	\N	93	\N	\N
11	2017-03-25 07:30:01	\N	\N	\N	161	\N	\N
11	2017-03-25 07:40:01	\N	\N	\N	5	\N	\N
11	2017-03-25 07:50:01	\N	\N	\N	53	\N	\N
11	2017-03-25 08:10:01	\N	\N	\N	74	\N	\N
11	2017-03-25 08:20:01	\N	\N	\N	47	\N	\N
11	2017-03-25 08:30:01	\N	\N	\N	215	\N	\N
11	2017-03-25 08:40:01	\N	\N	\N	177	\N	\N
11	2017-03-25 08:50:01	\N	\N	\N	228	\N	\N
11	2017-03-25 09:00:01	\N	\N	\N	294	\N	\N
11	2017-03-25 09:10:01	\N	\N	\N	146	\N	\N
11	2017-03-25 09:20:01	\N	\N	\N	365	\N	\N
11	2017-03-25 09:30:01	\N	\N	\N	515	\N	\N
11	2017-03-25 09:40:01	\N	\N	\N	552	\N	\N
11	2017-03-25 09:50:01	\N	\N	\N	220	\N	\N
11	2017-03-25 10:00:01	\N	\N	\N	698	\N	\N
11	2017-03-25 10:10:01	\N	\N	\N	268	\N	\N
11	2017-03-25 10:20:01	\N	\N	\N	181	\N	\N
11	2017-03-25 10:30:01	\N	\N	\N	212	\N	\N
11	2017-03-25 10:40:01	\N	\N	\N	36	\N	\N
11	2017-03-25 10:50:01	\N	\N	\N	117	\N	\N
11	2017-03-25 11:10:01	\N	\N	\N	128	\N	\N
11	2017-03-25 11:20:01	\N	\N	\N	101	\N	\N
11	2017-03-25 11:30:01	\N	\N	\N	109	\N	\N
11	2017-03-25 11:40:01	\N	\N	\N	156	\N	\N
11	2017-03-25 12:00:01	\N	\N	\N	179	\N	\N
11	2017-03-25 12:10:01	\N	\N	\N	426	\N	\N
11	2017-03-25 12:20:01	\N	\N	\N	324	\N	\N
11	2017-03-25 12:30:01	\N	\N	\N	196	\N	\N
11	2017-03-25 12:40:01	\N	\N	\N	21	\N	\N
11	2017-03-25 12:50:01	\N	\N	\N	47	\N	\N
11	2017-03-25 13:00:01	\N	\N	\N	22	\N	\N
11	2017-03-25 13:10:01	\N	\N	\N	61	\N	\N
11	2017-03-25 13:20:01	\N	\N	\N	376	\N	\N
11	2017-03-25 13:30:01	\N	\N	\N	107	\N	\N
11	2017-03-25 13:40:01	\N	\N	\N	556	\N	\N
11	2017-03-25 13:50:01	\N	\N	\N	163	\N	\N
11	2017-03-25 14:00:01	\N	\N	\N	103	\N	\N
11	2017-03-25 14:10:01	\N	\N	\N	106	\N	\N
11	2017-03-25 14:20:01	\N	\N	\N	103	\N	\N
11	2017-03-25 14:30:01	\N	\N	\N	26	\N	\N
11	2017-03-25 14:34:07	\N	\N	\N	\N	3.9	\N
11	2017-03-25 14:34:32	\N	\N	4	\N	\N	\N
11	2017-03-25 14:40:01	\N	\N	\N	16	\N	\N
11	2017-03-25 14:43:27	\N	4	\N	\N	\N	\N
11	2017-03-25 14:50:01	\N	\N	\N	30	\N	\N
11	2017-03-25 15:00:01	\N	\N	\N	389	\N	\N
11	2017-03-25 15:10:01	\N	\N	\N	178	\N	\N
11	2017-03-25 15:20:01	\N	\N	\N	154	\N	\N
11	2017-03-25 15:30:01	\N	\N	\N	60	\N	\N
11	2017-03-25 15:40:01	\N	\N	\N	63	\N	\N
11	2017-03-25 15:50:01	\N	\N	\N	544	\N	\N
11	2017-03-25 16:00:01	\N	\N	\N	11	\N	\N
11	2017-03-25 16:10:01	\N	\N	\N	41	\N	\N
11	2017-03-25 16:20:01	\N	\N	\N	213	\N	\N
11	2017-03-25 16:30:01	\N	\N	\N	425	\N	\N
11	2017-03-25 16:40:01	\N	\N	\N	445	\N	\N
11	2017-03-25 16:50:01	\N	\N	\N	337	\N	\N
11	2017-03-25 16:58:29	\N	\N	\N	\N	5.9	7.09864
11	2017-03-25 17:00:01	\N	\N	\N	155	\N	\N
11	2017-03-25 17:07:28	\N	5	\N	\N	\N	\N
11	2017-03-25 17:07:47	\N	\N	5	\N	\N	\N
11	2017-03-25 17:10:01	\N	\N	\N	552	\N	\N
11	2017-03-25 17:20:01	\N	\N	\N	334	\N	\N
11	2017-03-25 17:30:01	\N	\N	\N	94	\N	\N
11	2017-03-25 17:50:01	\N	\N	\N	10	\N	\N
11	2017-03-25 18:00:01	\N	\N	\N	2	\N	\N
11	2017-03-25 21:20:37	\N	\N	\N	\N	5.3	\N
11	2017-03-25 21:20:54	25	\N	\N	\N	\N	\N
11	2017-03-26 05:17:02	9	\N	\N	\N	\N	\N
11	2017-03-26 06:40:01	\N	\N	\N	33	\N	\N
11	2017-03-26 06:40:07	\N	\N	\N	\N	3.6	\N
11	2017-03-26 06:43:52	\N	\N	7	\N	\N	\N
11	2017-03-26 06:50:01	\N	\N	\N	7	\N	\N
11	2017-03-26 06:52:59	\N	5	\N	\N	\N	\N
11	2017-03-26 07:00:01	\N	\N	\N	43	\N	\N
11	2017-03-26 07:10:01	\N	\N	\N	195	\N	\N
11	2017-03-26 07:20:01	\N	\N	\N	88	\N	\N
11	2017-03-26 07:30:01	\N	\N	\N	340	\N	\N
11	2017-03-26 07:40:01	\N	\N	\N	5	\N	\N
11	2017-03-26 08:20:01	\N	\N	\N	36	\N	\N
11	2017-03-26 08:30:01	\N	\N	\N	10	\N	\N
11	2017-03-26 09:00:01	\N	\N	\N	71	\N	\N
11	2017-03-26 09:10:01	\N	\N	\N	346	\N	\N
11	2017-03-26 09:20:01	\N	\N	\N	157	\N	\N
11	2017-03-26 09:30:01	\N	\N	\N	130	\N	\N
11	2017-03-26 09:40:01	\N	\N	\N	81	\N	\N
11	2017-03-26 09:50:01	\N	\N	\N	221	\N	\N
11	2017-03-26 10:00:01	\N	\N	\N	342	\N	\N
11	2017-03-26 10:10:01	\N	\N	\N	37	\N	\N
11	2017-03-26 10:20:01	\N	\N	\N	4	\N	\N
11	2017-03-26 10:30:01	\N	\N	\N	266	\N	\N
11	2017-03-26 10:40:01	\N	\N	\N	31	\N	\N
11	2017-03-26 10:50:01	\N	\N	\N	35	\N	\N
11	2017-03-26 11:00:01	\N	\N	\N	348	\N	\N
11	2017-03-26 11:10:01	\N	\N	\N	248	\N	\N
11	2017-03-26 11:20:01	\N	\N	\N	16	\N	\N
11	2017-03-26 11:30:01	\N	\N	\N	158	\N	\N
11	2017-03-26 11:40:01	\N	\N	\N	74	\N	\N
11	2017-03-26 12:01:11	\N	\N	\N	\N	9.7	\N
11	2017-03-26 12:01:27	\N	6	\N	\N	\N	\N
11	2017-03-26 12:02:12	\N	\N	4	\N	\N	\N
11	2017-03-26 12:10:01	\N	\N	\N	68	\N	\N
11	2017-03-26 12:20:01	\N	\N	\N	64	\N	\N
11	2017-03-26 12:30:01	\N	\N	\N	87	\N	\N
11	2017-03-26 12:40:01	\N	\N	\N	117	\N	\N
11	2017-03-26 12:50:01	\N	\N	\N	313	\N	\N
11	2017-03-26 13:00:01	\N	\N	\N	5	\N	\N
11	2017-03-26 13:10:01	\N	\N	\N	41	\N	\N
11	2017-03-26 13:20:01	\N	\N	\N	144	\N	\N
11	2017-03-26 13:30:01	\N	\N	\N	160	\N	\N
11	2017-03-26 13:40:01	\N	\N	\N	4	\N	\N
11	2017-03-26 13:50:01	\N	\N	\N	40	\N	\N
11	2017-03-26 14:00:01	\N	\N	\N	8	\N	\N
11	2017-03-26 14:00:46	\N	\N	\N	\N	4.1	7.09864
11	2017-03-26 14:08:00	\N	\N	3	\N	\N	\N
11	2017-03-26 14:10:01	\N	\N	\N	347	\N	\N
11	2017-03-26 14:16:29	\N	4	\N	\N	\N	\N
11	2017-03-26 14:20:01	\N	\N	\N	136	\N	\N
11	2017-03-26 14:30:01	\N	\N	\N	253	\N	\N
11	2017-03-26 14:40:01	\N	\N	\N	459	\N	\N
11	2017-03-26 14:50:01	\N	\N	\N	286	\N	\N
11	2017-03-26 15:00:01	\N	\N	\N	1	\N	\N
11	2017-03-26 15:30:01	\N	\N	\N	19	\N	\N
11	2017-03-26 15:40:01	\N	\N	\N	293	\N	\N
11	2017-03-26 15:50:01	\N	\N	\N	276	\N	\N
11	2017-03-26 16:00:01	\N	\N	\N	71	\N	\N
11	2017-03-26 16:10:01	\N	\N	\N	215	\N	\N
11	2017-03-26 16:20:01	\N	\N	\N	641	\N	\N
11	2017-03-26 16:30:01	\N	\N	\N	451	\N	\N
11	2017-03-26 16:40:01	\N	\N	\N	418	\N	\N
11	2017-03-26 16:50:01	\N	\N	\N	6	\N	\N
11	2017-03-26 17:00:01	\N	\N	\N	146	\N	\N
11	2017-03-26 17:10:01	\N	\N	\N	258	\N	\N
11	2017-03-26 17:12:30	\N	\N	\N	\N	6.1	\N
11	2017-03-26 17:12:39	\N	5	\N	\N	\N	\N
11	2017-03-26 17:15:10	\N	\N	4	\N	\N	\N
11	2017-03-26 17:20:01	\N	\N	\N	130	\N	\N
11	2017-03-26 17:30:01	\N	\N	\N	5	\N	\N
11	2017-03-26 17:40:01	\N	\N	\N	72	\N	\N
11	2017-03-26 17:50:01	\N	\N	\N	265	\N	\N
11	2017-03-26 18:00:01	\N	\N	\N	299	\N	\N
11	2017-03-26 18:10:01	\N	\N	\N	27	\N	\N
11	2017-03-26 18:40:01	\N	\N	\N	14	\N	\N
11	2017-03-26 22:22:47	\N	\N	\N	\N	11.3	\N
11	2017-03-26 22:22:59	25	\N	\N	\N	\N	\N


==> tmp/stability_12.txt <==
12	2017-02-08 16:57:31	\N	\N	\N	\N	5	\N
12	2017-02-08 16:58:28	5	\N	\N	\N	\N	\N
12	2017-02-08 16:58:51	\N	\N	5	\N	\N	\N
12	2017-02-08 17:50:01	\N	\N	\N	17	\N	\N
12	2017-02-25 12:50:01	\N	\N	\N	6	\N	\N
12	2017-02-25 13:00:01	\N	\N	\N	204	\N	\N
12	2017-02-27 15:20:01	\N	\N	\N	8	\N	\N
12	2017-02-28 15:10:01	\N	\N	\N	9	\N	\N
12	2017-03-01 07:10:01	\N	\N	\N	7	\N	\N
12	2017-03-02 08:02:38	\N	\N	\N	\N	12.9	\N
12	2017-03-02 08:02:59	\N	\N	7	\N	\N	\N
12	2017-03-02 08:03:19	\N	18	\N	\N	\N	\N
12	2017-03-02 08:05:36	26	\N	\N	\N	\N	\N
12	2017-03-02 11:10:01	\N	\N	\N	7	\N	\N
12	2017-03-02 11:50:01	\N	\N	\N	426	\N	\N
12	2017-03-02 12:50:01	\N	\N	\N	20	\N	\N
12	2017-03-02 13:10:01	\N	\N	\N	51	\N	\N
12	2017-03-02 13:20:01	\N	\N	\N	671	\N	\N
12	2017-03-02 13:30:01	\N	\N	\N	109	\N	\N
12	2017-03-02 13:40:01	\N	\N	\N	811	\N	\N
12	2017-03-02 13:50:01	\N	\N	\N	212	\N	\N
12	2017-03-02 14:00:01	\N	\N	\N	8	\N	\N
12	2017-03-02 16:19:53	\N	\N	\N	\N	15.7	\N
12	2017-03-02 16:20:00	\N	\N	3	\N	\N	\N
12	2017-03-02 16:20:09	\N	9	\N	\N	\N	\N
12	2017-03-02 17:10:01	\N	\N	\N	291	\N	\N
12	2017-03-02 17:40:01	\N	\N	\N	512	\N	\N
12	2017-03-02 17:50:01	\N	\N	\N	12	\N	\N
12	2017-03-02 21:40:01	\N	\N	\N	37	\N	\N
12	2017-03-02 21:50:01	\N	\N	\N	699	\N	\N
12	2017-03-02 22:00:01	\N	\N	\N	1534	\N	\N
12	2017-03-02 22:30:01	\N	\N	\N	278	\N	\N
12	2017-03-02 22:50:01	\N	\N	\N	555	\N	\N
12	2017-03-02 23:00:01	\N	\N	\N	95	\N	\N
12	2017-03-02 23:10:01	\N	\N	\N	357	\N	\N
12	2017-03-02 23:20:01	\N	\N	\N	1034	\N	\N
12	2017-03-03 08:58:54	\N	\N	\N	\N	13.4	\N
12	2017-03-03 09:00:12	\N	10	\N	\N	\N	\N
12	2017-03-03 09:01:22	\N	\N	5	\N	\N	\N
12	2017-03-03 09:01:46	26	\N	\N	\N	\N	\N
12	2017-03-03 10:00:01	\N	\N	\N	8	\N	\N
12	2017-03-03 10:10:01	\N	\N	\N	10	\N	\N
12	2017-03-03 12:00:01	\N	\N	\N	46	\N	\N
12	2017-03-03 12:10:01	\N	\N	\N	904	\N	\N
12	2017-03-03 12:20:01	\N	\N	\N	955	\N	\N
12	2017-03-03 12:30:01	\N	\N	\N	12	\N	\N
12	2017-03-03 12:40:01	\N	\N	\N	177	\N	\N
12	2017-03-03 12:50:01	\N	\N	\N	350	\N	\N
12	2017-03-03 13:00:01	\N	\N	\N	52	\N	\N
12	2017-03-03 13:10:01	\N	\N	\N	81	\N	\N
12	2017-03-03 13:20:01	\N	\N	\N	869	\N	\N
12	2017-03-03 13:30:01	\N	\N	\N	996	\N	\N
12	2017-03-03 13:40:01	\N	\N	\N	27	\N	\N
12	2017-03-03 13:50:01	\N	\N	\N	619	\N	\N
12	2017-03-03 17:00:00	\N	7	3	\N	10	\N
12	2017-03-03 17:50:01	\N	\N	\N	465	\N	\N
12	2017-03-03 18:20:01	\N	\N	\N	848	\N	\N
12	2017-03-03 18:30:01	\N	\N	\N	58	\N	\N
12	2017-03-03 20:50:01	\N	\N	\N	599	\N	\N
12	2017-03-03 21:00:01	\N	\N	\N	955	\N	\N
12	2017-03-03 21:10:01	\N	\N	\N	323	\N	\N
12	2017-03-03 21:40:01	\N	\N	\N	458	\N	\N
12	2017-03-03 21:50:01	\N	\N	\N	7	\N	\N
12	2017-03-04 08:41:17	\N	\N	\N	\N	9.5	\N
12	2017-03-04 08:42:35	\N	\N	6	\N	\N	\N
12	2017-03-04 08:42:42	26	\N	\N	\N	\N	\N
12	2017-03-04 08:42:55	\N	12	\N	\N	\N	\N
12	2017-03-04 09:40:01	\N	\N	\N	8	\N	\N
12	2017-03-04 18:30:00	\N	15	5	\N	10.5	\N
12	2017-03-05 08:07:01	\N	\N	\N	\N	14.7	\N
12	2017-03-05 08:07:14	\N	\N	7	\N	\N	\N
12	2017-03-05 08:07:27	26	\N	\N	\N	\N	\N
12	2017-03-05 08:07:37	\N	18	\N	\N	\N	\N
12	2017-03-05 18:13:25	\N	\N	\N	\N	15.9	\N
12	2017-03-05 18:13:37	\N	\N	4	\N	\N	\N
12	2017-03-05 18:14:13	\N	14	\N	\N	\N	\N
12	2017-03-05 19:30:01	\N	\N	\N	23	\N	\N
12	2017-03-06 07:22:40	\N	\N	\N	\N	6.1	\N
12	2017-03-06 07:22:57	\N	\N	6	\N	\N	\N
12	2017-03-06 07:23:04	26	\N	\N	\N	\N	\N
12	2017-03-06 07:23:15	\N	15	\N	\N	\N	\N
12	2017-03-06 11:20:01	\N	\N	\N	142	\N	\N
12	2017-03-06 12:20:01	\N	\N	\N	579	\N	\N
12	2017-03-06 12:30:01	\N	\N	\N	15	\N	\N
12	2017-03-06 13:00:01	\N	\N	\N	398	\N	\N
12	2017-03-06 13:10:01	\N	\N	\N	250	\N	\N
12	2017-03-06 13:20:01	\N	\N	\N	329	\N	\N
12	2017-03-06 13:30:01	\N	\N	\N	399	\N	\N
12	2017-03-06 13:40:01	\N	\N	\N	482	\N	\N
12	2017-03-06 16:45:00	\N	10	4	\N	25.2	\N
12	2017-03-06 17:40:01	\N	\N	\N	483	\N	\N
12	2017-03-06 18:00:01	\N	\N	\N	554	\N	\N
12	2017-03-06 18:10:01	\N	\N	\N	44	\N	\N
12	2017-03-06 22:00:01	\N	\N	\N	34	\N	\N
12	2017-03-06 22:10:01	\N	\N	\N	599	\N	\N
12	2017-03-06 22:20:01	\N	\N	\N	674	\N	\N
12	2017-03-06 22:30:01	\N	\N	\N	1540	\N	\N
12	2017-03-06 22:40:01	\N	\N	\N	498	\N	\N
12	2017-03-06 22:50:01	\N	\N	\N	125	\N	\N
12	2017-03-06 23:00:01	\N	\N	\N	1243	\N	\N
12	2017-03-06 23:10:01	\N	\N	\N	3	\N	\N
12	2017-03-06 23:20:01	\N	\N	\N	8	\N	\N
12	2017-03-06 23:30:01	\N	\N	\N	703	\N	\N
12	2017-03-06 23:40:01	\N	\N	\N	18	\N	\N
12	2017-03-06 23:50:01	\N	\N	\N	91	\N	\N
12	2017-03-07 00:00:01	\N	\N	\N	858	\N	\N
12	2017-03-07 07:21:09	\N	\N	\N	\N	10.6	\N
12	2017-03-07 07:21:24	\N	\N	6	\N	\N	\N
12	2017-03-07 07:21:59	26	\N	\N	\N	\N	\N
12	2017-03-07 07:22:10	\N	15	\N	\N	\N	\N
12	2017-03-07 11:10:01	\N	\N	\N	29	\N	\N
12	2017-03-07 11:40:01	\N	\N	\N	8	\N	\N
12	2017-03-07 12:10:01	\N	\N	\N	1050	\N	\N
12	2017-03-07 12:20:01	\N	\N	\N	163	\N	\N
12	2017-03-07 12:30:01	\N	\N	\N	940	\N	\N
12	2017-03-07 12:40:01	\N	\N	\N	17	\N	\N
12	2017-03-07 12:50:01	\N	\N	\N	131	\N	\N
12	2017-03-07 13:00:01	\N	\N	\N	153	\N	\N
12	2017-03-07 13:10:01	\N	\N	\N	35	\N	\N
12	2017-03-07 13:20:01	\N	\N	\N	22	\N	\N
12	2017-03-07 13:30:01	\N	\N	\N	1068	\N	\N
12	2017-03-07 13:40:01	\N	\N	\N	658	\N	\N
12	2017-03-07 13:50:01	\N	\N	\N	735	\N	\N
12	2017-03-07 15:00:00	\N	9	3	\N	16.3	\N
12	2017-03-07 15:40:01	\N	\N	\N	6	\N	\N
12	2017-03-07 15:50:01	\N	\N	\N	472	\N	\N
12	2017-03-07 16:00:01	\N	\N	\N	11	\N	\N
12	2017-03-07 16:10:01	\N	\N	\N	751	\N	\N
12	2017-03-07 16:20:01	\N	\N	\N	64	\N	\N
12	2017-03-07 22:00:01	\N	\N	\N	17	\N	\N
12	2017-03-07 22:10:01	\N	\N	\N	144	\N	\N
12	2017-03-07 22:20:01	\N	\N	\N	1683	\N	\N
12	2017-03-08 00:10:01	\N	\N	\N	13	\N	\N
12	2017-03-08 00:20:01	\N	\N	\N	466	\N	\N
12	2017-03-08 07:27:17	\N	\N	\N	\N	9.4	\N
12	2017-03-08 07:27:25	\N	\N	6	\N	\N	\N
12	2017-03-08 07:27:31	26	\N	\N	\N	\N	\N
12	2017-03-08 07:27:39	\N	15	\N	\N	\N	\N
12	2017-03-08 11:50:01	\N	\N	\N	78	\N	\N
12	2017-03-08 12:00:01	\N	\N	\N	300	\N	\N
12	2017-03-08 12:10:01	\N	\N	\N	551	\N	\N
12	2017-03-08 12:20:01	\N	\N	\N	585	\N	\N
12	2017-03-08 12:30:01	\N	\N	\N	15	\N	\N
12	2017-03-08 12:40:01	\N	\N	\N	210	\N	\N
12	2017-03-08 12:50:01	\N	\N	\N	47	\N	\N
12	2017-03-08 13:00:01	\N	\N	\N	70	\N	\N
12	2017-03-08 13:10:01	\N	\N	\N	944	\N	\N
12	2017-03-08 13:20:01	\N	\N	\N	1002	\N	\N
12	2017-03-08 13:30:01	\N	\N	\N	542	\N	\N
12	2017-03-08 13:40:01	\N	\N	\N	249	\N	\N
12	2017-03-08 16:00:00	\N	7	2	\N	17.4	\N
12	2017-03-08 16:50:01	\N	\N	\N	416	\N	\N
12	2017-03-08 17:20:01	\N	\N	\N	435	\N	\N
12	2017-03-08 19:40:01	\N	\N	\N	365	\N	\N
12	2017-03-08 19:50:01	\N	\N	\N	123	\N	\N
12	2017-03-08 20:40:01	\N	\N	\N	1	\N	\N
12	2017-03-08 20:50:01	\N	\N	\N	725	\N	\N
12	2017-03-08 21:00:01	\N	\N	\N	1486	\N	\N
12	2017-03-08 21:10:01	\N	\N	\N	48	\N	\N
12	2017-03-08 21:20:01	\N	\N	\N	8	\N	\N
12	2017-03-08 21:30:01	\N	\N	\N	31	\N	\N
12	2017-03-08 21:40:01	\N	\N	\N	161	\N	\N
12	2017-03-08 22:00:01	\N	\N	\N	579	\N	\N
12	2017-03-08 22:10:01	\N	\N	\N	213	\N	\N
12	2017-03-08 22:20:01	\N	\N	\N	989	\N	\N
12	2017-03-09 09:12:42	\N	\N	\N	\N	12	\N
12	2017-03-09 09:12:59	\N	\N	4	\N	\N	\N
12	2017-03-09 09:13:15	\N	10	\N	\N	\N	\N
12	2017-03-09 09:13:53	26	\N	\N	\N	\N	\N
12	2017-03-09 11:00:01	\N	\N	\N	9	\N	\N
12	2017-03-09 12:00:01	\N	\N	\N	179	\N	\N
12	2017-03-09 12:10:01	\N	\N	\N	689	\N	\N
12	2017-03-09 12:20:01	\N	\N	\N	648	\N	\N
12	2017-03-09 12:30:01	\N	\N	\N	93	\N	\N
12	2017-03-09 12:40:01	\N	\N	\N	79	\N	\N
12	2017-03-09 12:50:01	\N	\N	\N	43	\N	\N
12	2017-03-09 13:00:01	\N	\N	\N	130	\N	\N
12	2017-03-09 13:10:01	\N	\N	\N	817	\N	\N
12	2017-03-09 13:20:01	\N	\N	\N	1116	\N	\N
12	2017-03-09 13:30:01	\N	\N	\N	707	\N	\N
12	2017-03-09 17:00:00	\N	9	3	\N	13.6	\N
12	2017-03-09 18:00:01	\N	\N	\N	516	\N	\N
12	2017-03-09 18:20:01	\N	\N	\N	90	\N	\N
12	2017-03-09 18:30:01	\N	\N	\N	646	\N	\N
12	2017-03-09 21:40:01	\N	\N	\N	644	\N	\N
12	2017-03-09 21:50:01	\N	\N	\N	9	\N	\N
12	2017-03-09 22:00:01	\N	\N	\N	859	\N	\N
12	2017-03-09 22:10:01	\N	\N	\N	817	\N	\N
12	2017-03-09 22:20:01	\N	\N	\N	1700	\N	\N
12	2017-03-09 23:20:01	\N	\N	\N	666	\N	\N
12	2017-03-10 08:09:22	\N	\N	4	\N	\N	\N
12	2017-03-10 08:09:34	\N	\N	\N	\N	12.2	\N
12	2017-03-10 08:09:42	26	\N	\N	\N	\N	\N
12	2017-03-10 08:09:51	\N	10	\N	\N	\N	\N
12	2017-03-10 10:20:01	\N	\N	\N	10	\N	\N
12	2017-03-10 12:00:01	\N	\N	\N	252	\N	\N
12	2017-03-10 12:10:01	\N	\N	\N	750	\N	\N
12	2017-03-10 12:20:01	\N	\N	\N	861	\N	\N
12	2017-03-10 12:30:01	\N	\N	\N	93	\N	\N
12	2017-03-10 12:40:01	\N	\N	\N	97	\N	\N
12	2017-03-10 12:50:01	\N	\N	\N	49	\N	\N
12	2017-03-10 13:00:01	\N	\N	\N	212	\N	\N
12	2017-03-10 13:20:01	\N	\N	\N	296	\N	\N
12	2017-03-10 13:30:01	\N	\N	\N	1353	\N	\N
12	2017-03-10 13:40:01	\N	\N	\N	445	\N	\N
12	2017-03-10 13:50:01	\N	\N	\N	777	\N	\N
12	2017-03-10 15:50:01	\N	\N	\N	236	\N	\N
12	2017-03-10 16:00:01	\N	\N	\N	113	\N	\N
12	2017-03-10 16:16:06	\N	\N	\N	\N	11.8	\N
12	2017-03-10 16:16:17	\N	\N	2	\N	\N	\N
12	2017-03-10 16:16:23	\N	6	\N	\N	\N	\N
12	2017-03-10 17:00:01	\N	\N	\N	1	\N	\N
12	2017-03-10 17:10:01	\N	\N	\N	460	\N	\N
12	2017-03-10 17:30:01	\N	\N	\N	528	\N	\N
12	2017-03-10 17:40:01	\N	\N	\N	259	\N	\N
12	2017-03-10 19:10:01	\N	\N	\N	538	\N	\N
12	2017-03-10 20:40:01	\N	\N	\N	71	\N	\N
12	2017-03-10 20:50:01	\N	\N	\N	180	\N	\N
12	2017-03-10 21:00:01	\N	\N	\N	543	\N	\N
12	2017-03-10 21:10:01	\N	\N	\N	669	\N	\N
12	2017-03-10 21:20:01	\N	\N	\N	31	\N	\N
12	2017-03-10 22:00:01	\N	\N	\N	672	\N	\N
12	2017-03-11 08:37:36	\N	\N	\N	\N	9.3	\N
12	2017-03-11 08:38:05	\N	\N	3	\N	\N	\N
12	2017-03-11 08:38:13	26	\N	\N	\N	\N	\N
12	2017-03-11 08:38:23	\N	10	\N	\N	\N	\N
12	2017-03-11 09:30:01	\N	\N	\N	7	\N	\N
12	2017-03-11 12:40:01	\N	\N	\N	25	\N	\N
12	2017-03-11 12:50:01	\N	\N	\N	937	\N	\N
12	2017-03-11 13:00:01	\N	\N	\N	205	\N	\N
12	2017-03-11 13:10:01	\N	\N	\N	174	\N	\N
12	2017-03-11 13:30:01	\N	\N	\N	185	\N	\N
12	2017-03-11 13:40:01	\N	\N	\N	535	\N	\N
12	2017-03-11 13:50:01	\N	\N	\N	366	\N	\N
12	2017-03-11 14:10:01	\N	\N	\N	31	\N	\N
12	2017-03-11 14:30:01	\N	\N	\N	208	\N	\N
12	2017-03-11 14:40:01	\N	\N	\N	149	\N	\N
12	2017-03-11 16:20:01	\N	\N	\N	19	\N	\N
12	2017-03-11 16:30:01	\N	\N	\N	300	\N	\N
12	2017-03-11 16:40:01	\N	\N	\N	1656	\N	\N
12	2017-03-11 16:50:01	\N	\N	\N	338	\N	\N
12	2017-03-11 17:00:00	\N	15	\N	\N	23.2	\N
12	2017-03-11 17:00:01	\N	\N	\N	1123	\N	\N
12	2017-03-11 17:10:01	\N	\N	\N	912	\N	\N
12	2017-03-11 17:40:01	\N	\N	\N	20	\N	\N
12	2017-03-11 19:00:01	\N	\N	\N	522	\N	\N
12	2017-03-11 19:10:01	\N	\N	\N	1464	\N	\N
12	2017-03-11 19:20:01	\N	\N	\N	36	\N	\N
12	2017-03-11 19:30:01	\N	\N	\N	254	\N	\N
12	2017-03-11 19:40:01	\N	\N	\N	19	\N	\N
12	2017-03-11 20:10:01	\N	\N	\N	683	\N	\N
12	2017-03-11 20:20:01	\N	\N	\N	1014	\N	\N
12	2017-03-12 09:01:13	\N	\N	\N	\N	17.5	\N
12	2017-03-12 09:01:56	26	\N	\N	\N	\N	\N
12	2017-03-12 09:02:06	\N	\N	4	\N	\N	\N
12	2017-03-12 09:02:23	\N	8	\N	\N	\N	\N
12	2017-03-12 14:32:11	\N	\N	\N	\N	6.6	\N
12	2017-03-12 14:32:18	\N	\N	6	\N	\N	\N
12	2017-03-12 14:32:27	\N	21	\N	\N	\N	\N
12	2017-03-12 21:18:56	\N	\N	\N	\N	5.2	\N
12	2017-03-12 21:19:03	\N	\N	5	\N	\N	\N
12	2017-03-12 21:19:50	\N	15	\N	\N	\N	\N
12	2017-03-13 09:20:01	\N	\N	\N	0	16.2	\N
12	2017-03-13 09:20:10	\N	\N	7	\N	\N	\N
12	2017-03-13 09:20:33	26	\N	\N	\N	\N	\N
12	2017-03-13 09:20:42	\N	14	\N	\N	\N	\N
12	2017-03-13 13:20:01	\N	\N	\N	261	\N	\N
12	2017-03-13 13:30:01	\N	\N	\N	241	\N	\N
12	2017-03-13 14:10:01	\N	\N	\N	9	\N	\N
12	2017-03-13 18:30:00	\N	\N	\N	\N	18.2	\N
12	2017-03-13 18:31:00	\N	\N	5	\N	\N	\N
12	2017-03-13 18:32:00	\N	18	\N	\N	\N	\N
12	2017-03-14 06:49:01	\N	\N	\N	\N	6.8	\N
12	2017-03-14 06:52:43	26	\N	\N	\N	\N	\N
12	2017-03-14 06:52:53	\N	\N	4	\N	\N	\N
12	2017-03-14 06:53:03	\N	15	\N	\N	\N	\N
12	2017-03-14 07:50:01	\N	\N	\N	7	\N	\N
12	2017-03-14 08:30:01	\N	\N	\N	7	\N	\N
12	2017-03-14 09:00:01	\N	\N	\N	189	\N	\N
12	2017-03-14 09:10:01	\N	\N	\N	580	\N	\N
12	2017-03-14 09:20:01	\N	\N	\N	322	\N	\N
12	2017-03-14 09:30:01	\N	\N	\N	462	\N	\N
12	2017-03-14 09:40:01	\N	\N	\N	50	\N	\N
12	2017-03-14 09:50:01	\N	\N	\N	152	\N	\N
12	2017-03-14 10:00:01	\N	\N	\N	30	\N	\N
12	2017-03-14 10:20:01	\N	\N	\N	1903	\N	\N
12	2017-03-14 10:30:01	\N	\N	\N	131	\N	\N
12	2017-03-14 10:40:01	\N	\N	\N	692	\N	\N
12	2017-03-14 12:40:01	\N	\N	\N	467	\N	\N
12	2017-03-14 14:19:07	\N	\N	\N	\N	4.2	\N
12	2017-03-14 14:19:17	\N	\N	2	\N	\N	\N
12	2017-03-14 14:19:34	\N	7	\N	\N	\N	\N
12	2017-03-14 15:10:01	\N	\N	\N	643	\N	\N
12	2017-03-14 15:30:01	\N	\N	\N	391	\N	\N
12	2017-03-14 15:40:01	\N	\N	\N	18	\N	\N
12	2017-03-14 18:50:01	\N	\N	\N	43	\N	\N
12	2017-03-14 19:00:01	\N	\N	\N	924	\N	\N
12	2017-03-14 19:10:01	\N	\N	\N	1230	\N	\N
12	2017-03-14 19:30:01	\N	\N	\N	446	\N	\N
12	2017-03-14 19:47:09	\N	\N	\N	\N	7.9	\N
12	2017-03-14 19:47:18	\N	\N	4	\N	\N	\N
12	2017-03-14 19:49:02	\N	14	\N	\N	\N	\N
12	2017-03-14 19:50:01	\N	\N	\N	112	\N	\N
12	2017-03-14 20:20:01	\N	\N	\N	15	\N	\N
12	2017-03-14 20:30:01	\N	\N	\N	397	\N	\N
12	2017-03-14 20:40:01	\N	\N	\N	8	\N	\N
12	2017-03-15 08:24:06	\N	\N	\N	\N	11.1	\N
12	2017-03-15 08:24:25	\N	\N	5	\N	\N	\N
12	2017-03-15 08:24:32	\N	10	\N	\N	\N	\N
12	2017-03-15 08:25:34	26	\N	\N	\N	\N	\N
12	2017-03-15 18:00:58	\N	\N	\N	\N	14.3	\N
12	2017-03-15 18:01:07	\N	\N	5	\N	\N	\N
12	2017-03-15 18:01:15	\N	14	\N	\N	\N	\N
12	2017-03-16 07:51:36	\N	\N	\N	\N	9.6	\N
12	2017-03-16 07:51:49	\N	\N	7	\N	\N	\N
12	2017-03-16 07:52:23	26	\N	\N	\N	\N	\N
12	2017-03-16 07:52:31	\N	18	\N	\N	\N	\N
12	2017-03-16 09:40:01	\N	\N	\N	7	\N	\N
12	2017-03-16 18:40:01	\N	\N	\N	0	16.6	\N
12	2017-03-16 18:40:12	\N	\N	4	\N	\N	\N
12	2017-03-16 18:40:18	\N	14	\N	\N	\N	\N
12	2017-03-16 19:30:01	\N	\N	\N	37	\N	\N
12	2017-03-17 06:46:45	\N	\N	\N	\N	10.6	\N
12	2017-03-17 06:46:54	\N	\N	4	\N	\N	\N
12	2017-03-17 06:47:00	26	\N	\N	\N	\N	\N
12	2017-03-17 06:47:37	\N	10	\N	\N	\N	\N
12	2017-03-17 08:50:01	\N	\N	\N	24	\N	\N
12	2017-03-17 09:00:01	\N	\N	\N	263	\N	\N
12	2017-03-17 09:10:01	\N	\N	\N	630	\N	\N
12	2017-03-17 09:20:01	\N	\N	\N	83	\N	\N
12	2017-03-17 09:30:01	\N	\N	\N	1005	\N	\N
12	2017-03-17 09:40:01	\N	\N	\N	38	\N	\N
12	2017-03-17 09:50:01	\N	\N	\N	155	\N	\N
12	2017-03-17 10:00:01	\N	\N	\N	40	\N	\N
12	2017-03-17 10:10:01	\N	\N	\N	126	\N	\N
12	2017-03-17 10:20:01	\N	\N	\N	31	\N	\N
12	2017-03-17 10:30:01	\N	\N	\N	790	\N	\N
12	2017-03-17 10:40:01	\N	\N	\N	792	\N	\N
12	2017-03-17 10:50:01	\N	\N	\N	529	\N	\N
12	2017-03-17 13:30:00	\N	14	4	\N	10.6	\N
12	2017-03-17 14:20:01	\N	\N	\N	131	\N	\N
12	2017-03-17 14:30:01	\N	\N	\N	163	\N	\N
12	2017-03-17 14:50:01	\N	\N	\N	102	\N	\N
12	2017-03-17 15:00:01	\N	\N	\N	344	\N	\N
12	2017-03-17 19:20:01	\N	\N	\N	225	\N	\N
12	2017-03-17 19:30:01	\N	\N	\N	665	\N	\N
12	2017-03-17 19:40:01	\N	\N	\N	1647	\N	\N
12	2017-03-17 19:50:01	\N	\N	\N	24	\N	\N
12	2017-03-17 20:10:01	\N	\N	\N	46	\N	\N
12	2017-03-17 20:20:01	\N	\N	\N	657	\N	\N
12	2017-03-17 20:30:00	\N	\N	\N	\N	4.8	\N
12	2017-03-17 20:30:01	\N	\N	\N	20	\N	\N
12	2017-03-17 20:50:01	\N	\N	\N	100	\N	\N
12	2017-03-17 21:00:01	\N	\N	\N	703	\N	\N
12	2017-03-18 06:22:21	\N	\N	\N	\N	6.6	\N
12	2017-03-18 06:23:27	\N	\N	5	\N	\N	\N
12	2017-03-18 06:23:35	26	\N	\N	\N	\N	\N
12	2017-03-18 06:23:44	\N	13	\N	\N	\N	\N
12	2017-03-18 07:10:01	\N	\N	\N	7	\N	\N
12	2017-03-18 07:40:01	\N	\N	\N	33	\N	\N
12	2017-03-18 08:40:01	\N	\N	\N	3	\N	\N
12	2017-03-18 08:50:01	\N	\N	\N	314	\N	\N
12	2017-03-18 09:00:01	\N	\N	\N	776	\N	\N
12	2017-03-18 09:10:01	\N	\N	\N	448	\N	\N
12	2017-03-18 09:20:01	\N	\N	\N	275	\N	\N
12	2017-03-18 09:30:01	\N	\N	\N	492	\N	\N
12	2017-03-18 10:00:01	\N	\N	\N	42	\N	\N
12	2017-03-18 10:10:01	\N	\N	\N	161	\N	\N
12	2017-03-18 10:30:01	\N	\N	\N	787	\N	\N
12	2017-03-18 10:40:01	\N	\N	\N	1115	\N	\N
12	2017-03-18 10:50:01	\N	\N	\N	614	\N	\N
12	2017-03-18 13:30:00	\N	6	3	\N	9	\N
12	2017-03-18 13:32:47	\N	\N	\N	\N	9	\N
12	2017-03-18 13:32:55	\N	\N	3	\N	\N	\N
12	2017-03-18 13:33:05	\N	6	\N	\N	\N	\N
12	2017-03-18 14:20:01	\N	\N	\N	143	\N	\N
12	2017-03-18 14:30:01	\N	\N	\N	176	\N	\N
12	2017-03-18 14:40:01	\N	\N	\N	30	\N	\N
12	2017-03-18 14:50:01	\N	\N	\N	651	\N	\N
12	2017-03-18 19:50:01	\N	\N	\N	817	\N	\N
12	2017-03-18 20:00:01	\N	\N	\N	573	\N	\N
12	2017-03-18 20:10:01	\N	\N	\N	41	\N	\N
12	2017-03-18 20:50:01	\N	\N	\N	676	\N	\N
12	2017-03-19 07:56:22	\N	\N	7	\N	\N	\N
12	2017-03-19 07:56:46	\N	\N	\N	\N	4.7	\N
12	2017-03-19 08:00:42	\N	18	\N	\N	\N	\N
12	2017-03-19 08:10:05	26	\N	\N	\N	\N	\N
12	2017-03-19 16:30:01	\N	\N	\N	19	\N	\N
12	2017-03-19 16:40:01	\N	\N	\N	22	\N	\N
12	2017-03-19 16:50:01	\N	\N	\N	738	\N	\N
12	2017-03-19 17:00:01	\N	\N	\N	2	\N	\N
12	2017-03-19 18:00:00	\N	\N	\N	\N	19.9	\N
12	2017-03-19 18:30:01	\N	\N	\N	200	\N	\N
12	2017-03-19 20:09:11	\N	25	\N	\N	\N	\N
12	2017-03-19 20:09:23	\N	\N	6	\N	\N	\N
12	2017-03-19 20:20:01	\N	\N	\N	2	\N	\N
12	2017-03-19 20:30:01	\N	\N	\N	285	\N	\N
12	2017-03-19 20:50:01	\N	\N	\N	61	\N	\N
12	2017-03-19 21:00:01	\N	\N	\N	637	\N	\N
12	2017-03-20 06:00:00	26	\N	\N	\N	5.4	\N
12	2017-03-20 08:40:01	\N	\N	\N	713	\N	\N
12	2017-03-20 09:20:01	\N	\N	\N	351	\N	\N
12	2017-03-20 09:30:01	\N	\N	\N	149	\N	\N
12	2017-03-20 09:50:01	\N	\N	\N	675	\N	\N
12	2017-03-20 10:00:01	\N	\N	\N	59	\N	\N
12	2017-03-20 10:10:01	\N	\N	\N	955	\N	\N
12	2017-03-20 10:20:01	\N	\N	\N	836	\N	\N
12	2017-03-20 10:30:01	\N	\N	\N	756	\N	\N
12	2017-03-20 13:50:01	\N	\N	\N	422	\N	\N
12	2017-03-20 14:20:01	\N	\N	\N	151	\N	\N
12	2017-03-20 20:00:01	\N	\N	\N	394	\N	\N
12	2017-03-20 20:10:01	\N	\N	\N	1668	\N	\N
12	2017-03-20 20:20:01	\N	\N	\N	359	\N	\N
12	2017-03-20 20:40:01	\N	\N	\N	413	\N	\N
12	2017-03-20 20:50:01	\N	\N	\N	75	\N	\N
12	2017-03-20 21:00:01	\N	\N	\N	654	\N	\N
12	2017-03-20 21:10:01	\N	\N	\N	9	\N	\N
12	2017-03-20 21:20:01	\N	\N	\N	604	\N	\N
12	2017-03-20 21:30:00	\N	15	4	\N	21	\N
12	2017-03-20 22:30:01	\N	\N	\N	7	\N	\N
12	2017-03-21 07:40:01	\N	\N	\N	361	\N	\N
12	2017-03-21 07:50:01	\N	\N	\N	691	\N	\N
12	2017-03-21 08:20:01	\N	\N	\N	120	\N	\N
12	2017-03-21 08:30:01	\N	\N	\N	328	\N	\N
12	2017-03-21 08:40:01	\N	\N	\N	239	\N	\N
12	2017-03-21 08:50:01	\N	\N	\N	867	\N	\N
12	2017-03-21 09:05:45	\N	\N	\N	\N	3.2	\N
12	2017-03-21 09:06:15	26	\N	\N	\N	\N	\N
12	2017-03-21 09:06:23	\N	\N	5	\N	\N	\N
12	2017-03-21 09:06:36	\N	13	\N	\N	\N	\N
12	2017-03-21 10:30:01	\N	\N	\N	265	\N	\N
12	2017-03-21 10:40:01	\N	\N	\N	577	\N	\N
12	2017-03-21 10:50:01	\N	\N	\N	345	\N	\N
12	2017-03-21 12:10:01	\N	\N	\N	62	\N	\N
12	2017-03-21 12:20:01	\N	\N	\N	193	\N	\N
12	2017-03-21 13:00:01	\N	\N	\N	1653	\N	\N
12	2017-03-21 13:10:01	\N	\N	\N	987	\N	\N
12	2017-03-21 13:20:01	\N	\N	\N	1918	\N	\N
12	2017-03-21 13:30:01	\N	\N	\N	1888	\N	\N
12	2017-03-21 13:40:01	\N	\N	\N	9	\N	\N
12	2017-03-21 13:50:01	\N	\N	\N	250	\N	\N
12	2017-03-21 14:00:01	\N	\N	\N	146	\N	\N
12	2017-03-21 14:50:01	\N	\N	\N	901	\N	\N
12	2017-03-21 15:00:01	\N	\N	\N	1565	\N	\N
12	2017-03-21 15:10:01	\N	\N	\N	444	\N	\N
12	2017-03-21 16:50:01	\N	\N	\N	28	\N	\N
12	2017-03-21 17:00:01	\N	\N	\N	12	\N	\N
12	2017-03-21 17:10:01	\N	\N	\N	9	\N	\N
12	2017-03-21 17:50:01	\N	\N	\N	897	\N	\N
12	2017-03-21 18:00:01	\N	\N	\N	250	\N	\N
12	2017-03-21 18:10:01	\N	\N	\N	652	\N	\N
12	2017-03-21 18:20:01	\N	\N	\N	228	\N	\N
12	2017-03-21 18:30:01	\N	\N	\N	719	\N	\N
12	2017-03-21 18:40:01	\N	\N	\N	525	\N	\N
12	2017-03-21 18:50:01	\N	\N	\N	134	\N	\N
12	2017-03-21 19:00:01	\N	\N	\N	190	\N	\N
12	2017-03-21 19:10:01	\N	\N	\N	118	\N	\N
12	2017-03-21 19:20:01	\N	\N	\N	276	\N	\N
12	2017-03-21 19:30:01	\N	\N	\N	196	\N	\N
12	2017-03-21 19:40:01	\N	\N	\N	259	\N	\N
12	2017-03-21 19:50:01	\N	\N	\N	474	\N	\N
12	2017-03-21 20:00:01	\N	\N	\N	165	\N	\N
12	2017-03-22 08:00:00	\N	15	5	\N	6.8	\N
12	2017-03-22 08:00:00	26	\N	5	\N	6.8	\N
12	2017-03-22 13:59:12	\N	\N	\N	\N	17.8	\N
12	2017-03-22 13:59:39	\N	\N	7	\N	\N	\N
12	2017-03-22 14:00:01	\N	24	\N	0	\N	\N
12	2017-03-22 19:42:51	\N	\N	\N	\N	6.8	\N
12	2017-03-22 19:42:59	\N	\N	5	\N	\N	\N
12	2017-03-22 19:43:14	\N	18	\N	\N	\N	\N
12	2017-03-22 21:20:01	\N	\N	\N	28	\N	\N
12	2017-03-23 07:34:22	\N	\N	\N	\N	8.9	\N
12	2017-03-23 07:34:33	\N	\N	7	\N	\N	\N
12	2017-03-23 07:34:43	26	\N	\N	\N	\N	\N
12	2017-03-23 07:34:52	\N	18	\N	\N	\N	\N
12	2017-03-23 08:20:01	\N	\N	\N	16	\N	\N
12	2017-03-23 13:44:10	\N	\N	\N	\N	3.4	\N
12	2017-03-23 13:44:21	\N	\N	5	\N	\N	\N
12	2017-03-23 13:44:27	\N	18	\N	\N	\N	\N
12	2017-03-23 19:16:30	\N	\N	\N	\N	5.9	\N
12	2017-03-23 19:17:03	\N	\N	6	\N	\N	\N
12	2017-03-23 19:17:10	\N	21	\N	\N	\N	\N
12	2017-03-23 20:20:01	\N	\N	\N	7	\N	\N
12	2017-03-24 07:25:28	\N	\N	\N	\N	17.1	\N
12	2017-03-24 07:25:37	\N	8	\N	\N	\N	\N
12	2017-03-24 07:26:12	26	\N	\N	\N	\N	\N
12	2017-03-24 08:20:01	\N	\N	\N	15	\N	\N
12	2017-03-25 08:38:41	\N	\N	\N	\N	7.4	\N
12	2017-03-25 08:38:51	\N	\N	7	\N	\N	\N
12	2017-03-25 08:39:06	\N	15	\N	\N	\N	\N
12	2017-03-25 08:42:38	34	\N	\N	\N	\N	\N
12	2017-03-25 12:30:01	\N	\N	\N	11	\N	\N
12	2017-03-25 13:50:01	\N	\N	\N	14	\N	\N
12	2017-03-25 14:00:01	\N	\N	\N	269	\N	\N
12	2017-03-25 18:45:01	\N	\N	\N	\N	16.1	\N
12	2017-03-25 18:47:12	\N	\N	7	\N	\N	\N
12	2017-03-25 18:47:19	\N	25	\N	\N	\N	\N
12	2017-03-25 19:10:01	\N	\N	\N	201	\N	\N
12	2017-03-25 19:20:01	\N	\N	\N	648	\N	\N
12	2017-03-25 19:30:01	\N	\N	\N	244	\N	\N
12	2017-03-25 19:40:01	\N	\N	\N	190	\N	\N
12	2017-03-25 20:20:01	\N	\N	\N	8	\N	\N
12	2017-03-25 21:00:01	\N	\N	\N	39	\N	\N
12	2017-03-25 21:10:01	\N	\N	\N	303	\N	\N
12	2017-03-25 21:20:01	\N	\N	\N	33	\N	\N
12	2017-03-25 21:50:01	\N	\N	\N	132	\N	\N
12	2017-03-26 06:29:26	\N	\N	\N	\N	6.2	\N
12	2017-03-26 06:30:50	\N	\N	7	\N	\N	\N
12	2017-03-26 06:31:03	34	\N	\N	\N	\N	\N
12	2017-03-26 06:31:13	\N	18	\N	\N	\N	\N
12	2017-03-26 07:30:01	\N	\N	\N	34	\N	\N
12	2017-03-26 11:30:00	\N	8	4	\N	12.1	\N
12	2017-03-26 18:20:00	\N	21	\N	\N	6.2	\N
12	2017-03-26 21:17:30	\N	\N	6	\N	\N	\N
12	2017-03-26 21:18:22	\N	\N	\N	\N	3.6	8.2032
12	2017-03-26 21:18:59	20	\N	\N	\N	\N	\N
12	2017-03-27 05:49:58	\N	\N	\N	\N	6.4	\N
12	2017-03-27 05:50:07	34	\N	\N	\N	\N	\N
12	2017-03-27 07:40:00	\N	16	6	\N	8.8	8.2032
12	2017-03-27 08:10:01	\N	\N	\N	37	\N	\N
12	2017-03-27 08:40:01	\N	\N	\N	118	\N	\N
12	2017-03-27 08:50:01	\N	\N	\N	67	\N	\N
12	2017-03-27 09:40:01	\N	\N	\N	71	\N	\N
12	2017-03-27 09:50:01	\N	\N	\N	279	\N	\N
12	2017-03-27 10:00:01	\N	\N	\N	16	\N	\N
12	2017-03-27 10:10:01	\N	\N	\N	314	\N	\N
12	2017-03-27 10:20:00	\N	\N	5	\N	14.6	8.2032
12	2017-03-27 10:30:01	\N	\N	\N	382	\N	\N
12	2017-03-27 10:40:01	\N	\N	\N	29	\N	\N
12	2017-03-27 10:50:01	\N	\N	\N	158	\N	\N
12	2017-03-27 12:20:01	\N	\N	\N	8	\N	\N
12	2017-03-27 13:30:01	\N	\N	\N	339	\N	\N
12	2017-03-27 18:35:43	\N	15	\N	\N	\N	\N
12	2017-03-27 18:35:57	\N	\N	\N	\N	7	\N
12	2017-03-27 18:36:38	\N	20	\N	\N	\N	\N


==> tmp/stability_13.txt <==
13	2017-02-08 17:09:00	\N	\N	\N	\N	5	\N
13	2017-02-08 17:09:31	5	\N	\N	\N	\N	\N
13	2017-02-08 17:09:52	\N	\N	5	\N	\N	\N
13	2017-02-08 18:10:01	\N	\N	\N	14	\N	\N
13	2017-03-02 06:52:01	\N	\N	\N	\N	5	\N
13	2017-03-02 06:53:20	\N	\N	3	\N	\N	\N
13	2017-03-02 06:53:32	\N	4	\N	\N	\N	\N
13	2017-03-02 07:50:01	\N	\N	\N	28	\N	\N
13	2017-03-02 08:00:01	\N	\N	\N	36	\N	\N
13	2017-03-02 08:10:01	\N	\N	\N	100	\N	\N
13	2017-03-02 08:20:01	\N	\N	\N	82	\N	\N
13	2017-03-02 08:30:01	\N	\N	\N	12	\N	\N
13	2017-03-02 08:40:01	\N	\N	\N	158	\N	\N
13	2017-03-02 08:50:01	\N	\N	\N	50	\N	\N
13	2017-03-02 09:00:01	\N	\N	\N	281	\N	\N
13	2017-03-02 09:10:01	\N	\N	\N	441	\N	\N
13	2017-03-02 09:13:34	\N	\N	\N	\N	2.6	\N
13	2017-03-02 09:20:01	\N	\N	\N	69	\N	\N
13	2017-03-02 09:30:01	\N	\N	\N	51	\N	\N
13	2017-03-02 09:40:01	\N	\N	\N	176	\N	\N
13	2017-03-02 09:50:01	\N	\N	\N	234	\N	\N
13	2017-03-02 10:00:01	\N	\N	\N	101	\N	\N
13	2017-03-02 10:10:01	\N	\N	\N	387	\N	\N
13	2017-03-02 10:20:01	\N	\N	\N	445	\N	\N
13	2017-03-02 10:30:01	\N	\N	\N	73	\N	\N
13	2017-03-02 11:00:01	\N	\N	\N	42	\N	\N
13	2017-03-02 11:10:01	\N	\N	\N	169	\N	\N
13	2017-03-02 11:20:01	\N	\N	\N	81	\N	\N
13	2017-03-02 11:30:01	\N	\N	\N	19	\N	\N
13	2017-03-02 11:40:01	\N	\N	\N	11	\N	\N
13	2017-03-02 11:50:01	\N	\N	\N	8	\N	\N
13	2017-03-02 11:59:18	\N	\N	\N	\N	3.8	\N
13	2017-03-02 12:00:01	\N	\N	\N	2	\N	\N
13	2017-03-02 12:10:01	\N	\N	\N	5	\N	\N
13	2017-03-02 12:20:01	\N	\N	\N	21	\N	\N
13	2017-03-02 12:30:01	\N	\N	\N	48	\N	\N
13	2017-03-02 12:50:01	\N	\N	\N	147	\N	\N
13	2017-03-02 13:00:01	\N	\N	\N	132	\N	\N
13	2017-03-02 13:10:01	\N	\N	\N	611	\N	\N
13	2017-03-02 13:30:01	\N	\N	\N	112	\N	\N
13	2017-03-02 13:40:01	\N	\N	\N	350	\N	\N
13	2017-03-02 13:47:21	\N	\N	8	\N	\N	\N
13	2017-03-02 13:50:01	\N	\N	\N	198	\N	\N
13	2017-03-02 14:00:01	\N	\N	\N	314	\N	\N
13	2017-03-02 14:10:01	\N	\N	\N	159	\N	\N
13	2017-03-02 14:20:01	\N	\N	\N	575	\N	\N
13	2017-03-02 14:30:01	\N	\N	\N	322	\N	\N
13	2017-03-02 14:40:01	\N	\N	\N	454	\N	\N
13	2017-03-02 14:42:48	\N	\N	\N	\N	10.8	\N
13	2017-03-02 14:42:59	\N	10	\N	\N	\N	\N
13	2017-03-02 14:50:01	\N	\N	\N	507	\N	\N
13	2017-03-02 15:00:01	\N	\N	\N	200	\N	\N
13	2017-03-02 15:10:01	\N	\N	\N	167	\N	\N
13	2017-03-02 15:20:01	\N	\N	\N	317	\N	\N
13	2017-03-02 15:40:01	\N	\N	\N	11	\N	\N
13	2017-03-02 16:00:01	\N	\N	\N	186	\N	\N
13	2017-03-02 16:10:01	\N	\N	\N	55	\N	\N
13	2017-03-02 16:20:01	\N	\N	\N	143	\N	\N
13	2017-03-02 16:30:01	\N	\N	\N	14	\N	\N
13	2017-03-02 16:40:01	\N	\N	\N	42	\N	\N
13	2017-03-02 17:00:01	\N	\N	\N	91	\N	\N
13	2017-03-02 17:10:01	\N	\N	\N	174	\N	\N
13	2017-03-02 17:20:01	\N	\N	\N	109	\N	\N
13	2017-03-02 17:39:00	\N	\N	\N	\N	8	\N
13	2017-03-02 17:39:14	\N	5	\N	\N	\N	\N
13	2017-03-02 21:53:00	\N	\N	\N	\N	4.6	\N
13	2017-03-02 21:55:00	18	\N	\N	\N	\N	\N
13	2017-03-03 06:34:00	\N	\N	\N	\N	6.8	\N
13	2017-03-03 06:35:00	\N	\N	\N	\N	6.8	\N
13	2017-03-03 08:55:00	\N	\N	3	\N	4.9	\N
13	2017-03-03 08:58:00	\N	4	\N	\N	\N	\N
13	2017-03-03 10:40:01	\N	\N	\N	2	\N	\N
13	2017-03-03 10:50:01	\N	\N	\N	49	\N	\N
13	2017-03-03 11:00:01	\N	\N	\N	5	\N	\N
13	2017-03-03 11:10:01	\N	\N	\N	95	\N	\N
13	2017-03-03 11:20:01	\N	\N	\N	28	\N	\N
13	2017-03-03 12:17:57	\N	\N	\N	\N	4.8	\N
13	2017-03-03 13:20:01	\N	\N	\N	56	\N	\N
13	2017-03-03 13:30:01	\N	\N	\N	188	\N	\N
13	2017-03-03 13:40:01	\N	\N	\N	24	\N	\N
13	2017-03-03 13:50:01	\N	\N	\N	454	\N	\N
13	2017-03-03 14:10:01	\N	\N	\N	114	\N	\N
13	2017-03-03 14:20:01	\N	\N	\N	306	\N	\N
13	2017-03-03 14:30:01	\N	\N	\N	49	\N	\N
13	2017-03-03 14:40:01	\N	\N	\N	414	\N	\N
13	2017-03-03 15:00:01	\N	\N	\N	291	\N	\N
13	2017-03-03 15:10:01	\N	\N	\N	291	\N	\N
13	2017-03-03 15:20:01	\N	\N	\N	188	\N	\N
13	2017-03-03 15:30:01	\N	\N	\N	148	\N	\N
13	2017-03-03 15:40:01	\N	\N	\N	15	\N	\N
13	2017-03-03 15:50:01	\N	\N	\N	108	\N	\N
13	2017-03-03 16:00:01	\N	\N	\N	162	\N	\N
13	2017-03-03 16:10:01	\N	\N	\N	137	\N	\N
13	2017-03-03 16:18:00	\N	\N	\N	\N	13.2	\N
13	2017-03-03 16:20:01	\N	\N	\N	753	\N	\N
13	2017-03-03 16:22:39	\N	10	\N	\N	\N	\N
13	2017-03-03 16:30:01	\N	\N	\N	519	\N	\N
13	2017-03-03 16:40:01	\N	\N	\N	525	\N	\N
13	2017-03-03 16:50:01	\N	\N	\N	381	\N	\N
13	2017-03-03 17:00:01	\N	\N	\N	78	\N	\N
13	2017-03-03 17:10:01	\N	\N	\N	473	\N	\N
13	2017-03-03 17:19:00	\N	3	\N	\N	\N	\N
13	2017-03-03 18:40:01	\N	\N	\N	25	\N	\N
13	2017-03-03 19:10:01	\N	\N	\N	23	\N	\N
13	2017-03-03 19:33:47	\N	\N	\N	\N	7.3	\N
13	2017-03-03 19:34:19	\N	4	\N	\N	\N	\N
13	2017-03-03 19:40:01	\N	\N	\N	12	\N	\N
13	2017-03-03 20:40:01	\N	\N	\N	18	\N	\N
13	2017-03-03 20:50:01	\N	\N	\N	33	\N	\N
13	2017-03-03 21:00:01	\N	\N	\N	8	\N	\N
13	2017-03-03 21:20:01	\N	\N	\N	18	\N	\N
13	2017-03-03 21:30:01	\N	\N	\N	13	\N	\N
13	2017-03-03 21:53:33	\N	\N	\N	\N	2.4	\N
13	2017-03-03 21:54:17	18	\N	\N	\N	\N	\N
13	2017-03-03 22:10:01	\N	\N	\N	70	\N	\N
13	2017-03-03 22:30:01	\N	\N	\N	11	\N	\N
13	2017-03-04 06:34:00	\N	\N	\N	\N	6.8	\N
13	2017-03-04 06:35:00	\N	4	3	\N	\N	\N
13	2017-03-04 07:50:01	\N	\N	\N	23	\N	\N
13	2017-03-04 08:20:01	\N	\N	\N	17	\N	\N
13	2017-03-04 09:00:01	\N	\N	\N	36	\N	\N
13	2017-03-04 09:10:01	\N	\N	\N	41	\N	\N
13	2017-03-04 09:20:01	\N	\N	\N	72	\N	\N
13	2017-03-04 09:22:00	\N	\N	\N	\N	7.9	\N
13	2017-03-04 09:50:01	\N	\N	\N	38	\N	\N
13	2017-03-04 10:10:00	\N	\N	\N	\N	5.3	\N
13	2017-03-04 11:10:01	\N	\N	\N	57	\N	\N
13	2017-03-04 11:11:00	\N	\N	\N	\N	0.3	\N
13	2017-03-04 11:20:01	\N	\N	\N	266	\N	\N
13	2017-03-04 11:30:01	\N	\N	\N	402	\N	\N
13	2017-03-04 11:40:01	\N	\N	\N	690	\N	\N
13	2017-03-04 11:50:01	\N	\N	\N	371	\N	\N
13	2017-03-04 11:54:19	\N	\N	\N	\N	8.2	\N
13	2017-03-04 11:54:45	\N	5	\N	\N	\N	\N
13	2017-03-04 12:00:01	\N	\N	\N	58	\N	\N
13	2017-03-04 12:50:01	\N	\N	\N	39	\N	\N
13	2017-03-04 13:00:01	\N	\N	\N	32	\N	\N
13	2017-03-04 13:10:01	\N	\N	\N	91	\N	\N
13	2017-03-04 13:20:01	\N	\N	\N	223	\N	\N
13	2017-03-04 13:40:01	\N	\N	\N	120	\N	\N
13	2017-03-04 13:50:01	\N	\N	\N	208	\N	\N
13	2017-03-04 14:00:01	\N	\N	\N	59	\N	\N
13	2017-03-04 14:10:01	\N	\N	\N	174	\N	\N
13	2017-03-04 14:20:01	\N	\N	\N	292	\N	\N
13	2017-03-04 14:30:01	\N	\N	\N	237	\N	\N
13	2017-03-04 14:40:01	\N	\N	\N	163	\N	\N
13	2017-03-04 14:50:01	\N	\N	\N	333	\N	\N
13	2017-03-04 15:00:01	\N	\N	\N	287	\N	\N
13	2017-03-04 15:10:01	\N	\N	\N	295	\N	\N
13	2017-03-04 15:18:00	\N	\N	\N	\N	3.6	\N
13	2017-03-04 15:20:01	\N	\N	\N	433	\N	\N
13	2017-03-04 15:30:01	\N	\N	\N	76	\N	\N
13	2017-03-04 15:40:01	\N	\N	\N	831	\N	\N
13	2017-03-04 15:50:01	\N	\N	\N	402	\N	\N
13	2017-03-04 16:00:01	\N	\N	\N	391	\N	\N
13	2017-03-04 16:10:01	\N	\N	\N	389	\N	\N
13	2017-03-04 16:20:01	\N	\N	\N	295	\N	\N
13	2017-03-04 16:30:01	\N	\N	\N	151	\N	\N
13	2017-03-04 16:40:01	\N	\N	\N	182	\N	\N
13	2017-03-04 16:50:01	\N	\N	\N	123	\N	\N
13	2017-03-04 17:00:01	\N	\N	\N	123	\N	\N
13	2017-03-04 17:10:01	\N	\N	\N	595	\N	\N
13	2017-03-04 17:20:01	\N	\N	\N	199	\N	\N
13	2017-03-04 17:30:01	\N	\N	\N	567	\N	\N
13	2017-03-04 17:40:01	\N	\N	\N	40	\N	\N
13	2017-03-04 17:50:01	\N	\N	\N	42	\N	\N
13	2017-03-04 18:00:01	\N	\N	\N	62	\N	\N
13	2017-03-04 18:10:01	\N	\N	\N	9	\N	\N
13	2017-03-04 18:17:00	\N	\N	\N	\N	7.1	\N
13	2017-03-04 18:18:00	\N	3	\N	\N	\N	\N
13	2017-03-04 18:30:01	\N	\N	\N	58	\N	\N
13	2017-03-04 21:36:00	\N	\N	5	\N	\N	\N
13	2017-03-04 22:20:01	\N	\N	\N	54	\N	\N
13	2017-03-04 22:25:00	\N	\N	\N	\N	8.2	\N
13	2017-03-04 22:26:00	18	\N	\N	\N	\N	\N
13	2017-03-05 09:22:00	\N	\N	\N	\N	7.9	\N
13	2017-03-05 09:23:00	\N	4	4	\N	\N	\N
13	2017-03-05 10:20:01	\N	\N	\N	100	\N	\N
13	2017-03-05 11:26:00	\N	\N	\N	\N	5.2	\N
13	2017-03-05 12:20:01	\N	\N	\N	62	\N	\N
13	2017-03-05 12:30:01	\N	\N	\N	358	\N	\N
13	2017-03-05 12:40:01	\N	\N	\N	227	\N	\N
13	2017-03-05 12:50:01	\N	\N	\N	531	\N	\N
13	2017-03-05 13:00:01	\N	\N	\N	333	\N	\N
13	2017-03-05 13:10:01	\N	\N	\N	58	\N	\N
13	2017-03-05 13:20:01	\N	\N	\N	217	\N	\N
13	2017-03-05 13:30:01	\N	\N	\N	85	\N	\N
13	2017-03-05 13:40:01	\N	\N	\N	352	\N	\N
13	2017-03-05 13:50:01	\N	\N	\N	221	\N	\N
13	2017-03-05 14:00:01	\N	\N	\N	191	\N	\N
13	2017-03-05 14:10:01	\N	\N	\N	115	\N	\N
13	2017-03-05 14:20:01	\N	\N	\N	65	\N	\N
13	2017-03-05 14:30:01	\N	\N	\N	133	\N	\N
13	2017-03-05 14:40:01	\N	\N	\N	161	\N	\N
13	2017-03-05 14:50:01	\N	\N	\N	103	\N	\N
13	2017-03-05 15:00:01	\N	\N	\N	149	\N	\N
13	2017-03-05 15:10:01	\N	\N	\N	187	\N	\N
13	2017-03-05 15:20:01	\N	\N	\N	163	\N	\N
13	2017-03-05 15:30:01	\N	\N	\N	116	\N	\N
13	2017-03-05 15:40:01	\N	\N	\N	269	\N	\N
13	2017-03-05 15:50:01	\N	\N	\N	245	\N	\N
13	2017-03-05 16:00:01	\N	\N	\N	444	\N	\N
13	2017-03-05 16:10:01	\N	\N	\N	40	\N	\N
13	2017-03-05 16:20:01	\N	\N	\N	680	\N	\N
13	2017-03-05 16:30:01	\N	\N	\N	168	\N	\N
13	2017-03-05 16:32:00	\N	\N	\N	\N	9.7	\N
13	2017-03-05 16:34:00	\N	\N	4	\N	\N	\N
13	2017-03-05 16:35:00	\N	7	\N	\N	\N	\N
13	2017-03-05 16:40:01	\N	\N	\N	22	\N	\N
13	2017-03-05 17:00:01	\N	\N	\N	368	\N	\N
13	2017-03-05 17:10:01	\N	\N	\N	212	\N	\N
13	2017-03-05 18:50:01	\N	\N	\N	14	\N	\N
13	2017-03-05 20:33:00	\N	\N	\N	\N	13.5	\N
13	2017-03-05 20:34:00	18	\N	\N	\N	\N	\N
13	2017-03-06 07:52:00	\N	\N	3	\N	5.9	\N
13	2017-03-06 07:54:00	\N	4	\N	\N	\N	\N
13	2017-03-06 08:50:01	\N	\N	\N	57	\N	\N
13	2017-03-06 09:00:01	\N	\N	\N	14	\N	\N
13	2017-03-06 09:10:01	\N	\N	\N	6	\N	\N
13	2017-03-06 10:02:00	\N	\N	\N	\N	5.9	\N
13	2017-03-06 10:03:00	\N	3	\N	\N	\N	\N
13	2017-03-06 11:00:01	\N	\N	\N	18	\N	\N
13	2017-03-06 13:59:00	\N	\N	\N	\N	5.9	\N
13	2017-03-06 14:00:00	\N	3	\N	\N	\N	\N
13	2017-03-06 14:55:00	\N	3	\N	\N	\N	\N
13	2017-03-06 15:50:01	\N	\N	\N	7	\N	\N
13	2017-03-06 16:00:01	\N	\N	\N	175	\N	\N
13	2017-03-06 16:10:01	\N	\N	\N	519	\N	\N
13	2017-03-06 16:21:00	\N	\N	\N	\N	8.3	\N
13	2017-03-06 16:22:00	\N	\N	3	\N	\N	\N
13	2017-03-06 16:23:00	\N	5	\N	\N	\N	\N
13	2017-03-06 16:40:01	\N	\N	\N	104	\N	\N
13	2017-03-06 16:50:01	\N	\N	\N	34	\N	\N
13	2017-03-06 17:00:01	\N	\N	\N	50	\N	\N
13	2017-03-06 17:10:01	\N	\N	\N	13	\N	\N
13	2017-03-06 17:20:01	\N	\N	\N	33	\N	\N
13	2017-03-06 17:30:01	\N	\N	\N	95	\N	\N
13	2017-03-06 17:40:01	\N	\N	\N	37	\N	\N
13	2017-03-06 18:20:01	\N	\N	\N	142	\N	\N
13	2017-03-06 18:30:01	\N	\N	\N	5	\N	\N
13	2017-03-06 18:34:00	\N	\N	5	\N	10.5	\N
13	2017-03-06 18:35:00	\N	14	\N	\N	\N	\N
13	2017-03-06 18:50:01	\N	\N	\N	21	\N	\N
13	2017-03-06 19:10:01	\N	\N	\N	17	\N	\N
13	2017-03-06 19:20:01	\N	\N	\N	1	\N	\N
13	2017-03-06 19:30:01	\N	\N	\N	69	\N	\N
13	2017-03-06 19:35:00	18	\N	\N	\N	7.9	\N
13	2017-03-06 19:40:01	\N	\N	\N	129	\N	\N
13	2017-03-06 19:50:01	\N	\N	\N	21	\N	\N
13	2017-03-06 20:00:01	\N	\N	\N	147	\N	\N
13	2017-03-06 20:10:01	\N	\N	\N	37	\N	\N
13	2017-03-06 20:20:01	\N	\N	\N	66	\N	\N
13	2017-03-06 20:30:01	\N	\N	\N	356	\N	\N
13	2017-03-06 20:40:01	\N	\N	\N	35	\N	\N
13	2017-03-07 09:09:00	\N	\N	\N	\N	6.7	\N
13	2017-03-07 09:10:00	\N	\N	3	\N	\N	\N
13	2017-03-07 09:11:00	\N	4	\N	\N	\N	\N
13	2017-03-07 10:00:01	\N	\N	\N	93	\N	\N
13	2017-03-07 10:10:01	\N	\N	\N	241	\N	\N
13	2017-03-07 10:20:01	\N	\N	\N	61	\N	\N
13	2017-03-07 10:30:01	\N	\N	\N	35	\N	\N
13	2017-03-07 10:40:01	\N	\N	\N	72	\N	\N
13	2017-03-07 10:50:01	\N	\N	\N	32	\N	\N
13	2017-03-07 11:00:01	\N	\N	\N	629	\N	\N
13	2017-03-07 11:10:01	\N	\N	\N	90	\N	\N
13	2017-03-07 11:20:01	\N	\N	\N	109	\N	\N
13	2017-03-07 11:30:00	\N	\N	\N	\N	8.7	\N
13	2017-03-07 11:30:01	\N	\N	\N	393	\N	\N
13	2017-03-07 11:31:00	\N	5	\N	\N	\N	\N
13	2017-03-07 11:40:01	\N	\N	\N	590	\N	\N
13	2017-03-07 11:50:01	\N	\N	\N	139	\N	\N
13	2017-03-07 13:00:01	\N	\N	\N	37	\N	\N
13	2017-03-07 13:10:01	\N	\N	\N	109	\N	\N
13	2017-03-07 13:20:01	\N	\N	\N	2	\N	\N
13	2017-03-07 13:30:01	\N	\N	\N	5	\N	\N
13	2017-03-07 13:40:01	\N	\N	\N	93	\N	\N
13	2017-03-07 13:50:01	\N	\N	\N	131	\N	\N
13	2017-03-07 14:00:01	\N	\N	\N	82	\N	\N
13	2017-03-07 14:10:01	\N	\N	\N	75	\N	\N
13	2017-03-07 14:20:01	\N	\N	\N	19	\N	\N
13	2017-03-07 14:30:01	\N	\N	\N	26	\N	\N
13	2017-03-07 14:40:01	\N	\N	\N	13	\N	\N
13	2017-03-07 14:50:01	\N	\N	\N	23	\N	\N
13	2017-03-07 15:00:01	\N	\N	\N	33	\N	\N
13	2017-03-07 15:10:01	\N	\N	\N	62	\N	\N
13	2017-03-07 15:30:00	\N	\N	\N	\N	7.1	\N
13	2017-03-07 15:30:01	\N	\N	\N	220	\N	\N
13	2017-03-07 15:31:00	\N	3	\N	\N	\N	\N
13	2017-03-07 15:40:01	\N	\N	\N	26	\N	\N
13	2017-03-07 16:00:01	\N	\N	\N	140	\N	\N
13	2017-03-07 16:10:01	\N	\N	\N	183	\N	\N
13	2017-03-07 16:20:01	\N	\N	\N	136	\N	\N
13	2017-03-07 16:30:01	\N	\N	\N	10	\N	\N
13	2017-03-07 16:40:01	\N	\N	\N	8	\N	\N
13	2017-03-07 16:50:01	\N	\N	\N	460	\N	\N
13	2017-03-07 17:00:01	\N	\N	\N	174	\N	\N
13	2017-03-07 17:10:01	\N	\N	\N	98	\N	\N
13	2017-03-07 17:20:01	\N	\N	\N	351	\N	\N
13	2017-03-07 17:30:01	\N	\N	\N	341	\N	\N
13	2017-03-07 17:40:01	\N	\N	\N	177	\N	\N
13	2017-03-07 17:50:01	\N	\N	\N	74	\N	\N
13	2017-03-07 18:30:01	\N	\N	\N	168	\N	\N
13	2017-03-07 18:40:01	\N	\N	\N	7	\N	\N
13	2017-03-07 19:26:00	\N	\N	5	\N	4.2	\N
13	2017-03-07 19:36:00	18	\N	\N	\N	\N	\N
13	2017-03-08 06:21:00	\N	\N	3	\N	6.7	\N
13	2017-03-08 06:22:00	\N	4	\N	\N	\N	\N
13	2017-03-08 07:20:01	\N	\N	\N	31	\N	\N
13	2017-03-08 07:30:01	\N	\N	\N	1	\N	\N
13	2017-03-08 08:30:01	\N	\N	\N	339	\N	\N
13	2017-03-08 08:40:01	\N	\N	\N	354	\N	\N
13	2017-03-08 08:44:00	\N	\N	\N	\N	7.3	\N
13	2017-03-08 08:45:00	\N	3	\N	\N	\N	\N
13	2017-03-08 08:50:01	\N	\N	\N	152	\N	\N
13	2017-03-08 09:10:01	\N	\N	\N	638	\N	\N
13	2017-03-08 09:20:01	\N	\N	\N	327	\N	\N
13	2017-03-08 09:30:01	\N	\N	\N	141	\N	\N
13	2017-03-08 09:40:01	\N	\N	\N	392	\N	\N
13	2017-03-08 09:50:01	\N	\N	\N	407	\N	\N
13	2017-03-08 10:10:01	\N	\N	\N	358	\N	\N
13	2017-03-08 10:20:01	\N	\N	\N	905	\N	\N
13	2017-03-08 10:30:01	\N	\N	\N	424	\N	\N
13	2017-03-08 10:49:00	\N	\N	\N	\N	6.4	\N
13	2017-03-08 10:50:00	\N	3	\N	\N	\N	\N
13	2017-03-08 11:20:01	\N	\N	\N	48	\N	\N
13	2017-03-08 11:30:01	\N	\N	\N	205	\N	\N
13	2017-03-08 11:40:01	\N	\N	\N	301	\N	\N
13	2017-03-08 11:50:01	\N	\N	\N	316	\N	\N
13	2017-03-08 12:00:01	\N	\N	\N	189	\N	\N
13	2017-03-08 12:20:01	\N	\N	\N	311	\N	\N
13	2017-03-08 12:40:01	\N	\N	\N	88	\N	\N
13	2017-03-08 12:50:01	\N	\N	\N	61	\N	\N
13	2017-03-08 13:00:01	\N	\N	\N	99	\N	\N
13	2017-03-08 13:10:01	\N	\N	\N	5	\N	\N
13	2017-03-08 13:20:01	\N	\N	\N	191	\N	\N
13	2017-03-08 13:24:00	\N	\N	\N	\N	3.4	\N
13	2017-03-08 13:30:01	\N	\N	\N	8	\N	\N
13	2017-03-08 13:55:00	\N	\N	6	\N	\N	\N
13	2017-03-08 14:20:01	\N	\N	\N	43	\N	\N
13	2017-03-08 14:30:01	\N	\N	\N	283	\N	\N
13	2017-03-08 14:50:01	\N	\N	\N	362	\N	\N
13	2017-03-08 15:00:00	\N	\N	\N	\N	10.7	\N
13	2017-03-08 15:00:01	\N	\N	\N	167	\N	\N
13	2017-03-08 15:01:00	\N	9	\N	\N	\N	\N
13	2017-03-08 15:10:01	\N	\N	\N	201	\N	\N
13	2017-03-08 15:20:01	\N	\N	\N	116	\N	\N
13	2017-03-08 15:30:01	\N	\N	\N	341	\N	\N
13	2017-03-08 15:40:01	\N	\N	\N	180	\N	\N
13	2017-03-08 15:50:01	\N	\N	\N	144	\N	\N
13	2017-03-08 16:00:01	\N	\N	\N	100	\N	\N
13	2017-03-08 16:20:01	\N	\N	\N	156	\N	\N
13	2017-03-08 16:30:01	\N	\N	\N	41	\N	\N
13	2017-03-08 16:40:01	\N	\N	\N	19	\N	\N
13	2017-03-08 16:50:01	\N	\N	\N	322	\N	\N
13	2017-03-08 17:00:01	\N	\N	\N	289	\N	\N
13	2017-03-08 17:10:01	\N	\N	\N	114	\N	\N
13	2017-03-08 17:20:01	\N	\N	\N	80	\N	\N
13	2017-03-08 19:19:00	\N	\N	\N	\N	6.2	\N
13	2017-03-08 19:20:00	\N	\N	5	\N	\N	\N
13	2017-03-08 19:21:00	\N	10	\N	\N	\N	\N
13	2017-03-08 20:51:00	\N	\N	\N	\N	8.6	\N
13	2017-03-08 20:53:00	18	\N	\N	\N	\N	\N
13	2017-03-08 21:10:01	\N	\N	\N	120	\N	\N
13	2017-03-08 21:20:01	\N	\N	\N	35	\N	\N
13	2017-03-08 21:30:01	\N	\N	\N	24	\N	\N
13	2017-03-09 09:21:00	\N	\N	\N	\N	6.9	\N
13	2017-03-09 09:22:00	\N	\N	3	\N	\N	\N
13	2017-03-09 09:23:00	\N	4	\N	\N	\N	\N
13	2017-03-09 10:49:00	\N	\N	\N	\N	5.7	\N
13	2017-03-09 11:00:01	\N	\N	\N	45	\N	\N
13	2017-03-09 11:10:01	\N	\N	\N	38	\N	\N
13	2017-03-09 12:18:00	\N	\N	\N	\N	6.3	\N
13	2017-03-09 12:19:00	\N	3	\N	\N	\N	\N
13	2017-03-09 13:10:01	\N	\N	\N	50	\N	\N
13	2017-03-09 14:06:00	\N	\N	\N	\N	5.8	\N
13	2017-03-09 14:07:00	\N	3	\N	\N	\N	\N
13	2017-03-09 15:40:01	\N	\N	\N	119	\N	\N
13	2017-03-09 15:50:01	\N	\N	\N	84	\N	\N
13	2017-03-09 16:00:01	\N	\N	\N	83	\N	\N
13	2017-03-09 16:20:01	\N	\N	\N	16	\N	\N
13	2017-03-09 16:30:01	\N	\N	\N	34	\N	\N
13	2017-03-09 16:40:01	\N	\N	\N	69	\N	\N
13	2017-03-09 16:50:01	\N	\N	\N	45	\N	\N
13	2017-03-09 17:00:01	\N	\N	\N	24	\N	\N
13	2017-03-09 17:10:01	\N	\N	\N	50	\N	\N
13	2017-03-09 17:20:01	\N	\N	\N	162	\N	\N
13	2017-03-09 17:21:00	\N	\N	\N	\N	6.9	\N
13	2017-03-09 17:23:00	\N	3	\N	\N	\N	\N
13	2017-03-09 17:30:01	\N	\N	\N	75	\N	\N
13	2017-03-09 18:30:01	\N	\N	\N	60	\N	\N
13	2017-03-09 18:40:01	\N	\N	\N	26	\N	\N
13	2017-03-09 18:50:01	\N	\N	\N	40	\N	\N
13	2017-03-09 19:00:01	\N	\N	\N	15	\N	\N
13	2017-03-09 19:10:01	\N	\N	\N	6	\N	\N
13	2017-03-09 19:20:01	\N	\N	\N	29	\N	\N
13	2017-03-09 19:30:01	\N	\N	\N	43	\N	\N
13	2017-03-09 19:40:01	\N	\N	\N	112	\N	\N
13	2017-03-09 19:50:01	\N	\N	\N	28	\N	\N
13	2017-03-09 20:12:00	\N	\N	\N	\N	5.8	\N
13	2017-03-09 20:13:00	18	\N	\N	\N	\N	\N
13	2017-03-09 22:00:01	\N	\N	\N	32	\N	\N
13	2017-03-09 22:10:01	\N	\N	\N	183	\N	\N
13	2017-03-09 22:30:01	\N	\N	\N	26	\N	\N
13	2017-03-10 06:25:00	\N	\N	\N	\N	10.2	\N
13	2017-03-10 06:26:00	\N	\N	3	\N	\N	\N
13	2017-03-10 06:28:00	\N	6	\N	\N	\N	\N
13	2017-03-10 07:50:01	\N	\N	\N	220	\N	\N
13	2017-03-10 08:00:01	\N	\N	\N	64	\N	\N
13	2017-03-10 08:06:00	\N	3	\N	\N	\N	\N
13	2017-03-10 08:10:01	\N	\N	\N	448	\N	\N
13	2017-03-10 08:20:01	\N	\N	\N	74	\N	\N
13	2017-03-10 08:30:00	\N	\N	3	\N	\N	\N
13	2017-03-10 08:30:01	\N	\N	\N	97	\N	\N
13	2017-03-10 08:40:01	\N	\N	\N	88	\N	\N
13	2017-03-10 08:50:01	\N	\N	\N	45	\N	\N
13	2017-03-10 09:00:01	\N	\N	\N	42	\N	\N
13	2017-03-10 09:10:01	\N	\N	\N	284	\N	\N
13	2017-03-10 09:20:01	\N	\N	\N	83	\N	\N
13	2017-03-10 09:30:01	\N	\N	\N	21	\N	\N
13	2017-03-10 09:40:01	\N	\N	\N	313	\N	\N
13	2017-03-10 10:20:01	\N	\N	\N	32	\N	\N
13	2017-03-10 10:30:01	\N	\N	\N	142	\N	\N
13	2017-03-10 11:07:00	\N	\N	\N	\N	4.7	\N
13	2017-03-10 11:08:00	\N	\N	5	\N	\N	\N
13	2017-03-10 11:10:00	\N	6	\N	\N	\N	\N
13	2017-03-10 11:20:01	\N	\N	\N	259	\N	\N
13	2017-03-10 11:30:01	\N	\N	\N	130	\N	\N
13	2017-03-10 11:40:01	\N	\N	\N	165	\N	\N
13	2017-03-10 11:50:01	\N	\N	\N	298	\N	\N
13	2017-03-10 12:00:01	\N	\N	\N	754	\N	\N
13	2017-03-10 12:30:01	\N	\N	\N	17	\N	\N
13	2017-03-10 12:40:01	\N	\N	\N	62	\N	\N
13	2017-03-10 12:50:01	\N	\N	\N	7	\N	\N
13	2017-03-10 13:00:01	\N	\N	\N	201	\N	\N
13	2017-03-10 13:10:01	\N	\N	\N	20	\N	\N
13	2017-03-10 13:32:00	\N	5	\N	\N	8.5	\N
13	2017-03-10 13:40:01	\N	\N	\N	15	\N	\N
13	2017-03-10 14:10:01	\N	\N	\N	107	\N	\N
13	2017-03-10 14:20:01	\N	\N	\N	504	\N	\N
13	2017-03-10 14:30:01	\N	\N	\N	207	\N	\N
13	2017-03-10 14:40:01	\N	\N	\N	27	\N	\N
13	2017-03-10 14:50:01	\N	\N	\N	85	\N	\N
13	2017-03-10 15:00:01	\N	\N	\N	85	\N	\N
13	2017-03-10 15:10:01	\N	\N	\N	177	\N	\N
13	2017-03-10 15:20:01	\N	\N	\N	78	\N	\N
13	2017-03-10 15:30:01	\N	\N	\N	14	\N	\N
13	2017-03-10 15:40:01	\N	\N	\N	117	\N	\N
13	2017-03-10 15:50:01	\N	\N	\N	149	\N	\N
13	2017-03-10 16:00:01	\N	\N	\N	76	\N	\N
13	2017-03-10 16:10:01	\N	\N	\N	128	\N	\N
13	2017-03-10 16:20:01	\N	\N	\N	28	\N	\N
13	2017-03-10 16:30:01	\N	\N	\N	20	\N	\N
13	2017-03-10 16:40:01	\N	\N	\N	164	\N	\N
13	2017-03-10 16:41:00	\N	\N	\N	\N	3.6	\N
13	2017-03-10 16:50:01	\N	\N	\N	151	\N	\N
13	2017-03-10 17:00:01	\N	\N	\N	56	\N	\N
13	2017-03-10 17:10:01	\N	\N	\N	10	\N	\N
13	2017-03-10 17:20:01	\N	\N	\N	335	\N	\N
13	2017-03-10 17:30:01	\N	\N	\N	291	\N	\N
13	2017-03-10 17:40:01	\N	\N	\N	41	\N	\N
13	2017-03-10 17:50:01	\N	\N	\N	16	\N	\N
13	2017-03-10 20:32:00	\N	\N	\N	\N	8.5	\N
13	2017-03-10 20:33:00	18	\N	\N	\N	\N	\N
13	2017-03-11 08:25:00	\N	\N	\N	\N	4.6	\N
13	2017-03-11 08:26:00	\N	4	\N	\N	\N	\N
13	2017-03-11 08:27:00	\N	\N	3	\N	\N	\N
13	2017-03-11 09:30:01	\N	\N	\N	99	\N	\N
13	2017-03-11 10:02:00	\N	\N	\N	\N	5.2	\N
13	2017-03-11 11:20:01	\N	\N	\N	308	\N	\N
13	2017-03-11 11:30:01	\N	\N	\N	209	\N	\N
13	2017-03-11 11:32:00	\N	5	\N	\N	\N	\N
13	2017-03-11 11:40:01	\N	\N	\N	48	\N	\N
13	2017-03-11 12:00:01	\N	\N	\N	330	\N	\N
13	2017-03-11 12:10:01	\N	\N	\N	54	\N	\N
13	2017-03-11 12:20:01	\N	\N	\N	212	\N	\N
13	2017-03-11 12:30:01	\N	\N	\N	17	\N	\N
13	2017-03-11 13:40:01	\N	\N	\N	4	\N	\N
13	2017-03-11 13:50:01	\N	\N	\N	271	\N	\N
13	2017-03-11 14:00:01	\N	\N	\N	209	\N	\N
13	2017-03-11 14:10:01	\N	\N	\N	14	\N	\N
13	2017-03-11 14:30:01	\N	\N	\N	23	\N	\N
13	2017-03-11 14:40:01	\N	\N	\N	100	\N	\N
13	2017-03-11 14:50:01	\N	\N	\N	23	\N	\N
13	2017-03-11 15:00:01	\N	\N	\N	16	\N	\N
13	2017-03-11 15:06:00	\N	\N	\N	\N	5.3	\N
13	2017-03-11 15:10:01	\N	\N	\N	24	\N	\N
13	2017-03-11 15:20:01	\N	\N	\N	7	\N	\N
13	2017-03-11 15:30:01	\N	\N	\N	115	\N	\N
13	2017-03-11 15:40:01	\N	\N	\N	272	\N	\N
13	2017-03-11 15:50:01	\N	\N	\N	242	\N	\N
13	2017-03-11 16:00:01	\N	\N	\N	136	\N	\N
13	2017-03-11 16:20:01	\N	\N	\N	66	\N	\N
13	2017-03-11 16:30:01	\N	\N	\N	37	\N	\N
13	2017-03-11 16:40:01	\N	\N	\N	29	\N	\N
13	2017-03-11 17:00:01	\N	\N	\N	153	\N	\N
13	2017-03-11 17:10:01	\N	\N	\N	111	\N	\N
13	2017-03-11 17:30:01	\N	\N	\N	8	\N	\N
13	2017-03-11 19:45:00	\N	\N	\N	\N	6.7	\N
13	2017-03-11 19:46:00	\N	8	\N	\N	\N	\N
13	2017-03-11 20:29:00	\N	\N	\N	\N	5.6	\N
13	2017-03-11 20:30:00	18	\N	\N	\N	\N	\N
13	2017-03-12 08:22:00	\N	\N	\N	\N	5.9	\N
13	2017-03-12 08:23:00	\N	\N	3	\N	\N	\N
13	2017-03-12 08:24:00	\N	4	\N	\N	\N	\N
13	2017-03-12 09:40:01	\N	\N	\N	36	\N	\N
13	2017-03-12 09:50:01	\N	\N	\N	1	\N	\N
13	2017-03-12 10:10:01	\N	\N	\N	52	\N	\N
13	2017-03-12 10:47:00	\N	\N	\N	\N	6.9	\N
13	2017-03-12 10:48:00	\N	3	\N	\N	\N	\N
13	2017-03-12 13:04:00	\N	\N	\N	\N	5.6	\N
13	2017-03-12 13:10:01	\N	\N	\N	153	\N	\N
13	2017-03-12 13:20:01	\N	\N	\N	440	\N	\N
13	2017-03-12 13:30:01	\N	\N	\N	1441	\N	\N
13	2017-03-12 13:40:01	\N	\N	\N	437	\N	\N
13	2017-03-12 13:50:01	\N	\N	\N	372	\N	\N
13	2017-03-12 14:00:01	\N	\N	\N	218	\N	\N
13	2017-03-12 14:10:01	\N	\N	\N	361	\N	\N
13	2017-03-12 14:20:01	\N	\N	\N	688	\N	\N
13	2017-03-12 14:30:01	\N	\N	\N	753	\N	\N
13	2017-03-12 14:40:01	\N	\N	\N	11	\N	\N
13	2017-03-12 14:50:01	\N	\N	\N	386	\N	\N
13	2017-03-12 15:00:01	\N	\N	\N	329	\N	\N
13	2017-03-12 15:10:01	\N	\N	\N	476	\N	\N
13	2017-03-12 15:20:01	\N	\N	\N	193	\N	\N
13	2017-03-12 15:30:01	\N	\N	\N	120	\N	\N
13	2017-03-12 15:40:01	\N	\N	\N	65	\N	\N
13	2017-03-12 15:50:01	\N	\N	\N	323	\N	\N
13	2017-03-12 16:00:01	\N	\N	\N	424	\N	\N
13	2017-03-12 16:10:01	\N	\N	\N	210	\N	\N
13	2017-03-12 16:30:01	\N	\N	\N	54	\N	\N
13	2017-03-12 16:50:01	\N	\N	\N	26	\N	\N
13	2017-03-12 17:00:01	\N	\N	\N	82	\N	\N
13	2017-03-12 17:10:01	\N	\N	\N	64	\N	\N
13	2017-03-12 17:20:01	\N	\N	\N	22	\N	\N
13	2017-03-12 17:30:01	\N	\N	\N	24	\N	\N
13	2017-03-12 18:10:01	\N	\N	\N	13	\N	\N
13	2017-03-12 18:20:01	\N	\N	\N	152	\N	\N
13	2017-03-12 18:30:01	\N	\N	\N	59	\N	\N
13	2017-03-12 18:40:01	\N	\N	\N	208	\N	\N
13	2017-03-12 18:41:00	\N	\N	\N	\N	6.5	\N
13	2017-03-12 18:43:00	\N	4	\N	\N	\N	\N
13	2017-03-12 18:50:01	\N	\N	\N	33	\N	\N
13	2017-03-12 19:20:01	\N	\N	\N	120	\N	\N
13	2017-03-12 19:30:01	\N	\N	\N	31	\N	\N
13	2017-03-12 19:40:01	\N	\N	\N	12	\N	\N
13	2017-03-12 19:50:01	\N	\N	\N	2	\N	\N
13	2017-03-12 20:00:01	\N	\N	\N	48	\N	\N
13	2017-03-12 20:10:01	\N	\N	\N	8	\N	\N
13	2017-03-12 20:28:00	\N	\N	\N	\N	5.1	\N
13	2017-03-12 20:29:00	18	\N	\N	\N	\N	\N
13	2017-03-13 09:10:00	\N	\N	\N	\N	5.7	\N
13	2017-03-13 09:11:00	\N	\N	3	\N	\N	\N
13	2017-03-13 09:12:00	\N	4	\N	\N	\N	\N
13	2017-03-13 10:10:01	\N	\N	\N	20	\N	\N
13	2017-03-13 10:50:01	\N	\N	\N	22	\N	\N
13	2017-03-13 11:10:01	\N	\N	\N	48	\N	\N
13	2017-03-13 11:28:00	\N	\N	\N	\N	5.8	\N
13	2017-03-13 11:29:00	\N	3	\N	\N	\N	\N
13	2017-03-13 11:30:01	\N	\N	\N	13	\N	\N
13	2017-03-13 11:40:01	\N	\N	\N	100	\N	\N
13	2017-03-13 12:10:01	\N	\N	\N	106	\N	\N
13	2017-03-13 12:20:01	\N	\N	\N	22	\N	\N
13	2017-03-13 13:23:00	\N	\N	\N	\N	6.8	\N
13	2017-03-13 13:24:00	\N	4	\N	\N	\N	\N
13	2017-03-13 15:30:01	\N	\N	\N	46	\N	\N
13	2017-03-13 15:32:00	\N	\N	6	\N	\N	\N
13	2017-03-13 16:30:00	\N	\N	\N	\N	14.3	\N
13	2017-03-13 16:31:00	\N	12	\N	\N	\N	\N
13	2017-03-13 17:10:01	\N	\N	\N	46	\N	\N
13	2017-03-13 17:20:01	\N	\N	\N	87	\N	\N
13	2017-03-13 18:57:00	\N	3	\N	\N	6.9	\N
13	2017-03-13 20:40:01	\N	\N	\N	72	\N	\N
13	2017-03-13 20:50:01	\N	\N	\N	10	\N	\N
13	2017-03-13 22:40:01	\N	\N	\N	30	\N	\N
13	2017-03-13 23:21:00	\N	\N	\N	\N	5.6	\N
13	2017-03-13 23:22:00	18	\N	\N	\N	\N	\N
13	2017-03-14 06:29:00	\N	\N	\N	\N	5.5	\N
13	2017-03-14 06:30:00	\N	\N	3	\N	\N	\N
13	2017-03-14 06:31:00	\N	4	\N	\N	\N	\N
13	2017-03-14 07:30:01	\N	\N	\N	31	\N	\N
13	2017-03-14 09:02:00	\N	\N	\N	\N	5.4	\N
13	2017-03-14 10:20:00	\N	\N	6	\N	\N	\N
13	2017-03-14 10:20:01	\N	\N	\N	54	\N	\N
13	2017-03-14 10:30:01	\N	\N	\N	273	\N	\N
13	2017-03-14 10:40:01	\N	\N	\N	202	\N	\N
13	2017-03-14 10:50:01	\N	\N	\N	61	\N	\N
13	2017-03-14 11:00:01	\N	\N	\N	397	\N	\N
13	2017-03-14 11:10:01	\N	\N	\N	256	\N	\N
13	2017-03-14 11:20:01	\N	\N	\N	192	\N	\N
13	2017-03-14 11:30:01	\N	\N	\N	92	\N	\N
13	2017-03-14 11:35:00	\N	\N	\N	\N	13.1	\N
13	2017-03-14 11:36:00	\N	10	\N	\N	\N	\N
13	2017-03-14 11:40:01	\N	\N	\N	98	\N	\N
13	2017-03-14 11:50:01	\N	\N	\N	286	\N	\N
13	2017-03-14 12:00:01	\N	\N	\N	99	\N	\N
13	2017-03-14 12:10:01	\N	\N	\N	13	\N	\N
13	2017-03-14 12:20:01	\N	\N	\N	64	\N	\N
13	2017-03-14 12:30:01	\N	\N	\N	109	\N	\N
13	2017-03-14 12:40:01	\N	\N	\N	478	\N	\N
13	2017-03-14 12:50:01	\N	\N	\N	46	\N	\N
13	2017-03-14 13:00:01	\N	\N	\N	307	\N	\N
13	2017-03-14 13:10:01	\N	\N	\N	145	\N	\N
13	2017-03-14 13:20:01	\N	\N	\N	154	\N	\N
13	2017-03-14 13:30:01	\N	\N	\N	59	\N	\N
13	2017-03-14 13:40:01	\N	\N	\N	140	\N	\N
13	2017-03-14 13:50:01	\N	\N	\N	52	\N	\N
13	2017-03-14 14:00:01	\N	\N	\N	250	\N	\N
13	2017-03-14 14:10:01	\N	\N	\N	315	\N	\N
13	2017-03-14 14:20:01	\N	\N	\N	261	\N	\N
13	2017-03-14 14:40:01	\N	\N	\N	86	\N	\N
13	2017-03-14 14:50:01	\N	\N	\N	204	\N	\N
13	2017-03-14 15:00:01	\N	\N	\N	184	\N	\N
13	2017-03-14 15:10:01	\N	\N	\N	95	\N	\N
13	2017-03-14 15:20:01	\N	\N	\N	78	\N	\N
13	2017-03-14 15:30:01	\N	\N	\N	218	\N	\N
13	2017-03-14 15:33:19	\N	\N	\N	\N	3	\N
13	2017-03-14 15:40:01	\N	\N	\N	1132	\N	\N
13	2017-03-14 15:50:01	\N	\N	\N	160	\N	\N
13	2017-03-14 16:00:01	\N	\N	\N	62	\N	\N
13	2017-03-14 16:10:01	\N	\N	\N	131	\N	\N
13	2017-03-14 16:20:01	\N	\N	\N	291	\N	\N
13	2017-03-14 16:30:01	\N	\N	\N	55	\N	\N
13	2017-03-14 16:40:01	\N	\N	\N	81	\N	\N
13	2017-03-14 16:50:01	\N	\N	\N	1	\N	\N
13	2017-03-14 17:00:01	\N	\N	\N	239	\N	\N
13	2017-03-14 17:10:01	\N	\N	\N	75	\N	\N
13	2017-03-14 17:20:01	\N	\N	\N	173	\N	\N
13	2017-03-14 17:30:01	\N	\N	\N	319	\N	\N
13	2017-03-14 17:40:01	\N	\N	\N	597	\N	\N
13	2017-03-14 17:50:01	\N	\N	\N	88	\N	\N
13	2017-03-14 19:46:00	\N	\N	\N	\N	5.6	\N
13	2017-03-14 20:24:00	\N	\N	\N	\N	6	\N
13	2017-03-14 20:25:00	\N	\N	7	\N	\N	\N
13	2017-03-14 20:26:00	\N	10	\N	\N	\N	\N
13	2017-03-14 22:56:00	\N	\N	\N	\N	9.2	\N
13	2017-03-14 22:57:00	18	\N	\N	\N	\N	\N
13	2017-03-15 06:50:00	\N	\N	\N	\N	5.5	\N
13	2017-03-15 06:51:00	\N	\N	4	\N	\N	\N
13	2017-03-15 06:52:00	\N	4	\N	\N	\N	\N
13	2017-03-15 07:50:01	\N	\N	\N	2	\N	\N
13	2017-03-15 08:00:01	\N	\N	\N	17	\N	\N
13	2017-03-15 08:20:01	\N	\N	\N	22	\N	\N
13	2017-03-15 08:30:00	\N	\N	\N	\N	7.6	\N
13	2017-03-15 08:30:01	\N	\N	\N	187	\N	\N
13	2017-03-15 08:31:00	\N	4	\N	\N	\N	\N
13	2017-03-15 08:40:01	\N	\N	\N	37	\N	\N
13	2017-03-15 09:20:01	\N	\N	\N	7	\N	\N
13	2017-03-15 09:30:01	\N	\N	\N	159	\N	\N
13	2017-03-15 09:50:01	\N	\N	\N	145	\N	\N
13	2017-03-15 10:00:01	\N	\N	\N	59	\N	\N
13	2017-03-15 11:05:00	\N	\N	4	\N	\N	\N
13	2017-03-15 11:39:00	\N	\N	\N	\N	6.4	\N
13	2017-03-15 11:40:00	\N	5	\N	\N	\N	\N
13	2017-03-15 11:40:01	\N	\N	\N	45	\N	\N
13	2017-03-15 11:50:01	\N	\N	\N	181	\N	\N
13	2017-03-15 12:00:01	\N	\N	\N	92	\N	\N
13	2017-03-15 12:10:01	\N	\N	\N	102	\N	\N
13	2017-03-15 12:20:01	\N	\N	\N	134	\N	\N
13	2017-03-15 12:30:01	\N	\N	\N	66	\N	\N
13	2017-03-15 14:24:00	\N	\N	\N	\N	8.4	\N
13	2017-03-15 14:25:00	\N	5	\N	\N	\N	\N
13	2017-03-15 19:24:00	\N	\N	\N	\N	7.3	\N
13	2017-03-15 19:25:00	\N	3	\N	\N	\N	\N
13	2017-03-15 21:36:00	\N	\N	\N	\N	4.7	\N
13	2017-03-15 21:37:00	18	\N	\N	\N	\N	\N
13	2017-03-16 08:38:00	\N	\N	\N	\N	5.9	\N
13	2017-03-16 08:39:00	\N	\N	3	\N	\N	\N
13	2017-03-16 08:40:00	\N	4	\N	\N	\N	\N
13	2017-03-16 09:40:01	\N	\N	\N	59	\N	\N
13	2017-03-16 09:50:01	\N	\N	\N	29	\N	\N
13	2017-03-16 10:40:00	\N	\N	\N	\N	5.9	\N
13	2017-03-16 10:41:00	\N	3	\N	\N	\N	\N
13	2017-03-16 13:20:00	\N	\N	\N	\N	3.4	\N
13	2017-03-16 20:43:00	\N	\N	5	\N	5.3	\N
13	2017-03-16 20:44:00	\N	8	\N	\N	\N	\N
13	2017-03-16 22:30:00	\N	\N	\N	\N	7.6	\N
13	2017-03-16 22:30:01	\N	\N	\N	69	\N	\N
13	2017-03-16 22:31:00	18	\N	\N	\N	\N	\N
13	2017-03-17 08:53:47	\N	\N	\N	\N	5.9	\N
13	2017-03-17 08:54:00	\N	\N	3	\N	\N	\N
13	2017-03-17 08:55:00	\N	\N	\N	\N	0.2	\N
13	2017-03-17 08:55:23	\N	4	\N	\N	\N	\N
13	2017-03-17 10:20:01	\N	\N	\N	18	\N	\N
13	2017-03-17 11:00:00	\N	\N	\N	\N	6.7	\N
13	2017-03-17 11:01:00	\N	3	\N	\N	\N	\N
13	2017-03-17 13:45:00	\N	\N	\N	\N	5.7	\N
13	2017-03-17 13:46:00	\N	3	\N	\N	\N	\N
13	2017-03-17 14:15:00	\N	\N	5	\N	\N	\N
13	2017-03-17 14:50:01	\N	\N	\N	311	\N	\N
13	2017-03-17 15:00:01	\N	\N	\N	536	\N	\N
13	2017-03-17 15:10:01	\N	\N	\N	274	\N	\N
13	2017-03-17 15:20:01	\N	\N	\N	361	\N	\N
13	2017-03-17 15:30:01	\N	\N	\N	94	\N	\N
13	2017-03-17 15:40:01	\N	\N	\N	261	\N	\N
13	2017-03-17 15:50:01	\N	\N	\N	15	\N	\N
13	2017-03-17 16:00:01	\N	\N	\N	198	\N	\N
13	2017-03-17 16:30:01	\N	\N	\N	367	\N	\N
13	2017-03-17 17:00:01	\N	\N	\N	357	\N	\N
13	2017-03-17 17:20:01	\N	\N	\N	443	\N	\N
13	2017-03-17 17:30:01	\N	\N	\N	49	\N	\N
13	2017-03-17 17:40:01	\N	\N	\N	160	\N	\N
13	2017-03-17 18:01:00	\N	\N	\N	\N	13.7	\N
13	2017-03-17 18:02:00	\N	10	\N	\N	\N	\N
13	2017-03-17 18:10:01	\N	\N	\N	99	\N	\N
13	2017-03-17 18:20:01	\N	\N	\N	411	\N	\N
13	2017-03-17 21:55:00	\N	\N	\N	\N	4.4	\N
13	2017-03-17 21:56:00	18	\N	\N	\N	\N	\N
13	2017-03-18 07:48:00	\N	\N	\N	\N	6.4	\N
13	2017-03-18 07:49:00	\N	\N	3	\N	\N	\N
13	2017-03-18 07:50:00	\N	4	\N	\N	\N	\N
13	2017-03-18 08:50:01	\N	\N	\N	20	\N	\N
13	2017-03-18 09:43:00	\N	\N	\N	\N	5.6	\N
13	2017-03-18 10:00:00	\N	\N	6	\N	\N	\N
13	2017-03-18 10:40:01	\N	\N	\N	132	\N	\N
13	2017-03-18 10:50:01	\N	\N	\N	123	\N	\N
13	2017-03-18 10:55:00	\N	\N	\N	\N	8.5	\N
13	2017-03-18 10:56:00	\N	5	\N	\N	\N	\N
13	2017-03-18 11:00:01	\N	\N	\N	748	\N	\N
13	2017-03-18 11:10:01	\N	\N	\N	506	\N	\N
13	2017-03-18 11:20:01	\N	\N	\N	449	\N	\N
13	2017-03-18 11:30:01	\N	\N	\N	381	\N	\N
13	2017-03-18 11:40:01	\N	\N	\N	434	\N	\N
13	2017-03-18 11:50:01	\N	\N	\N	175	\N	\N
13	2017-03-18 12:00:01	\N	\N	\N	37	\N	\N
13	2017-03-18 12:10:01	\N	\N	\N	155	\N	\N
13	2017-03-18 12:20:01	\N	\N	\N	73	\N	\N
13	2017-03-18 12:50:01	\N	\N	\N	143	\N	\N
13	2017-03-18 12:57:00	\N	\N	\N	\N	10.5	\N
13	2017-03-18 12:59:00	\N	9	\N	\N	\N	\N
13	2017-03-18 13:00:01	\N	\N	\N	379	\N	\N
13	2017-03-18 13:10:01	\N	\N	\N	49	\N	\N
13	2017-03-18 13:30:01	\N	\N	\N	114	\N	\N
13	2017-03-18 13:40:01	\N	\N	\N	139	\N	\N
13	2017-03-18 13:58:00	\N	\N	\N	\N	8.3	\N
13	2017-03-18 13:59:00	\N	5	\N	\N	0.3	\N
13	2017-03-18 14:50:01	\N	\N	\N	16	\N	\N
13	2017-03-18 15:00:01	\N	\N	\N	18	\N	\N
13	2017-03-18 16:20:01	\N	\N	\N	38	\N	\N
13	2017-03-18 16:30:01	\N	\N	\N	257	\N	\N
13	2017-03-18 16:40:01	\N	\N	\N	583	\N	\N
13	2017-03-18 16:50:01	\N	\N	\N	197	\N	\N
13	2017-03-18 16:53:19	\N	\N	\N	\N	8.3	\N
13	2017-03-18 16:54:00	\N	5	\N	\N	\N	\N
13	2017-03-18 17:00:01	\N	\N	\N	484	\N	\N
13	2017-03-18 17:10:01	\N	\N	\N	183	\N	\N
13	2017-03-18 17:20:01	\N	\N	\N	24	\N	\N
13	2017-03-18 17:40:01	\N	\N	\N	182	\N	\N
13	2017-03-18 17:50:01	\N	\N	\N	33	\N	\N
13	2017-03-18 18:00:01	\N	\N	\N	86	\N	\N
13	2017-03-18 18:10:01	\N	\N	\N	67	\N	\N
13	2017-03-18 18:20:01	\N	\N	\N	204	\N	\N
13	2017-03-18 18:30:01	\N	\N	\N	67	\N	\N
13	2017-03-18 18:40:01	\N	\N	\N	198	\N	\N
13	2017-03-18 18:50:01	\N	\N	\N	36	\N	\N
13	2017-03-18 19:00:01	\N	\N	\N	62	\N	\N
13	2017-03-18 20:10:01	\N	\N	\N	8	\N	\N
13	2017-03-18 22:47:00	\N	\N	\N	\N	5.3	\N
13	2017-03-18 22:48:00	18	\N	\N	\N	\N	\N
13	2017-03-19 07:33:00	\N	\N	\N	\N	6	\N
13	2017-03-19 07:34:00	\N	\N	3	\N	\N	\N
13	2017-03-19 07:39:00	\N	4	\N	\N	\N	\N
13	2017-03-19 08:30:01	\N	\N	\N	45	\N	\N
13	2017-03-19 09:00:01	\N	\N	\N	70	\N	\N
13	2017-03-19 09:10:01	\N	\N	\N	156	\N	\N
13	2017-03-19 09:20:01	\N	\N	\N	600	\N	\N
13	2017-03-19 09:30:01	\N	\N	\N	235	\N	\N
13	2017-03-19 09:50:01	\N	\N	\N	83	\N	\N
13	2017-03-19 09:51:49	\N	\N	\N	\N	5.6	\N
13	2017-03-19 10:00:01	\N	\N	\N	332	\N	\N
13	2017-03-19 10:10:01	\N	\N	\N	239	\N	\N
13	2017-03-19 10:20:01	\N	\N	\N	446	\N	\N
13	2017-03-19 10:30:01	\N	\N	\N	266	\N	\N
13	2017-03-19 10:40:01	\N	\N	\N	241	\N	\N
13	2017-03-19 10:50:01	\N	\N	\N	387	\N	\N
13	2017-03-19 11:00:01	\N	\N	\N	34	\N	\N
13	2017-03-19 11:10:01	\N	\N	\N	189	\N	\N
13	2017-03-19 11:20:01	\N	\N	\N	252	\N	\N
13	2017-03-19 11:30:01	\N	\N	\N	104	\N	\N
13	2017-03-19 11:40:01	\N	\N	\N	5	\N	\N
13	2017-03-19 11:50:01	\N	\N	\N	126	\N	\N
13	2017-03-19 12:00:01	\N	\N	\N	204	\N	\N
13	2017-03-19 12:10:00	\N	\N	4	\N	\N	\N
13	2017-03-19 12:11:07	\N	3	\N	\N	\N	\N
13	2017-03-19 12:20:01	\N	\N	\N	256	\N	\N
13	2017-03-19 12:30:01	\N	\N	\N	99	\N	\N
13	2017-03-19 12:40:01	\N	\N	\N	56	\N	\N
13	2017-03-19 12:50:01	\N	\N	\N	148	\N	\N
13	2017-03-19 13:10:01	\N	\N	\N	40	\N	\N
13	2017-03-19 13:20:01	\N	\N	\N	192	\N	\N
13	2017-03-19 13:40:01	\N	\N	\N	56	\N	\N
13	2017-03-19 13:50:01	\N	\N	\N	187	\N	\N
13	2017-03-19 14:00:01	\N	\N	\N	351	\N	\N
13	2017-03-19 14:10:01	\N	\N	\N	200	\N	\N
13	2017-03-19 14:20:01	\N	\N	\N	159	\N	\N
13	2017-03-19 14:30:01	\N	\N	\N	332	\N	\N
13	2017-03-19 14:50:01	\N	\N	\N	74	\N	\N
13	2017-03-19 15:00:01	\N	\N	\N	54	\N	\N
13	2017-03-19 15:10:01	\N	\N	\N	23	\N	\N
13	2017-03-19 15:20:01	\N	\N	\N	2	\N	\N
13	2017-03-19 15:40:01	\N	\N	\N	256	\N	\N
13	2017-03-19 15:50:01	\N	\N	\N	160	\N	\N
13	2017-03-19 16:10:01	\N	\N	\N	8	\N	\N
13	2017-03-19 16:20:01	\N	\N	\N	9	\N	\N
13	2017-03-19 16:30:01	\N	\N	\N	55	\N	\N
13	2017-03-19 17:02:00	\N	\N	\N	\N	9.2	\N
13	2017-03-19 17:04:00	\N	7	\N	\N	\N	\N
13	2017-03-19 22:30:00	\N	\N	\N	\N	6.1	\N
13	2017-03-19 22:32:00	18	\N	\N	\N	\N	\N
13	2017-03-20 09:37:00	\N	\N	\N	\N	7.5	\N
13	2017-03-20 09:38:00	\N	\N	3	\N	\N	\N
13	2017-03-20 09:40:00	\N	4	\N	\N	\N	\N
13	2017-03-20 10:40:01	\N	\N	\N	86	\N	\N
13	2017-03-20 10:50:01	\N	\N	\N	19	\N	\N
13	2017-03-20 11:00:01	\N	\N	\N	43	\N	\N
13	2017-03-20 12:45:00	\N	\N	\N	\N	5.6	\N
13	2017-03-20 15:19:00	\N	\N	5	\N	\N	\N
13	2017-03-20 16:10:01	\N	\N	\N	16	\N	\N
13	2017-03-20 17:19:00	\N	\N	\N	\N	10.5	\N
13	2017-03-20 17:20:00	\N	3	\N	\N	\N	\N
13	2017-03-20 18:49:00	\N	\N	\N	\N	9.4	\N
13	2017-03-20 19:50:00	18	\N	\N	\N	\N	\N
13	2017-03-21 08:30:00	\N	\N	\N	\N	7.8	\N
13	2017-03-21 08:31:00	\N	\N	3	\N	\N	\N
13	2017-03-21 08:32:00	\N	4	\N	\N	\N	\N
13	2017-03-21 10:00:01	\N	\N	\N	50	\N	\N
13	2017-03-21 10:10:01	\N	\N	\N	32	\N	\N
13	2017-03-21 10:56:00	\N	\N	\N	\N	7.9	5.81623
13	2017-03-21 10:57:00	\N	3	\N	\N	\N	\N
13	2017-03-21 12:30:01	\N	\N	\N	31	\N	\N
13	2017-03-21 12:40:01	\N	\N	\N	109	\N	\N
13	2017-03-21 12:50:01	\N	\N	\N	18	\N	\N
13	2017-03-21 13:00:01	\N	\N	\N	239	\N	\N
13	2017-03-21 13:10:01	\N	\N	\N	172	\N	\N
13	2017-03-21 13:20:01	\N	\N	\N	81	\N	\N
13	2017-03-21 13:30:01	\N	\N	\N	148	\N	\N
13	2017-03-21 13:40:01	\N	\N	\N	343	\N	\N
13	2017-03-21 13:50:01	\N	\N	\N	128	\N	\N
13	2017-03-21 14:00:01	\N	\N	\N	20	\N	\N
13	2017-03-21 14:10:01	\N	\N	\N	578	\N	\N
13	2017-03-21 14:20:01	\N	\N	\N	303	\N	\N
13	2017-03-21 14:30:01	\N	\N	\N	171	\N	\N
13	2017-03-21 14:40:01	\N	\N	\N	82	\N	\N
13	2017-03-21 14:50:01	\N	\N	\N	356	\N	\N
13	2017-03-21 14:57:00	\N	\N	\N	\N	7.4	5.95118
13	2017-03-21 14:58:00	\N	3	\N	\N	\N	\N
13	2017-03-21 15:00:01	\N	\N	\N	297	\N	\N
13	2017-03-21 15:10:01	\N	\N	\N	174	\N	\N
13	2017-03-21 15:20:01	\N	\N	\N	498	\N	\N
13	2017-03-21 15:30:01	\N	\N	\N	168	\N	\N
13	2017-03-21 15:40:01	\N	\N	\N	213	\N	\N
13	2017-03-21 15:50:01	\N	\N	\N	155	\N	\N
13	2017-03-21 16:00:01	\N	\N	\N	42	\N	\N
13	2017-03-21 16:10:01	\N	\N	\N	109	\N	\N
13	2017-03-21 16:20:01	\N	\N	\N	67	\N	\N
13	2017-03-21 16:30:01	\N	\N	\N	156	\N	\N
13	2017-03-22 09:12:00	\N	\N	\N	\N	6.5	\N
13	2017-03-22 09:13:00	\N	\N	3	\N	\N	\N
13	2017-03-22 09:14:00	\N	4	\N	\N	\N	\N
13	2017-03-22 10:30:01	\N	\N	\N	20	\N	\N
13	2017-03-22 12:30:00	\N	\N	11	\N	\N	\N
13	2017-03-22 12:40:00	\N	\N	\N	\N	6.4	\N
13	2017-03-22 12:41:00	\N	3	\N	\N	\N	\N
13	2017-03-22 12:43:05	\N	\N	\N	\N	4.8	6.95616
13	2017-03-22 13:40:01	\N	\N	\N	15	\N	\N
13	2017-03-22 14:30:01	\N	\N	\N	59	\N	\N
13	2017-03-22 14:40:01	\N	\N	\N	251	\N	\N
13	2017-03-22 14:50:01	\N	\N	\N	55	\N	\N
13	2017-03-22 15:00:01	\N	\N	\N	155	\N	\N
13	2017-03-22 15:10:01	\N	\N	\N	251	\N	\N
13	2017-03-22 15:30:01	\N	\N	\N	79	\N	\N
13	2017-03-22 17:56:00	\N	\N	\N	\N	7.2	6.89503
13	2017-03-22 17:57:00	\N	3	\N	\N	\N	\N
13	2017-03-22 18:53:00	\N	\N	\N	\N	6.4	6.84719
13	2017-03-22 18:54:00	\N	7	5	\N	\N	\N
13	2017-03-22 20:29:00	\N	\N	\N	\N	6.2	6.56559
13	2017-03-22 20:31:00	18	\N	\N	\N	\N	\N
13	2017-03-23 07:41:00	\N	\N	\N	\N	6.3	6.44482
13	2017-03-23 07:42:00	\N	\N	3	\N	\N	\N
13	2017-03-23 07:43:00	\N	4	\N	\N	\N	\N
13	2017-03-23 08:50:01	\N	\N	\N	32	\N	\N
13	2017-03-23 09:50:01	\N	\N	\N	150	\N	\N
13	2017-03-23 10:10:01	\N	\N	\N	545	\N	\N
13	2017-03-23 10:30:01	\N	\N	\N	35	\N	\N
13	2017-03-23 11:00:01	\N	\N	\N	148	\N	\N
13	2017-03-23 11:10:01	\N	\N	\N	52	\N	\N
13	2017-03-23 11:20:01	\N	\N	\N	15	\N	\N
13	2017-03-23 11:30:01	\N	\N	\N	26	\N	\N
13	2017-03-23 14:02:00	\N	\N	\N	\N	6.2	\N
13	2017-03-23 15:00:01	\N	\N	\N	443	\N	\N
13	2017-03-23 15:20:01	\N	\N	\N	179	\N	\N
13	2017-03-23 15:40:01	\N	\N	\N	93	\N	\N
13	2017-03-23 15:50:01	\N	\N	\N	955	\N	\N
13	2017-03-23 15:53:00	\N	\N	\N	\N	3.6	\N
13	2017-03-23 15:54:00	\N	\N	5	\N	\N	\N
13	2017-03-23 16:00:01	\N	\N	\N	403	\N	\N
13	2017-03-23 16:10:01	\N	\N	\N	110	\N	\N
13	2017-03-23 16:20:01	\N	\N	\N	255	\N	\N
13	2017-03-23 16:40:01	\N	\N	\N	357	\N	\N
13	2017-03-23 16:50:01	\N	\N	\N	5	\N	\N
13	2017-03-23 22:40:00	\N	\N	\N	\N	5.8	6.13631
13	2017-03-23 22:42:00	18	\N	\N	\N	\N	\N
13	2017-03-24 09:18:00	\N	\N	\N	\N	5.3	6.28371
13	2017-03-24 09:19:00	\N	\N	3	\N	\N	\N
13	2017-03-24 10:20:01	\N	\N	\N	48	\N	\N
13	2017-03-24 10:30:01	\N	\N	\N	4	\N	\N
13	2017-03-24 10:40:01	\N	\N	\N	23	\N	\N
13	2017-03-24 12:02:00	\N	\N	\N	\N	5.6	\N
13	2017-03-24 13:30:01	\N	\N	\N	18	\N	\N
13	2017-03-24 15:00:00	\N	\N	\N	\N	6	\N
13	2017-03-24 15:01:10	\N	3	\N	\N	\N	\N
13	2017-03-24 16:01:00	\N	\N	8	\N	\N	\N
13	2017-03-24 18:00:00	\N	\N	\N	\N	5.3	6.80945
13	2017-03-25 08:31:00	\N	\N	\N	\N	8.9	7.02433
13	2017-03-25 08:32:00	\N	\N	3	\N	\N	\N
13	2017-03-25 08:33:00	\N	4	\N	\N	\N	\N
13	2017-03-25 10:30:01	\N	\N	\N	110	\N	\N
13	2017-03-25 10:40:01	\N	\N	\N	262	\N	\N
13	2017-03-25 10:50:01	\N	\N	\N	137	\N	\N
13	2017-03-25 11:00:01	\N	\N	\N	733	\N	\N
13	2017-03-25 11:10:01	\N	\N	\N	50	\N	\N
13	2017-03-25 11:30:01	\N	\N	\N	873	\N	\N
13	2017-03-25 11:31:00	\N	\N	\N	\N	8	5.9276
13	2017-03-25 11:33:00	\N	4	\N	\N	\N	\N
13	2017-03-25 11:40:01	\N	\N	\N	156	\N	\N
13	2017-03-25 11:50:01	\N	\N	\N	379	\N	\N
13	2017-03-25 12:00:01	\N	\N	\N	106	\N	\N
13	2017-03-25 12:20:01	\N	\N	\N	174	\N	\N
13	2017-03-25 12:30:01	\N	\N	\N	312	\N	\N
13	2017-03-25 12:40:01	\N	\N	\N	15	\N	\N
13	2017-03-25 13:10:01	\N	\N	\N	296	\N	\N
13	2017-03-25 13:20:01	\N	\N	\N	266	\N	\N
13	2017-03-25 13:30:01	\N	\N	\N	158	\N	\N
13	2017-03-25 13:40:01	\N	\N	\N	154	\N	\N
13	2017-03-25 13:50:01	\N	\N	\N	307	\N	\N
13	2017-03-25 14:00:01	\N	\N	\N	40	\N	\N
13	2017-03-25 14:20:01	\N	\N	\N	106	\N	\N
13	2017-03-25 14:25:00	\N	\N	\N	\N	5.6	\N
13	2017-03-25 14:30:01	\N	\N	\N	311	\N	\N
13	2017-03-25 14:40:01	\N	\N	\N	318	\N	\N
13	2017-03-25 15:10:01	\N	\N	\N	29	\N	\N
13	2017-03-25 15:20:01	\N	\N	\N	207	\N	\N
13	2017-03-25 15:30:01	\N	\N	\N	229	\N	\N
13	2017-03-25 15:40:01	\N	\N	\N	197	\N	\N
13	2017-03-25 15:50:01	\N	\N	\N	70	\N	\N
13	2017-03-25 16:00:01	\N	\N	\N	284	\N	\N
13	2017-03-25 16:10:01	\N	\N	\N	50	\N	\N
13	2017-03-25 16:20:01	\N	\N	\N	147	\N	\N
13	2017-03-25 16:30:01	\N	\N	\N	199	\N	\N
13	2017-03-25 16:37:00	\N	4	\N	\N	\N	\N
13	2017-03-25 16:39:15	\N	\N	\N	\N	7.5	\N
13	2017-03-25 16:40:00	\N	4	\N	\N	\N	\N
13	2017-03-25 16:40:01	\N	\N	\N	439	\N	\N
13	2017-03-25 17:40:01	\N	\N	\N	305	\N	\N
13	2017-03-25 17:50:01	\N	\N	\N	52	\N	\N
13	2017-03-25 19:51:58	\N	\N	\N	\N	5.9	6.54439
13	2017-03-25 19:52:00	\N	3	\N	\N	\N	\N
13	2017-03-25 21:59:00	\N	\N	\N	\N	5.4	6.22525
13	2017-03-25 22:00:00	18	\N	\N	\N	\N	\N
13	2017-03-26 08:35:00	\N	\N	\N	\N	6.1	6.28713
13	2017-03-26 08:37:22	\N	\N	3	\N	\N	\N
13	2017-03-26 08:37:55	\N	4	\N	\N	\N	\N
13	2017-03-26 09:30:01	\N	\N	\N	66	\N	\N
13	2017-03-26 09:40:01	\N	\N	\N	89	\N	\N
13	2017-03-26 09:50:01	\N	\N	\N	2	\N	\N
13	2017-03-26 11:27:00	\N	\N	\N	\N	6.3	\N
13	2017-03-26 11:27:09	\N	3	\N	\N	\N	\N
13	2017-03-26 12:20:01	\N	\N	\N	156	\N	\N
13	2017-03-26 12:30:01	\N	\N	\N	326	\N	\N
13	2017-03-26 12:33:00	\N	\N	6	\N	\N	\N
13	2017-03-26 12:40:01	\N	\N	\N	282	\N	\N
13	2017-03-26 12:50:01	\N	\N	\N	506	\N	\N
13	2017-03-26 13:00:01	\N	\N	\N	445	\N	\N
13	2017-03-26 13:10:01	\N	\N	\N	656	\N	\N
13	2017-03-26 13:20:01	\N	\N	\N	998	\N	\N
13	2017-03-26 13:30:01	\N	\N	\N	124	\N	\N
13	2017-03-26 13:40:01	\N	\N	\N	452	\N	\N
13	2017-03-26 13:50:01	\N	\N	\N	298	\N	\N
13	2017-03-26 14:00:01	\N	\N	\N	317	\N	\N
13	2017-03-26 14:06:16	\N	\N	\N	\N	10.1	\N
13	2017-03-26 14:06:26	\N	8	\N	\N	\N	\N
13	2017-03-26 14:10:01	\N	\N	\N	305	\N	\N
13	2017-03-26 14:20:01	\N	\N	\N	154	\N	\N
13	2017-03-26 14:30:01	\N	\N	\N	164	\N	\N
13	2017-03-26 14:40:01	\N	\N	\N	404	\N	\N
13	2017-03-26 14:50:01	\N	\N	\N	139	\N	\N
13	2017-03-26 15:00:01	\N	\N	\N	78	\N	\N
13	2017-03-26 15:10:01	\N	\N	\N	16	\N	\N
13	2017-03-26 15:20:01	\N	\N	\N	53	\N	\N
13	2017-03-26 15:30:01	\N	\N	\N	344	\N	\N
13	2017-03-26 15:40:01	\N	\N	\N	77	\N	\N
13	2017-03-26 15:50:01	\N	\N	\N	138	\N	\N
13	2017-03-26 16:00:01	\N	\N	\N	394	\N	\N
13	2017-03-26 16:10:01	\N	\N	\N	170	\N	\N
13	2017-03-26 16:30:01	\N	\N	\N	20	\N	\N
13	2017-03-26 16:40:01	\N	\N	\N	202	\N	\N
13	2017-03-26 16:50:01	\N	\N	\N	248	\N	\N
13	2017-03-26 17:00:01	\N	\N	\N	342	\N	\N
13	2017-03-26 17:10:01	\N	\N	\N	130	\N	\N
13	2017-03-26 17:20:01	\N	\N	\N	158	\N	\N
13	2017-03-26 17:30:01	\N	\N	\N	17	\N	\N
13	2017-03-26 17:40:01	\N	\N	\N	198	\N	\N
13	2017-03-26 17:50:01	\N	\N	\N	22	\N	\N
13	2017-03-26 18:00:01	\N	\N	\N	26	\N	\N
13	2017-03-26 18:10:01	\N	\N	\N	142	\N	\N
13	2017-03-26 18:20:01	\N	\N	\N	27	\N	\N
13	2017-03-26 18:30:01	\N	\N	\N	335	\N	\N
13	2017-03-26 18:40:01	\N	\N	\N	97	\N	\N
13	2017-03-26 18:50:01	\N	\N	\N	98	\N	\N
13	2017-03-26 18:54:00	\N	\N	\N	\N	5	\N
13	2017-03-26 18:55:00	\N	\N	5	\N	\N	\N
13	2017-03-26 19:00:01	\N	\N	\N	25	\N	\N
13	2017-03-26 19:20:01	\N	\N	\N	139	\N	\N
13	2017-03-26 19:30:01	\N	\N	\N	183	\N	\N
13	2017-03-26 19:40:01	\N	\N	\N	44	\N	\N
13	2017-03-26 19:50:01	\N	\N	\N	48	\N	\N
13	2017-03-26 20:36:46	\N	\N	\N	\N	6.2	6.6215
13	2017-03-26 20:37:32	18	\N	\N	\N	\N	\N
13	2017-03-27 06:40:26	\N	\N	\N	\N	6.2	6.35284
13	2017-03-27 06:40:44	\N	\N	3	\N	\N	\N
13	2017-03-27 06:41:00	\N	4	\N	\N	\N	\N
13	2017-03-27 08:40:01	\N	\N	\N	35	\N	\N
13	2017-03-27 08:47:00	\N	\N	\N	\N	5.1	\N
13	2017-03-27 11:24:00	\N	\N	\N	\N	6	7.42487
13	2017-03-27 11:27:00	\N	3	\N	\N	\N	\N
13	2017-03-27 13:10:00	\N	\N	\N	\N	5.1	\N
13	2017-03-27 14:20:01	\N	\N	\N	41	\N	\N
13	2017-03-27 15:00:00	\N	\N	5	\N	\N	\N
13	2017-03-27 15:20:00	\N	\N	\N	\N	10.8	7.04409
13	2017-03-27 15:22:00	\N	10	\N	\N	\N	\N
13	2017-03-27 18:45:00	\N	\N	\N	\N	4	7.26894
13	2017-03-27 21:07:00	\N	\N	\N	\N	7.5	\N
13	2017-03-27 21:09:00	18	\N	\N	\N	\N	\N
13	2017-03-28 08:49:00	\N	\N	\N	\N	6	7.21743
13	2017-03-28 08:50:00	\N	\N	3	\N	\N	\N
13	2017-03-28 08:54:00	\N	4	\N	\N	\N	\N
13	2017-03-28 10:39:28	\N	\N	\N	\N	5.8	\N
13	2017-03-28 10:39:39	\N	3	\N	\N	\N	\N
13	2017-03-28 10:50:01	\N	\N	\N	12	\N	\N
13	2017-03-28 11:30:01	\N	\N	\N	30	\N	\N
13	2017-03-28 12:30:01	\N	\N	\N	8	\N	\N
13	2017-03-28 12:40:01	\N	\N	\N	2	\N	\N
13	2017-03-28 13:40:01	\N	\N	\N	68	\N	\N
13	2017-03-28 13:50:01	\N	\N	\N	386	\N	\N
13	2017-03-28 14:10:01	\N	\N	\N	120	\N	\N
13	2017-03-28 14:11:00	\N	\N	\N	\N	7.5	6.73708
13	2017-03-28 14:12:00	\N	4	\N	\N	\N	\N
13	2017-03-28 14:20:01	\N	\N	\N	501	\N	\N
13	2017-03-28 14:30:01	\N	\N	\N	180	\N	\N
13	2017-03-28 14:40:01	\N	\N	\N	98	\N	\N
13	2017-03-28 14:50:01	\N	\N	\N	603	\N	\N
13	2017-03-28 15:00:01	\N	\N	\N	107	\N	\N
13	2017-03-28 15:10:01	\N	\N	\N	83	\N	\N
13	2017-03-28 15:20:01	\N	\N	\N	110	\N	\N
13	2017-03-28 15:30:01	\N	\N	\N	631	\N	\N
13	2017-03-28 15:40:01	\N	\N	\N	304	\N	\N
13	2017-03-28 15:50:01	\N	\N	\N	87	\N	\N
13	2017-03-28 16:00:01	\N	\N	\N	392	\N	\N
13	2017-03-28 16:10:01	\N	\N	\N	153	\N	\N
13	2017-03-28 16:20:01	\N	\N	\N	74	\N	\N
13	2017-03-28 16:30:01	\N	\N	\N	142	\N	\N
13	2017-03-28 16:40:01	\N	\N	\N	36	\N	\N
13	2017-03-28 16:42:24	\N	\N	\N	\N	2.1	\N
13	2017-03-28 16:50:01	\N	\N	\N	167	\N	\N
13	2017-03-28 17:00:01	\N	\N	\N	48	\N	\N
13	2017-03-28 17:20:01	\N	\N	\N	50	\N	\N
13	2017-03-28 17:30:01	\N	\N	\N	953	\N	\N
13	2017-03-28 17:40:01	\N	\N	\N	125	\N	\N
13	2017-03-28 17:50:01	\N	\N	\N	296	\N	\N
13	2017-03-28 18:00:01	\N	\N	\N	135	\N	\N
13	2017-03-28 18:10:01	\N	\N	\N	392	\N	\N
13	2017-03-28 18:54:00	\N	\N	\N	\N	5.5	\N
13	2017-03-28 19:18:00	\N	\N	6	\N	\N	\N
13	2017-03-28 19:30:00	\N	\N	\N	\N	8.7	\N
13	2017-03-28 19:31:00	18	\N	\N	\N	\N	\N
13	2017-03-29 07:38:00	\N	\N	3	\N	5.9	\N
13	2017-03-29 07:39:00	\N	4	\N	\N	\N	\N
13	2017-03-29 09:40:01	\N	\N	\N	86	\N	\N
13	2017-03-29 09:53:00	\N	3	\N	\N	6.3	6.53284
13	2017-03-29 10:00:01	\N	\N	\N	66	\N	\N
13	2017-03-29 12:23:00	\N	\N	6	\N	\N	\N
13	2017-03-29 12:25:00	\N	3	\N	\N	\N	\N
13	2017-03-29 12:26:00	\N	\N	\N	\N	6.3	5.88055
13	2017-03-29 13:10:01	\N	\N	\N	556	\N	\N
13	2017-03-29 13:20:01	\N	\N	\N	36	\N	\N
13	2017-03-29 13:30:01	\N	\N	\N	122	\N	\N
13	2017-03-29 13:50:01	\N	\N	\N	29	\N	\N
13	2017-03-29 14:00:01	\N	\N	\N	24	\N	\N
13	2017-03-29 14:10:01	\N	\N	\N	18	\N	\N
13	2017-03-29 14:20:01	\N	\N	\N	257	\N	\N
13	2017-03-29 14:30:01	\N	\N	\N	200	\N	\N
13	2017-03-29 14:40:01	\N	\N	\N	231	\N	\N
13	2017-03-29 14:50:01	\N	\N	\N	267	\N	\N
13	2017-03-29 15:00:01	\N	\N	\N	317	\N	\N
13	2017-03-29 15:10:01	\N	\N	\N	127	\N	\N
13	2017-03-29 15:20:01	\N	\N	\N	37	\N	\N
13	2017-03-29 15:41:00	\N	\N	6	\N	\N	\N
13	2017-03-29 15:50:01	\N	\N	\N	171	\N	\N
13	2017-03-29 16:00:01	\N	\N	\N	468	\N	\N
13	2017-03-29 16:10:01	\N	\N	\N	537	\N	\N
13	2017-03-29 16:18:00	\N	\N	\N	\N	7.3	\N
13	2017-03-29 16:19:00	\N	3	\N	\N	\N	\N
13	2017-03-29 16:20:01	\N	\N	\N	307	\N	\N
13	2017-03-29 16:30:01	\N	\N	\N	513	\N	\N
13	2017-03-29 17:10:01	\N	\N	\N	164	\N	\N
13	2017-03-29 17:20:01	\N	\N	\N	730	\N	\N
13	2017-03-29 17:30:01	\N	\N	\N	338	\N	\N
13	2017-03-29 17:40:01	\N	\N	\N	25	\N	\N
13	2017-03-29 17:50:01	\N	\N	\N	140	\N	\N
13	2017-03-29 18:00:01	\N	\N	\N	162	\N	\N
13	2017-03-29 18:20:01	\N	\N	\N	153	\N	\N
13	2017-03-29 18:30:01	\N	\N	\N	107	\N	\N
13	2017-03-29 18:40:01	\N	\N	\N	76	\N	\N
13	2017-03-29 18:50:01	\N	\N	\N	135	\N	\N
13	2017-03-29 19:00:01	\N	\N	\N	144	\N	\N
13	2017-03-29 19:10:01	\N	\N	\N	123	\N	\N
13	2017-03-29 19:20:01	\N	\N	\N	311	\N	\N
13	2017-03-29 19:30:01	\N	\N	\N	8	\N	\N
13	2017-03-29 19:50:01	\N	\N	\N	111	\N	\N
13	2017-03-29 20:00:01	\N	\N	\N	89	\N	\N
13	2017-03-29 21:56:00	\N	\N	\N	\N	6.3	\N
13	2017-03-29 21:57:00	18	\N	\N	\N	\N	\N
13	2017-03-30 09:49:00	\N	\N	\N	\N	6.8	6.25497
13	2017-03-30 09:50:00	\N	\N	3	\N	\N	\N
13	2017-03-30 09:51:00	\N	4	\N	\N	\N	\N
13	2017-03-30 11:54:00	\N	\N	\N	\N	6.2	5.20356
13	2017-03-30 11:55:00	\N	3	\N	\N	\N	\N
13	2017-03-30 12:00:01	\N	\N	\N	31	\N	\N
13	2017-03-30 12:30:00	\N	\N	6	\N	\N	\N
13	2017-03-30 13:37:00	\N	\N	\N	\N	8	6.65753
13	2017-03-30 13:38:00	\N	4	\N	\N	\N	\N
13	2017-03-30 13:50:01	\N	\N	\N	99	\N	\N
13	2017-03-30 14:10:01	\N	\N	\N	349	\N	\N
13	2017-03-30 14:20:01	\N	\N	\N	670	\N	\N
13	2017-03-30 14:30:01	\N	\N	\N	479	\N	\N
13	2017-03-30 15:40:01	\N	\N	\N	107	\N	\N
13	2017-03-30 15:50:01	\N	\N	\N	44	\N	\N
13	2017-03-30 16:00:01	\N	\N	\N	18	\N	\N
13	2017-03-30 16:10:01	\N	\N	\N	178	\N	\N
13	2017-03-30 16:20:01	\N	\N	\N	99	\N	\N
13	2017-03-30 16:30:01	\N	\N	\N	279	\N	\N
13	2017-03-30 16:40:01	\N	\N	\N	314	\N	\N
13	2017-03-30 16:50:01	\N	\N	\N	271	\N	\N
13	2017-03-30 17:00:01	\N	\N	\N	268	\N	\N
13	2017-03-30 17:10:01	\N	\N	\N	55	\N	\N
13	2017-03-30 17:20:01	\N	\N	\N	51	\N	\N
13	2017-03-30 17:30:01	\N	\N	\N	283	\N	\N
13	2017-03-30 17:40:01	\N	\N	\N	535	\N	\N
13	2017-03-30 17:50:01	\N	\N	\N	211	\N	\N
13	2017-03-30 18:00:01	\N	\N	\N	383	\N	\N
13	2017-03-30 18:10:01	\N	\N	\N	406	\N	\N
13	2017-03-30 18:20:01	\N	\N	\N	327	\N	\N
13	2017-03-30 18:30:01	\N	\N	\N	210	\N	\N
13	2017-03-30 18:40:01	\N	\N	\N	143	\N	\N
13	2017-03-30 18:50:01	\N	\N	\N	215	\N	\N
13	2017-03-30 19:00:01	\N	\N	\N	148	\N	\N
13	2017-03-30 19:10:01	\N	\N	\N	118	\N	\N
13	2017-03-30 19:20:01	\N	\N	\N	1369	\N	\N
13	2017-03-30 19:29:00	\N	\N	\N	\N	6	7.39847
13	2017-03-30 19:30:00	\N	3	\N	\N	\N	\N
13	2017-03-30 19:30:01	\N	\N	\N	904	\N	\N
13	2017-03-30 19:40:01	\N	\N	\N	606	\N	\N
13	2017-03-30 19:50:01	\N	\N	\N	137	\N	\N
13	2017-03-30 20:00:01	\N	\N	\N	1193	\N	\N
13	2017-03-30 20:10:01	\N	\N	\N	1168	\N	\N
13	2017-03-30 20:20:01	\N	\N	\N	776	\N	\N
13	2017-03-30 20:30:01	\N	\N	\N	907	\N	\N
13	2017-03-30 20:40:01	\N	\N	\N	442	\N	\N
13	2017-03-30 21:32:00	\N	\N	\N	\N	8.7	\N
13	2017-03-30 21:40:00	\N	6	\N	\N	\N	\N
13	2017-03-31 05:19:00	\N	\N	\N	\N	6	\N
13	2017-03-31 05:20:00	\N	4	3	\N	\N	\N
13	2017-03-31 07:49:00	\N	\N	\N	\N	5.8	6.16423
13	2017-03-31 09:54:17	\N	\N	\N	\N	15.1	6.70206
13	2017-03-31 12:28:00	\N	10	\N	\N	\N	\N
13	2017-03-31 15:17:00	\N	\N	\N	\N	10.3	6.80288
13	2017-03-31 15:18:00	\N	8	\N	\N	\N	\N
13	2017-03-31 22:37:00	\N	\N	\N	\N	9.3	6.26529
13	2017-03-31 22:38:00	\N	10	\N	\N	\N	\N
13	2017-04-01 08:41:00	\N	\N	\N	\N	7.8	6.28331
13	2017-04-01 08:42:00	\N	\N	3	\N	\N	\N
13	2017-04-01 08:43:00	\N	4	\N	\N	\N	\N
13	2017-04-01 11:30:01	\N	\N	\N	7	\N	\N
13	2017-04-01 12:00:01	\N	\N	\N	76	\N	\N
13	2017-04-01 12:25:00	\N	\N	\N	\N	6.3	5.90516
13	2017-04-01 12:26:00	\N	3	\N	\N	\N	\N
13	2017-04-01 16:44:00	\N	\N	\N	\N	9.3	\N
13	2017-04-01 16:45:00	\N	7	\N	\N	\N	\N


==> tmp/stability_14.txt <==
14	2017-02-08 17:28:40	\N	\N	\N	\N	5	\N
14	2017-02-08 17:28:56	\N	\N	\N	\N	\N	\N
14	2017-02-08 17:29:23	\N	\N	5	\N	\N	\N
14	2017-02-23 16:20:01	\N	\N	\N	3	\N	\N
14	2017-02-23 16:30:01	\N	\N	\N	1	\N	\N
14	2017-02-28 17:00:01	\N	\N	\N	23	\N	\N
14	2017-02-28 17:10:01	\N	\N	\N	54	\N	\N
14	2017-02-28 20:30:01	\N	\N	\N	26	\N	\N
14	2017-02-28 20:40:01	\N	\N	\N	15	\N	\N
14	2017-02-28 20:50:01	\N	\N	\N	23	\N	\N
14	2017-02-28 21:00:01	\N	\N	\N	372	\N	\N
14	2017-02-28 22:40:01	\N	\N	\N	1	\N	\N
14	2017-02-28 23:10:01	\N	\N	\N	5	\N	\N
14	2017-03-01 08:01:35	\N	\N	\N	\N	4.7	\N
14	2017-03-01 08:02:18	\N	\N	1.5	\N	\N	\N
14	2017-03-01 10:30:01	\N	\N	\N	1	\N	\N
14	2017-03-01 10:40:01	\N	\N	\N	93	\N	\N
14	2017-03-01 10:50:01	\N	\N	\N	2	\N	\N
14	2017-03-01 11:00:01	\N	\N	\N	1	\N	\N
14	2017-03-01 11:10:01	\N	\N	\N	4	\N	\N
14	2017-03-01 11:20:01	\N	\N	\N	126	\N	\N
14	2017-03-01 11:30:01	\N	\N	\N	99	\N	\N
14	2017-03-01 11:40:01	\N	\N	\N	12	\N	\N
14	2017-03-01 11:50:01	\N	\N	\N	69	\N	\N
14	2017-03-01 12:00:01	\N	\N	\N	27	\N	\N
14	2017-03-01 12:10:01	\N	\N	\N	56	\N	\N
14	2017-03-01 12:20:01	\N	\N	\N	63	\N	\N
14	2017-03-01 12:21:19	\N	\N	\N	\N	8.7	\N
14	2017-03-01 12:30:01	\N	\N	\N	142	\N	\N
14	2017-03-01 12:39:28	\N	\N	\N	\N	8.7	\N
14	2017-03-01 12:40:01	\N	\N	\N	37	\N	\N
14	2017-03-01 12:41:35	\N	\N	8	\N	\N	\N
14	2017-03-01 12:42:15	\N	8	\N	\N	\N	\N
14	2017-03-01 12:50:01	\N	\N	\N	89	\N	\N
14	2017-03-01 13:00:01	\N	\N	\N	103	\N	\N
14	2017-03-01 13:10:01	\N	\N	\N	203	\N	\N
14	2017-03-01 13:20:01	\N	\N	\N	114	\N	\N
14	2017-03-01 13:30:01	\N	\N	\N	705	\N	\N
14	2017-03-01 13:40:01	\N	\N	\N	43	\N	\N
14	2017-03-01 13:50:01	\N	\N	\N	93	\N	\N
14	2017-03-01 14:00:01	\N	\N	\N	480	\N	\N
14	2017-03-01 15:00:01	\N	\N	\N	140	\N	\N
14	2017-03-01 15:10:01	\N	\N	\N	69	\N	\N
14	2017-03-01 15:20:01	\N	\N	\N	49	\N	\N
14	2017-03-01 15:30:01	\N	\N	\N	35	\N	\N
14	2017-03-01 15:40:01	\N	\N	\N	55	\N	\N
14	2017-03-01 15:50:01	\N	\N	\N	19	\N	\N
14	2017-03-01 16:00:01	\N	\N	\N	55	\N	\N
14	2017-03-01 16:10:01	\N	\N	\N	66	\N	\N
14	2017-03-01 16:20:01	\N	\N	\N	130	\N	\N
14	2017-03-01 16:30:01	\N	\N	\N	42	\N	\N
14	2017-03-01 16:40:01	\N	\N	\N	49	\N	\N
14	2017-03-01 16:50:01	\N	\N	\N	32	\N	\N
14	2017-03-01 17:00:01	\N	\N	\N	147	\N	\N
14	2017-03-01 17:10:01	\N	\N	\N	155	\N	\N
14	2017-03-01 17:20:01	\N	\N	\N	94	\N	\N
14	2017-03-01 17:30:01	\N	\N	\N	419	\N	\N
14	2017-03-01 17:40:01	\N	\N	\N	401	\N	\N
14	2017-03-01 18:10:01	\N	\N	\N	6	\N	\N
14	2017-03-01 18:20:01	\N	\N	\N	436	\N	\N
14	2017-03-01 18:30:01	\N	\N	\N	511	\N	\N
14	2017-03-01 18:40:01	\N	\N	\N	144	\N	\N
14	2017-03-01 18:50:01	\N	\N	\N	222	\N	\N
14	2017-03-01 19:00:01	\N	\N	\N	176	\N	\N
14	2017-03-01 19:10:01	\N	\N	\N	130	\N	\N
14	2017-03-01 19:20:01	\N	\N	\N	105	\N	\N
14	2017-03-01 19:30:01	\N	\N	\N	479	\N	\N
14	2017-03-01 19:40:01	\N	\N	\N	20	\N	\N
14	2017-03-01 19:50:01	\N	\N	\N	24	\N	\N
14	2017-03-01 20:04:33	\N	\N	\N	\N	8.1	\N
14	2017-03-01 20:17:30	\N	\N	5.5	\N	\N	\N
14	2017-03-01 20:19:55	\N	6	\N	\N	\N	\N
14	2017-03-01 20:50:12	\N	\N	6	\N	\N	\N
14	2017-03-01 20:51:33	\N	7	\N	\N	\N	\N
14	2017-03-01 21:20:01	\N	\N	\N	11	\N	\N
14	2017-03-01 21:40:01	\N	\N	\N	3	\N	\N
14	2017-03-01 22:34:45	18	\N	\N	\N	\N	\N
14	2017-03-02 07:23:30	\N	\N	\N	\N	11.8	\N
14	2017-03-02 07:24:22	\N	\N	1.5	\N	\N	\N
14	2017-03-02 07:24:53	\N	2	\N	\N	\N	\N
14	2017-03-02 08:20:01	\N	\N	\N	11	\N	\N
14	2017-03-02 08:51:29	\N	\N	\N	\N	10.9	\N
14	2017-03-02 08:51:51	\N	\N	4	\N	\N	\N
14	2017-03-02 08:53:13	\N	4	\N	\N	\N	\N
14	2017-03-02 09:50:01	\N	\N	\N	14	\N	\N
14	2017-03-02 09:58:37	\N	\N	\N	\N	10.2	\N
14	2017-03-02 10:00:01	\N	\N	\N	386	\N	\N
14	2017-03-02 10:10:01	\N	\N	\N	60	\N	\N
14	2017-03-02 10:20:01	\N	\N	\N	4	\N	\N
14	2017-03-02 10:40:01	\N	\N	\N	5	\N	\N
14	2017-03-02 10:50:01	\N	\N	\N	709	\N	\N
14	2017-03-02 11:00:01	\N	\N	\N	17	\N	\N
14	2017-03-02 11:10:01	\N	\N	\N	40	\N	\N
14	2017-03-02 11:20:01	\N	\N	\N	2	\N	\N
14	2017-03-02 11:25:09	\N	\N	\N	\N	3.7	\N
14	2017-03-02 11:25:27	\N	\N	4.5	\N	\N	\N
14	2017-03-02 11:30:01	\N	\N	\N	2	\N	\N
14	2017-03-02 11:40:01	\N	\N	\N	22	\N	\N
14	2017-03-02 11:50:01	\N	\N	\N	116	\N	\N
14	2017-03-02 12:00:01	\N	\N	\N	15	\N	\N
14	2017-03-02 12:10:01	\N	\N	\N	2	\N	\N
14	2017-03-02 12:20:01	\N	\N	\N	140	\N	\N
14	2017-03-02 12:30:01	\N	\N	\N	64	\N	\N
14	2017-03-02 12:40:01	\N	\N	\N	190	\N	\N
14	2017-03-02 12:50:01	\N	\N	\N	431	\N	\N
14	2017-03-02 13:00:01	\N	\N	\N	96	\N	\N
14	2017-03-02 13:10:01	\N	\N	\N	246	\N	\N
14	2017-03-02 13:20:01	\N	\N	\N	9	\N	\N
14	2017-03-02 14:00:01	\N	\N	\N	1	\N	\N
14	2017-03-02 14:20:01	\N	\N	\N	338	\N	\N
14	2017-03-02 14:30:01	\N	\N	\N	127	\N	\N
14	2017-03-02 14:40:01	\N	\N	\N	715	\N	\N
14	2017-03-02 14:50:01	\N	\N	\N	179	\N	\N
14	2017-03-02 15:00:01	\N	\N	\N	357	\N	\N
14	2017-03-02 15:10:01	\N	\N	\N	228	\N	\N
14	2017-03-02 15:20:01	\N	\N	\N	182	\N	\N
14	2017-03-02 15:30:01	\N	\N	\N	88	\N	\N
14	2017-03-02 15:40:01	\N	\N	\N	361	\N	\N
14	2017-03-02 15:50:01	\N	\N	\N	79	\N	\N
14	2017-03-02 15:56:13	\N	\N	\N	\N	10.4	\N
14	2017-03-02 15:56:26	\N	\N	2.5	\N	\N	\N
14	2017-03-02 15:58:23	\N	3	\N	\N	\N	\N
14	2017-03-02 16:10:01	\N	\N	\N	137	\N	\N
14	2017-03-02 16:20:01	\N	\N	\N	29	\N	\N
14	2017-03-02 16:30:01	\N	\N	\N	10	\N	\N
14	2017-03-02 16:40:01	\N	\N	\N	87	\N	\N
14	2017-03-02 16:50:01	\N	\N	\N	256	\N	\N
14	2017-03-02 17:00:01	\N	\N	\N	495	\N	\N
14	2017-03-02 17:10:01	\N	\N	\N	209	\N	\N
14	2017-03-02 17:20:01	\N	\N	\N	509	\N	\N
14	2017-03-02 17:30:01	\N	\N	\N	374	\N	\N
14	2017-03-02 17:40:01	\N	\N	\N	770	\N	\N
14	2017-03-02 17:50:01	\N	\N	\N	654	\N	\N
14	2017-03-02 18:00:01	\N	\N	\N	989	\N	\N
14	2017-03-02 18:10:01	\N	\N	\N	91	\N	\N
14	2017-03-02 18:20:01	\N	\N	\N	282	\N	\N
14	2017-03-02 18:30:01	\N	\N	\N	17	\N	\N
14	2017-03-02 18:30:52	\N	\N	\N	\N	4	\N
14	2017-03-02 18:31:30	\N	\N	3	\N	\N	\N
14	2017-03-02 18:40:01	\N	\N	\N	5	\N	\N
14	2017-03-02 18:50:01	\N	\N	\N	44	\N	\N
14	2017-03-02 19:00:01	\N	\N	\N	30	\N	\N
14	2017-03-02 19:10:01	\N	\N	\N	339	\N	\N
14	2017-03-02 19:20:01	\N	\N	\N	857	\N	\N
14	2017-03-02 19:30:01	\N	\N	\N	501	\N	\N
14	2017-03-02 19:40:01	\N	\N	\N	247	\N	\N
14	2017-03-02 19:50:01	\N	\N	\N	7	\N	\N
14	2017-03-02 20:00:01	\N	\N	\N	65	\N	\N
14	2017-03-02 20:10:01	\N	\N	\N	3	\N	\N
14	2017-03-02 20:20:01	\N	\N	\N	374	\N	\N
14	2017-03-02 20:30:01	\N	\N	\N	3	\N	\N
14	2017-03-02 20:50:01	\N	\N	\N	4	\N	\N
14	2017-03-02 21:00:01	\N	\N	\N	4	\N	\N
14	2017-03-02 21:10:01	\N	\N	\N	2	\N	\N
14	2017-03-02 21:20:01	\N	\N	\N	27	\N	\N
14	2017-03-02 21:30:01	\N	\N	\N	544	\N	\N
14	2017-03-02 21:59:37	\N	\N	\N	\N	13.8	\N
14	2017-03-02 21:59:59	\N	\N	7.5	\N	\N	\N
14	2017-03-02 22:01:14	\N	9	\N	\N	\N	\N
14	2017-03-02 23:00:14	18	\N	\N	\N	\N	\N
14	2017-03-02 23:50:01	\N	\N	\N	1	\N	\N
14	2017-03-03 07:24:49	\N	\N	\N	\N	14	\N
14	2017-03-03 07:26:23	\N	\N	1.5	\N	\N	\N
14	2017-03-03 07:26:45	\N	1	\N	\N	\N	\N
14	2017-03-03 08:20:01	\N	\N	\N	6	\N	\N
14	2017-03-03 09:12:18	\N	\N	4	\N	\N	\N
14	2017-03-03 09:12:44	\N	4	\N	\N	\N	\N
14	2017-03-03 10:20:01	\N	\N	\N	42	\N	\N
14	2017-03-03 10:30:01	\N	\N	\N	490	\N	\N
14	2017-03-03 10:40:01	\N	\N	\N	15	\N	\N
14	2017-03-03 10:50:01	\N	\N	\N	6	\N	\N
14	2017-03-03 11:00:01	\N	\N	\N	5	\N	\N
14	2017-03-03 11:10:01	\N	\N	\N	3	\N	\N
14	2017-03-03 11:20:01	\N	\N	\N	552	\N	\N
14	2017-03-03 11:30:01	\N	\N	\N	184	\N	\N
14	2017-03-03 11:40:01	\N	\N	\N	5	\N	\N
14	2017-03-03 11:50:01	\N	\N	\N	47	\N	\N
14	2017-03-03 12:00:01	\N	\N	\N	129	\N	\N
14	2017-03-03 12:10:01	\N	\N	\N	1	\N	\N
14	2017-03-03 12:20:01	\N	\N	\N	82	\N	\N
14	2017-03-03 12:30:01	\N	\N	\N	116	\N	\N
14	2017-03-03 12:40:01	\N	\N	\N	2	\N	\N
14	2017-03-03 12:50:01	\N	\N	\N	28	\N	\N
14	2017-03-03 13:10:01	\N	\N	\N	353	\N	\N
14	2017-03-03 13:20:01	\N	\N	\N	519	\N	\N
14	2017-03-03 13:30:01	\N	\N	\N	2	\N	\N
14	2017-03-03 13:40:01	\N	\N	\N	29	\N	\N
14	2017-03-03 14:00:01	\N	\N	\N	2	\N	\N
14	2017-03-03 14:10:01	\N	\N	\N	1	\N	\N
14	2017-03-03 14:20:01	\N	\N	\N	232	\N	\N
14	2017-03-03 14:30:01	\N	\N	\N	95	\N	\N
14	2017-03-03 14:50:01	\N	\N	\N	62	\N	\N
14	2017-03-03 15:00:01	\N	\N	\N	197	\N	\N
14	2017-03-03 15:10:01	\N	\N	\N	501	\N	\N
14	2017-03-03 15:20:01	\N	\N	\N	600	\N	\N
14	2017-03-03 15:30:01	\N	\N	\N	172	\N	\N
14	2017-03-03 15:40:01	\N	\N	\N	5	\N	\N
14	2017-03-03 15:50:01	\N	\N	\N	1	\N	\N
14	2017-03-03 16:10:01	\N	\N	\N	2	\N	\N
14	2017-03-03 16:20:01	\N	\N	\N	7	\N	\N
14	2017-03-03 16:30:01	\N	\N	\N	398	\N	\N
14	2017-03-03 16:40:01	\N	\N	\N	221	\N	\N
14	2017-03-03 16:44:25	\N	\N	\N	\N	10.7	\N
14	2017-03-03 16:44:42	\N	\N	0.5	\N	\N	\N
14	2017-03-03 16:50:01	\N	\N	\N	191	\N	\N
14	2017-03-03 17:00:01	\N	\N	\N	184	\N	\N
14	2017-03-03 17:10:01	\N	\N	\N	193	\N	\N
14	2017-03-03 17:20:01	\N	\N	\N	108	\N	\N
14	2017-03-03 17:30:01	\N	\N	\N	134	\N	\N
14	2017-03-03 17:40:01	\N	\N	\N	281	\N	\N
14	2017-03-03 17:50:01	\N	\N	\N	171	\N	\N
14	2017-03-03 18:00:01	\N	\N	\N	379	\N	\N
14	2017-03-03 18:10:01	\N	\N	\N	541	\N	\N
14	2017-03-03 18:20:01	\N	\N	\N	214	\N	\N
14	2017-03-03 18:30:01	\N	\N	\N	235	\N	\N
14	2017-03-03 18:40:01	\N	\N	\N	276	\N	\N
14	2017-03-03 18:50:01	\N	\N	\N	331	\N	\N
14	2017-03-03 19:00:01	\N	\N	\N	325	\N	\N
14	2017-03-03 19:10:01	\N	\N	\N	255	\N	\N
14	2017-03-03 19:20:01	\N	\N	\N	179	\N	\N
14	2017-03-03 19:30:01	\N	\N	\N	108	\N	\N
14	2017-03-03 19:40:01	\N	\N	\N	296	\N	\N
14	2017-03-03 19:50:01	\N	\N	\N	248	\N	\N
14	2017-03-03 20:00:01	\N	\N	\N	594	\N	\N
14	2017-03-03 20:10:01	\N	\N	\N	495	\N	\N
14	2017-03-03 20:20:01	\N	\N	\N	30	\N	\N
14	2017-03-03 20:30:01	\N	\N	\N	78	\N	\N
14	2017-03-03 20:40:01	\N	\N	\N	452	\N	\N
14	2017-03-03 20:50:01	\N	\N	\N	231	\N	\N
14	2017-03-03 21:00:01	\N	\N	\N	5	\N	\N
14	2017-03-03 21:10:01	\N	\N	\N	607	\N	\N
14	2017-03-03 21:20:01	\N	\N	\N	125	\N	\N
14	2017-03-03 21:30:01	\N	\N	\N	209	\N	\N
14	2017-03-03 21:32:22	\N	\N	\N	\N	5.9	\N
14	2017-03-03 21:32:36	\N	\N	13.5	\N	\N	\N
14	2017-03-03 21:33:10	\N	14	\N	\N	\N	\N
14	2017-03-03 22:20:01	\N	\N	\N	4	\N	\N
14	2017-03-03 22:40:47	18	\N	\N	\N	\N	\N
14	2017-03-04 06:34:19	\N	\N	\N	\N	19.8	\N
14	2017-03-04 06:34:38	\N	2	\N	\N	\N	\N
14	2017-03-04 06:35:18	\N	\N	1.5	\N	\N	\N
14	2017-03-04 07:30:01	\N	\N	\N	11	\N	\N
14	2017-03-04 07:50:01	\N	\N	\N	19	\N	\N
14	2017-03-04 08:00:01	\N	\N	\N	21	\N	\N
14	2017-03-04 08:50:01	\N	\N	\N	74	\N	\N
14	2017-03-04 09:00:01	\N	\N	\N	436	\N	\N
14	2017-03-04 09:10:01	\N	\N	\N	3	\N	\N
14	2017-03-04 09:20:01	\N	\N	\N	144	\N	\N
14	2017-03-04 09:25:23	\N	\N	\N	\N	3.9	\N
14	2017-03-04 09:26:00	\N	\N	2.5	\N	\N	\N
14	2017-03-04 09:30:01	\N	\N	\N	104	\N	\N
14	2017-03-04 09:40:01	\N	\N	\N	20	\N	\N
14	2017-03-04 09:50:01	\N	\N	\N	6	\N	\N
14	2017-03-04 10:00:01	\N	\N	\N	2	\N	\N
14	2017-03-04 10:10:01	\N	\N	\N	37	\N	\N
14	2017-03-04 10:20:01	\N	\N	\N	469	\N	\N
14	2017-03-04 10:30:01	\N	\N	\N	98	\N	\N
14	2017-03-04 10:40:01	\N	\N	\N	25	\N	\N
14	2017-03-04 10:50:01	\N	\N	\N	38	\N	\N
14	2017-03-04 11:00:01	\N	\N	\N	191	\N	\N
14	2017-03-04 11:10:01	\N	\N	\N	288	\N	\N
14	2017-03-04 11:20:01	\N	\N	\N	53	\N	\N
14	2017-03-04 11:30:01	\N	\N	\N	162	\N	\N
14	2017-03-04 11:40:01	\N	\N	\N	374	\N	\N
14	2017-03-04 11:50:01	\N	\N	\N	211	\N	\N
14	2017-03-04 12:30:01	\N	\N	\N	3	\N	\N
14	2017-03-04 12:37:30	\N	\N	\N	\N	14.8	\N
14	2017-03-04 12:37:53	\N	\N	4	\N	\N	\N
14	2017-03-04 12:38:09	\N	4	\N	\N	\N	\N
14	2017-03-04 12:50:01	\N	\N	\N	502	\N	\N
14	2017-03-04 13:10:01	\N	\N	\N	45	\N	\N
14	2017-03-04 13:20:01	\N	\N	\N	46	\N	\N
14	2017-03-04 13:30:01	\N	\N	\N	28	\N	\N
14	2017-03-04 13:40:01	\N	\N	\N	2	\N	\N
14	2017-03-04 13:50:01	\N	\N	\N	61	\N	\N
14	2017-03-04 14:00:01	\N	\N	\N	155	\N	\N
14	2017-03-04 14:10:01	\N	\N	\N	133	\N	\N
14	2017-03-04 14:20:01	\N	\N	\N	441	\N	\N
14	2017-03-04 14:30:01	\N	\N	\N	26	\N	\N
14	2017-03-04 14:40:01	\N	\N	\N	779	\N	\N
14	2017-03-04 14:50:01	\N	\N	\N	878	\N	\N
14	2017-03-04 15:00:01	\N	\N	\N	61	\N	\N
14	2017-03-04 15:10:01	\N	\N	\N	80	\N	\N
14	2017-03-04 15:12:15	\N	\N	\N	\N	3	\N
14	2017-03-04 15:13:25	\N	\N	4	\N	\N	\N
14	2017-03-04 15:20:01	\N	\N	\N	400	\N	\N
14	2017-03-04 15:30:01	\N	\N	\N	163	\N	\N
14	2017-03-04 15:40:01	\N	\N	\N	219	\N	\N
14	2017-03-04 15:50:01	\N	\N	\N	114	\N	\N
14	2017-03-04 16:00:01	\N	\N	\N	49	\N	\N
14	2017-03-04 16:10:01	\N	\N	\N	234	\N	\N
14	2017-03-04 16:20:01	\N	\N	\N	138	\N	\N
14	2017-03-04 16:30:01	\N	\N	\N	132	\N	\N
14	2017-03-04 16:40:01	\N	\N	\N	64	\N	\N
14	2017-03-04 16:50:01	\N	\N	\N	336	\N	\N
14	2017-03-04 17:00:01	\N	\N	\N	169	\N	\N
14	2017-03-04 17:10:01	\N	\N	\N	115	\N	\N
14	2017-03-04 17:20:01	\N	\N	\N	1	\N	\N
14	2017-03-04 17:30:01	\N	\N	\N	161	\N	\N
14	2017-03-04 17:40:01	\N	\N	\N	183	\N	\N
14	2017-03-04 17:50:01	\N	\N	\N	262	\N	\N
14	2017-03-04 18:00:01	\N	\N	\N	83	\N	\N
14	2017-03-04 18:10:01	\N	\N	\N	3	\N	\N
14	2017-03-04 18:20:01	\N	\N	\N	2	\N	\N
14	2017-03-04 18:30:01	\N	\N	\N	79	\N	\N
14	2017-03-04 18:40:01	\N	\N	\N	309	\N	\N
14	2017-03-04 18:50:01	\N	\N	\N	352	\N	\N
14	2017-03-04 19:00:01	\N	\N	\N	143	\N	\N
14	2017-03-04 19:10:01	\N	\N	\N	292	\N	\N
14	2017-03-04 19:20:01	\N	\N	\N	162	\N	\N
14	2017-03-04 19:30:01	\N	\N	\N	429	\N	\N
14	2017-03-04 19:40:01	\N	\N	\N	55	\N	\N
14	2017-03-04 19:50:01	\N	\N	\N	13	\N	\N
14	2017-03-04 20:10:01	\N	\N	\N	38	\N	\N
14	2017-03-04 20:20:01	\N	\N	\N	199	\N	\N
14	2017-03-04 20:30:01	\N	\N	\N	62	\N	\N
14	2017-03-04 20:40:01	\N	\N	\N	69	\N	\N
14	2017-03-04 20:50:01	\N	\N	\N	118	\N	\N
14	2017-03-04 21:00:01	\N	\N	\N	482	\N	\N
14	2017-03-04 21:10:01	\N	\N	\N	341	\N	\N
14	2017-03-04 21:20:01	\N	\N	\N	17	\N	\N
14	2017-03-04 21:30:01	\N	\N	\N	75	\N	\N
14	2017-03-04 21:31:24	\N	\N	\N	\N	14.8	\N
14	2017-03-04 21:34:14	\N	\N	3	\N	\N	\N
14	2017-03-04 21:34:36	\N	4	\N	\N	\N	\N
14	2017-03-04 21:40:01	\N	\N	\N	478	\N	\N
14	2017-03-04 21:50:01	\N	\N	\N	31	\N	\N
14	2017-03-04 22:00:01	\N	\N	\N	509	\N	\N
14	2017-03-04 22:10:01	\N	\N	\N	91	\N	\N
14	2017-03-04 22:20:01	\N	\N	\N	20	\N	\N
14	2017-03-04 22:30:01	\N	\N	\N	10	\N	\N
14	2017-03-04 22:40:01	\N	\N	\N	2	\N	\N
14	2017-03-04 22:41:39	18	\N	\N	\N	\N	\N
14	2017-03-04 23:07:27	\N	\N	7	\N	\N	\N
14	2017-03-04 23:08:19	\N	8	\N	\N	\N	\N
14	2017-03-05 06:28:24	\N	\N	\N	\N	7.6	\N
14	2017-03-05 06:28:56	\N	\N	1.5	\N	\N	\N
14	2017-03-05 08:40:01	\N	\N	\N	94	\N	\N
14	2017-03-05 08:50:01	\N	\N	\N	388	\N	\N
14	2017-03-05 09:00:01	\N	\N	\N	689	\N	\N
14	2017-03-05 09:10:01	\N	\N	\N	304	\N	\N
14	2017-03-05 09:20:01	\N	\N	\N	139	\N	\N
14	2017-03-05 09:30:01	\N	\N	\N	97	\N	\N
14	2017-03-05 09:40:01	\N	\N	\N	201	\N	\N
14	2017-03-05 09:50:01	\N	\N	\N	311	\N	\N
14	2017-03-05 10:00:01	\N	\N	\N	150	\N	\N
14	2017-03-05 10:10:01	\N	\N	\N	308	\N	\N
14	2017-03-05 10:20:01	\N	\N	\N	105	\N	\N
14	2017-03-05 10:30:01	\N	\N	\N	192	\N	\N
14	2017-03-05 10:40:01	\N	\N	\N	119	\N	\N
14	2017-03-05 10:50:01	\N	\N	\N	311	\N	\N
14	2017-03-05 11:00:01	\N	\N	\N	377	\N	\N
14	2017-03-05 11:10:01	\N	\N	\N	199	\N	\N
14	2017-03-05 11:20:01	\N	\N	\N	196	\N	\N
14	2017-03-05 11:30:01	\N	\N	\N	241	\N	\N
14	2017-03-05 11:31:29	\N	\N	\N	\N	6.8	\N
14	2017-03-05 11:40:01	\N	\N	\N	208	\N	\N
14	2017-03-05 11:50:01	\N	\N	\N	438	\N	\N
14	2017-03-05 12:00:01	\N	\N	\N	307	\N	\N
14	2017-03-05 12:10:01	\N	\N	\N	227	\N	\N
14	2017-03-05 12:20:01	\N	\N	\N	260	\N	\N
14	2017-03-05 12:30:01	\N	\N	\N	157	\N	\N
14	2017-03-05 12:40:01	\N	\N	\N	236	\N	\N
14	2017-03-05 12:50:01	\N	\N	\N	119	\N	\N
14	2017-03-05 13:00:01	\N	\N	\N	32	\N	\N
14	2017-03-05 13:10:01	\N	\N	\N	207	\N	\N
14	2017-03-05 13:20:01	\N	\N	\N	206	\N	\N
14	2017-03-05 13:30:01	\N	\N	\N	43	\N	\N
14	2017-03-05 13:40:01	\N	\N	\N	66	\N	\N
14	2017-03-05 13:50:01	\N	\N	\N	111	\N	\N
14	2017-03-05 14:00:01	\N	\N	\N	125	\N	\N
14	2017-03-05 14:10:01	\N	\N	\N	277	\N	\N
14	2017-03-05 14:17:51	\N	\N	\N	\N	5.8	\N
14	2017-03-05 14:18:01	\N	\N	4	\N	\N	\N
14	2017-03-05 14:18:44	\N	4	\N	\N	\N	\N
14	2017-03-05 14:20:01	\N	\N	\N	174	\N	\N
14	2017-03-05 14:30:01	\N	\N	\N	114	\N	\N
14	2017-03-05 14:40:01	\N	\N	\N	94	\N	\N
14	2017-03-05 14:50:01	\N	\N	\N	143	\N	\N
14	2017-03-05 15:00:01	\N	\N	\N	155	\N	\N
14	2017-03-05 15:10:01	\N	\N	\N	270	\N	\N
14	2017-03-05 15:20:01	\N	\N	\N	3	\N	\N
14	2017-03-05 15:30:01	\N	\N	\N	350	\N	\N
14	2017-03-05 15:40:01	\N	\N	\N	125	\N	\N
14	2017-03-05 15:50:01	\N	\N	\N	51	\N	\N
14	2017-03-05 16:00:01	\N	\N	\N	142	\N	\N
14	2017-03-05 16:10:01	\N	\N	\N	239	\N	\N
14	2017-03-05 16:20:01	\N	\N	\N	202	\N	\N
14	2017-03-05 16:30:01	\N	\N	\N	325	\N	\N
14	2017-03-05 16:40:01	\N	\N	\N	369	\N	\N
14	2017-03-05 16:50:01	\N	\N	\N	202	\N	\N
14	2017-03-05 17:00:01	\N	\N	\N	171	\N	\N
14	2017-03-05 17:10:01	\N	\N	\N	121	\N	\N
14	2017-03-05 17:20:01	\N	\N	\N	198	\N	\N
14	2017-03-05 17:30:01	\N	\N	\N	200	\N	\N
14	2017-03-05 17:40:01	\N	\N	\N	158	\N	\N
14	2017-03-05 17:50:01	\N	\N	\N	269	\N	\N
14	2017-03-05 18:00:01	\N	\N	\N	362	\N	\N
14	2017-03-05 18:10:01	\N	\N	\N	325	\N	\N
14	2017-03-05 18:30:01	\N	\N	\N	87	\N	\N
14	2017-03-05 18:40:01	\N	\N	\N	168	\N	\N
14	2017-03-05 18:44:29	\N	\N	\N	\N	5.2	\N
14	2017-03-05 18:44:37	\N	\N	3	\N	\N	\N
14	2017-03-05 18:44:53	\N	3	\N	\N	\N	\N
14	2017-03-05 18:50:01	\N	\N	\N	226	\N	\N
14	2017-03-05 19:00:01	\N	\N	\N	34	\N	\N
14	2017-03-05 19:10:01	\N	\N	\N	37	\N	\N
14	2017-03-05 19:20:01	\N	\N	\N	144	\N	\N
14	2017-03-05 19:30:01	\N	\N	\N	114	\N	\N
14	2017-03-05 19:40:01	\N	\N	\N	33	\N	\N
14	2017-03-05 20:00:01	\N	\N	\N	206	\N	\N
14	2017-03-05 20:10:01	\N	\N	\N	352	\N	\N
14	2017-03-05 20:20:01	\N	\N	\N	149	\N	\N
14	2017-03-05 21:30:01	\N	\N	\N	3	\N	\N
14	2017-03-05 21:40:01	\N	\N	\N	3	\N	\N
14	2017-03-05 23:00:01	\N	\N	\N	64	\N	\N
14	2017-03-05 23:08:40	\N	\N	\N	\N	5	\N
14	2017-03-05 23:09:17	\N	\N	3	\N	\N	\N
14	2017-03-05 23:10:01	\N	\N	\N	538	\N	\N
14	2017-03-05 23:20:01	\N	\N	\N	18	\N	\N
14	2017-03-05 23:30:01	\N	\N	\N	249	\N	\N
14	2017-03-05 23:33:30	\N	2	\N	\N	\N	\N
14	2017-03-05 23:40:01	\N	\N	\N	20	\N	\N
14	2017-03-05 23:50:01	\N	\N	\N	331	\N	\N
14	2017-03-06 00:00:01	\N	\N	\N	2	\N	\N
14	2017-03-06 00:10:01	\N	\N	\N	2	\N	\N
14	2017-03-06 00:30:01	\N	\N	\N	1	\N	\N
14	2017-03-06 01:26:51	\N	\N	\N	\N	5.2	\N
14	2017-03-06 01:28:50	\N	\N	7.5	\N	\N	\N
14	2017-03-06 01:29:22	\N	8	\N	\N	\N	\N
14	2017-03-06 01:29:32	18	\N	\N	\N	\N	\N
14	2017-03-06 01:30:01	\N	\N	\N	1	\N	\N
14	2017-03-06 01:40:01	\N	\N	\N	356	\N	\N
14	2017-03-06 01:50:01	\N	\N	\N	351	\N	\N
14	2017-03-06 02:00:01	\N	\N	\N	835	\N	\N
14	2017-03-06 02:10:01	\N	\N	\N	246	\N	\N
14	2017-03-06 02:20:01	\N	\N	\N	56	\N	\N
14	2017-03-06 02:30:01	\N	\N	\N	4	\N	\N
14	2017-03-06 07:41:20	\N	\N	\N	\N	5.9	\N
14	2017-03-06 07:41:44	\N	\N	1.5	\N	\N	\N
14	2017-03-06 08:40:01	\N	\N	\N	24	\N	\N
14	2017-03-06 09:20:01	\N	\N	\N	9	\N	\N
14	2017-03-06 09:40:01	\N	\N	\N	11	\N	\N
14	2017-03-06 09:50:01	\N	\N	\N	125	\N	\N
14	2017-03-06 10:00:01	\N	\N	\N	42	\N	\N
14	2017-03-06 10:10:01	\N	\N	\N	12	\N	\N
14	2017-03-06 10:20:01	\N	\N	\N	378	\N	\N
14	2017-03-06 10:30:01	\N	\N	\N	316	\N	\N
14	2017-03-06 10:40:01	\N	\N	\N	2	\N	\N
14	2017-03-06 11:00:01	\N	\N	\N	207	\N	\N
14	2017-03-06 11:07:03	\N	\N	\N	\N	4.8	\N
14	2017-03-06 11:07:19	\N	\N	4	\N	\N	\N
14	2017-03-06 11:10:01	\N	\N	\N	296	\N	\N
14	2017-03-06 11:20:01	\N	\N	\N	36	\N	\N
14	2017-03-06 11:21:09	\N	4	\N	\N	\N	\N
14	2017-03-06 11:30:01	\N	\N	\N	53	\N	\N
14	2017-03-06 11:40:01	\N	\N	\N	21	\N	\N
14	2017-03-06 11:50:01	\N	\N	\N	242	\N	\N
14	2017-03-06 12:00:01	\N	\N	\N	575	\N	\N
14	2017-03-06 12:10:01	\N	\N	\N	12	\N	\N
14	2017-03-06 12:20:01	\N	\N	\N	640	\N	\N
14	2017-03-06 12:30:01	\N	\N	\N	857	\N	\N
14	2017-03-06 12:40:01	\N	\N	\N	137	\N	\N
14	2017-03-06 12:50:01	\N	\N	\N	124	\N	\N
14	2017-03-06 13:00:01	\N	\N	\N	325	\N	\N
14	2017-03-06 13:10:01	\N	\N	\N	8	\N	\N
14	2017-03-06 13:20:01	\N	\N	\N	77	\N	\N
14	2017-03-06 13:30:01	\N	\N	\N	16	\N	\N
14	2017-03-06 13:32:21	\N	\N	6	\N	\N	\N
14	2017-03-06 13:33:20	\N	6	\N	\N	\N	\N
14	2017-03-06 13:40:01	\N	\N	\N	39	\N	\N
14	2017-03-06 13:50:01	\N	\N	\N	37	\N	\N
14	2017-03-06 14:00:01	\N	\N	\N	88	\N	\N
14	2017-03-06 14:10:01	\N	\N	\N	120	\N	\N
14	2017-03-06 14:20:01	\N	\N	\N	31	\N	\N
14	2017-03-06 14:40:01	\N	\N	\N	9	\N	\N
14	2017-03-06 14:50:01	\N	\N	\N	380	\N	\N
14	2017-03-06 15:00:01	\N	\N	\N	180	\N	\N
14	2017-03-06 15:10:01	\N	\N	\N	41	\N	\N
14	2017-03-06 15:20:01	\N	\N	\N	159	\N	\N
14	2017-03-06 15:30:01	\N	\N	\N	256	\N	\N
14	2017-03-06 15:40:01	\N	\N	\N	25	\N	\N
14	2017-03-06 15:50:01	\N	\N	\N	31	\N	\N
14	2017-03-06 16:00:01	\N	\N	\N	275	\N	\N
14	2017-03-06 16:10:01	\N	\N	\N	108	\N	\N
14	2017-03-06 16:20:01	\N	\N	\N	777	\N	\N
14	2017-03-06 16:30:01	\N	\N	\N	33	\N	\N
14	2017-03-06 16:31:57	\N	\N	\N	\N	17.8	\N
14	2017-03-06 16:40:01	\N	\N	\N	119	\N	\N
14	2017-03-06 16:41:05	\N	\N	10	\N	\N	\N
14	2017-03-06 16:41:44	\N	11	\N	\N	\N	\N
14	2017-03-06 16:50:01	\N	\N	\N	110	\N	\N
14	2017-03-06 17:00:01	\N	\N	\N	36	\N	\N
14	2017-03-06 17:10:01	\N	\N	\N	304	\N	\N
14	2017-03-06 17:20:01	\N	\N	\N	4	\N	\N
14	2017-03-06 17:30:01	\N	\N	\N	2	\N	\N
14	2017-03-06 18:10:01	\N	\N	\N	268	\N	\N
14	2017-03-06 18:20:01	\N	\N	\N	76	\N	\N
14	2017-03-06 18:30:01	\N	\N	\N	177	\N	\N
14	2017-03-06 22:23:43	\N	\N	\N	\N	17.9	\N
14	2017-03-06 22:23:59	\N	2	\N	\N	\N	\N
14	2017-03-06 22:24:08	18	\N	\N	\N	\N	\N
14	2017-03-06 23:20:01	\N	\N	\N	1	\N	\N
14	2017-03-07 08:11:37	\N	\N	\N	\N	6.1	\N
14	2017-03-07 08:11:49	\N	\N	1.5	\N	\N	\N
14	2017-03-07 09:10:01	\N	\N	\N	2	\N	\N
14	2017-03-07 09:20:01	\N	\N	\N	95	\N	\N
14	2017-03-07 09:30:01	\N	\N	\N	112	\N	\N
14	2017-03-07 09:40:01	\N	\N	\N	163	\N	\N
14	2017-03-07 09:50:01	\N	\N	\N	124	\N	\N
14	2017-03-07 10:00:01	\N	\N	\N	72	\N	\N
14	2017-03-07 10:17:18	\N	\N	\N	\N	6.9	\N
14	2017-03-07 10:17:30	\N	\N	5.5	\N	\N	\N
14	2017-03-07 10:17:53	\N	6	\N	\N	\N	\N
14	2017-03-07 10:20:01	\N	\N	\N	80	\N	\N
14	2017-03-07 10:30:01	\N	\N	\N	34	\N	\N
14	2017-03-07 11:10:01	\N	\N	\N	32	\N	\N
14	2017-03-07 11:20:01	\N	\N	\N	12	\N	\N
14	2017-03-07 11:30:01	\N	\N	\N	11	\N	\N
14	2017-03-07 11:40:01	\N	\N	\N	87	\N	\N
14	2017-03-07 11:50:01	\N	\N	\N	2	\N	\N
14	2017-03-07 12:00:01	\N	\N	\N	52	\N	\N
14	2017-03-07 12:10:01	\N	\N	\N	84	\N	\N
14	2017-03-07 12:20:01	\N	\N	\N	69	\N	\N
14	2017-03-07 12:30:01	\N	\N	\N	67	\N	\N
14	2017-03-07 12:40:01	\N	\N	\N	130	\N	\N
14	2017-03-07 12:50:01	\N	\N	\N	22	\N	\N
14	2017-03-07 13:00:01	\N	\N	\N	69	\N	\N
14	2017-03-07 14:10:01	\N	\N	\N	124	\N	\N
14	2017-03-07 14:20:01	\N	\N	\N	17	\N	\N
14	2017-03-07 14:30:01	\N	\N	\N	6	\N	\N
14	2017-03-07 14:50:01	\N	\N	\N	527	\N	\N
14	2017-03-07 15:00:01	\N	\N	\N	130	\N	\N
14	2017-03-07 15:10:01	\N	\N	\N	348	\N	\N
14	2017-03-07 15:20:01	\N	\N	\N	556	\N	\N
14	2017-03-07 15:30:01	\N	\N	\N	519	\N	\N
14	2017-03-07 15:40:01	\N	\N	\N	331	\N	\N
14	2017-03-07 15:50:01	\N	\N	\N	610	\N	\N
14	2017-03-07 16:00:01	\N	\N	\N	238	\N	\N
14	2017-03-07 16:10:01	\N	\N	\N	115	\N	\N
14	2017-03-07 16:20:01	\N	\N	\N	3	\N	\N
14	2017-03-07 16:30:01	\N	\N	\N	153	\N	\N
14	2017-03-07 16:38:53	\N	\N	\N	\N	7.9	\N
14	2017-03-07 16:40:01	\N	\N	\N	295	\N	\N
14	2017-03-07 16:50:01	\N	\N	\N	426	\N	\N
14	2017-03-07 17:00:01	\N	\N	\N	180	\N	\N
14	2017-03-07 17:10:01	\N	\N	\N	86	\N	\N
14	2017-03-07 17:20:01	\N	\N	\N	120	\N	\N
14	2017-03-07 17:30:01	\N	\N	\N	152	\N	\N
14	2017-03-07 17:40:01	\N	\N	\N	41	\N	\N
14	2017-03-07 17:50:01	\N	\N	\N	51	\N	\N
14	2017-03-07 18:00:01	\N	\N	\N	206	\N	\N
14	2017-03-07 18:10:01	\N	\N	\N	111	\N	\N
14	2017-03-07 18:20:01	\N	\N	\N	15	\N	\N
14	2017-03-07 18:30:01	\N	\N	\N	62	\N	\N
14	2017-03-07 18:40:01	\N	\N	\N	16	\N	\N
14	2017-03-07 18:50:01	\N	\N	\N	99	\N	\N
14	2017-03-07 19:00:01	\N	\N	\N	201	\N	\N
14	2017-03-07 19:10:01	\N	\N	\N	157	\N	\N
14	2017-03-07 19:20:01	\N	\N	\N	362	\N	\N
14	2017-03-07 19:30:01	\N	\N	\N	240	\N	\N
14	2017-03-07 19:40:01	\N	\N	\N	141	\N	\N
14	2017-03-07 19:50:01	\N	\N	\N	215	\N	\N
14	2017-03-07 20:00:01	\N	\N	\N	248	\N	\N
14	2017-03-07 20:10:01	\N	\N	\N	57	\N	\N
14	2017-03-07 20:20:01	\N	\N	\N	219	\N	\N
14	2017-03-07 20:30:01	\N	\N	\N	302	\N	\N
14	2017-03-07 20:37:34	\N	\N	\N	\N	7.6	\N
14	2017-03-07 20:37:43	\N	\N	4	\N	\N	\N
14	2017-03-07 20:38:40	\N	4	\N	\N	\N	\N
14	2017-03-07 20:40:01	\N	\N	\N	13	\N	\N
14	2017-03-07 20:50:01	\N	\N	\N	339	\N	\N
14	2017-03-07 20:56:28	\N	\N	4	\N	\N	\N
14	2017-03-07 20:57:54	\N	4	\N	\N	\N	\N
14	2017-03-07 21:00:01	\N	\N	\N	336	\N	\N
14	2017-03-07 21:10:01	\N	\N	\N	45	\N	\N
14	2017-03-07 21:20:01	\N	\N	\N	3	\N	\N
14	2017-03-07 21:30:01	\N	\N	\N	66	\N	\N
14	2017-03-07 21:40:01	\N	\N	\N	17	\N	\N
14	2017-03-07 21:46:19	\N	\N	3	\N	\N	\N
14	2017-03-07 21:47:00	\N	3	\N	\N	\N	\N
14	2017-03-07 21:50:01	\N	\N	\N	10	\N	\N
14	2017-03-07 23:13:31	18	\N	\N	\N	\N	\N
14	2017-03-08 08:06:07	\N	\N	\N	\N	11.9	\N
14	2017-03-08 08:06:18	\N	\N	1.5	\N	\N	\N
14	2017-03-08 08:06:32	\N	2	\N	\N	\N	\N
14	2017-03-08 09:55:28	\N	\N	\N	\N	7.5	\N
14	2017-03-08 09:55:35	\N	\N	6	\N	\N	\N
14	2017-03-08 09:57:16	\N	6	\N	\N	\N	\N
14	2017-03-08 11:00:01	\N	\N	\N	1	\N	\N
14	2017-03-08 11:10:01	\N	\N	\N	2	\N	\N
14	2017-03-08 11:30:01	\N	\N	\N	20	\N	\N
14	2017-03-08 11:40:01	\N	\N	\N	19	\N	\N
14	2017-03-08 11:50:01	\N	\N	\N	43	\N	\N
14	2017-03-08 12:00:01	\N	\N	\N	60	\N	\N
14	2017-03-08 12:10:01	\N	\N	\N	157	\N	\N
14	2017-03-08 12:20:01	\N	\N	\N	46	\N	\N
14	2017-03-08 13:30:01	\N	\N	\N	112	\N	\N
14	2017-03-08 13:40:01	\N	\N	\N	192	\N	\N
14	2017-03-08 13:50:01	\N	\N	\N	154	\N	\N
14	2017-03-08 14:00:01	\N	\N	\N	137	\N	\N
14	2017-03-08 14:10:01	\N	\N	\N	179	\N	\N
14	2017-03-08 14:20:01	\N	\N	\N	407	\N	\N
14	2017-03-08 14:23:23	\N	\N	\N	\N	6.8	\N
14	2017-03-08 14:27:02	\N	\N	10	\N	\N	\N
14	2017-03-08 14:27:43	\N	10	\N	\N	\N	\N
14	2017-03-08 14:30:01	\N	\N	\N	527	\N	\N
14	2017-03-08 14:40:01	\N	\N	\N	1172	\N	\N
14	2017-03-08 14:50:01	\N	\N	\N	222	\N	\N
14	2017-03-08 15:00:01	\N	\N	\N	194	\N	\N
14	2017-03-08 15:20:01	\N	\N	\N	23	\N	\N
14	2017-03-08 16:00:01	\N	\N	\N	157	\N	\N
14	2017-03-08 16:10:01	\N	\N	\N	96	\N	\N
14	2017-03-08 19:38:49	\N	\N	\N	\N	22.8	\N
14	2017-03-08 19:39:33	\N	3	\N	\N	\N	\N
14	2017-03-08 19:53:15	\N	\N	10	\N	\N	\N
14	2017-03-08 19:54:05	\N	11	\N	\N	\N	\N
14	2017-03-08 20:10:01	\N	\N	\N	10	\N	\N
14	2017-03-08 20:30:01	\N	\N	\N	7	\N	\N
14	2017-03-08 20:50:01	\N	\N	\N	1	\N	\N
14	2017-03-08 23:14:52	\N	\N	8.5	\N	\N	\N
14	2017-03-08 23:16:06	\N	10	\N	\N	\N	\N
14	2017-03-08 23:58:04	18	\N	\N	\N	\N	\N
14	2017-03-09 00:10:01	\N	\N	\N	14	\N	\N
14	2017-03-09 07:56:55	\N	\N	\N	\N	14.7	\N
14	2017-03-09 07:57:04	\N	\N	1.5	\N	\N	\N
14	2017-03-09 07:57:19	\N	2	\N	\N	\N	\N
14	2017-03-09 08:50:01	\N	\N	\N	16	\N	\N
14	2017-03-09 10:30:01	\N	\N	\N	11	\N	\N
14	2017-03-09 11:10:01	\N	\N	\N	16	\N	\N
14	2017-03-09 11:20:01	\N	\N	\N	187	\N	\N
14	2017-03-09 11:30:01	\N	\N	\N	148	\N	\N
14	2017-03-09 11:40:01	\N	\N	\N	236	\N	\N
14	2017-03-09 11:50:01	\N	\N	\N	14	\N	\N
14	2017-03-09 12:00:01	\N	\N	\N	31	\N	\N
14	2017-03-09 12:20:01	\N	\N	\N	9	\N	\N
14	2017-03-09 12:30:01	\N	\N	\N	22	\N	\N
14	2017-03-09 12:40:01	\N	\N	\N	23	\N	\N
14	2017-03-09 12:50:01	\N	\N	\N	16	\N	\N
14	2017-03-09 13:10:01	\N	\N	\N	40	\N	\N
14	2017-03-09 13:20:01	\N	\N	\N	111	\N	\N
14	2017-03-09 13:30:01	\N	\N	\N	221	\N	\N
14	2017-03-09 13:40:01	\N	\N	\N	69	\N	\N
14	2017-03-09 13:50:01	\N	\N	\N	13	\N	\N
14	2017-03-09 14:00:01	\N	\N	\N	17	\N	\N
14	2017-03-09 14:10:01	\N	\N	\N	159	\N	\N
14	2017-03-09 14:20:01	\N	\N	\N	429	\N	\N
14	2017-03-09 14:30:01	\N	\N	\N	174	\N	\N
14	2017-03-09 14:40:01	\N	\N	\N	24	\N	\N
14	2017-03-09 14:50:01	\N	\N	\N	21	\N	\N
14	2017-03-09 15:00:01	\N	\N	\N	53	\N	\N
14	2017-03-09 15:10:01	\N	\N	\N	67	\N	\N
14	2017-03-09 15:20:01	\N	\N	\N	15	\N	\N
14	2017-03-09 15:30:01	\N	\N	\N	118	\N	\N
14	2017-03-09 15:40:01	\N	\N	\N	179	\N	\N
14	2017-03-09 15:50:01	\N	\N	\N	938	\N	\N
14	2017-03-09 16:00:01	\N	\N	\N	201	\N	\N
14	2017-03-09 16:10:01	\N	\N	\N	82	\N	\N
14	2017-03-09 16:20:01	\N	\N	\N	22	\N	\N
14	2017-03-09 16:30:01	\N	\N	\N	120	\N	\N
14	2017-03-09 16:40:01	\N	\N	\N	10	\N	\N
14	2017-03-09 16:50:01	\N	\N	\N	158	\N	\N
14	2017-03-09 17:00:01	\N	\N	\N	403	\N	\N
14	2017-03-09 17:10:01	\N	\N	\N	543	\N	\N
14	2017-03-09 17:13:43	\N	\N	\N	\N	6.2	\N
14	2017-03-09 17:20:01	\N	\N	\N	444	\N	\N
14	2017-03-09 17:30:01	\N	\N	\N	201	\N	\N
14	2017-03-09 17:40:01	\N	\N	\N	34	\N	\N
14	2017-03-09 17:50:01	\N	\N	\N	250	\N	\N
14	2017-03-09 18:00:01	\N	\N	\N	107	\N	\N
14	2017-03-09 18:10:01	\N	\N	\N	4	\N	\N
14	2017-03-09 18:48:58	\N	\N	\N	\N	5	\N
14	2017-03-09 18:49:06	\N	\N	9	\N	\N	\N
14	2017-03-09 18:50:50	\N	9	\N	\N	\N	\N
14	2017-03-09 19:20:01	\N	\N	\N	1	\N	\N
14	2017-03-09 19:30:01	\N	\N	\N	6	\N	\N
14	2017-03-09 19:40:01	\N	\N	\N	14	\N	\N
14	2017-03-09 19:50:01	\N	\N	\N	5	\N	\N
14	2017-03-09 20:02:21	\N	\N	5.5	\N	\N	\N
14	2017-03-09 20:03:43	\N	6	\N	\N	\N	\N
14	2017-03-09 20:56:28	\N	\N	3	\N	\N	\N
14	2017-03-09 20:58:03	\N	6	\N	\N	\N	\N
14	2017-03-09 21:58:03	18	\N	\N	\N	\N	\N
14	2017-03-10 08:07:11	\N	\N	\N	\N	10.7	\N
14	2017-03-10 08:21:16	\N	\N	1.5	\N	\N	\N
14	2017-03-10 10:50:01	\N	\N	\N	330	\N	\N
14	2017-03-10 11:00:01	\N	\N	\N	33	\N	\N
14	2017-03-10 11:10:01	\N	\N	\N	43	\N	\N
14	2017-03-10 11:20:01	\N	\N	\N	329	\N	\N
14	2017-03-10 11:30:01	\N	\N	\N	212	\N	\N
14	2017-03-10 11:40:01	\N	\N	\N	493	\N	\N
14	2017-03-10 11:50:01	\N	\N	\N	853	\N	\N
14	2017-03-10 12:00:01	\N	\N	\N	121	\N	\N
14	2017-03-10 12:10:01	\N	\N	\N	42	\N	\N
14	2017-03-10 12:20:01	\N	\N	\N	119	\N	\N
14	2017-03-10 12:30:01	\N	\N	\N	96	\N	\N
14	2017-03-10 12:40:01	\N	\N	\N	99	\N	\N
14	2017-03-10 12:50:01	\N	\N	\N	147	\N	\N
14	2017-03-10 13:00:01	\N	\N	\N	18	\N	\N
14	2017-03-10 13:10:01	\N	\N	\N	111	\N	\N
14	2017-03-10 13:20:01	\N	\N	\N	12	\N	\N
14	2017-03-10 13:30:01	\N	\N	\N	62	\N	\N
14	2017-03-10 13:40:01	\N	\N	\N	89	\N	\N
14	2017-03-10 13:50:01	\N	\N	\N	108	\N	\N
14	2017-03-10 14:00:01	\N	\N	\N	88	\N	\N
14	2017-03-10 14:05:00	\N	\N	\N	\N	8.3	\N
14	2017-03-10 14:05:08	\N	\N	4.5	\N	\N	\N
14	2017-03-10 14:05:27	\N	5	\N	\N	\N	\N
14	2017-03-10 14:10:01	\N	\N	\N	154	\N	\N
14	2017-03-10 14:20:01	\N	\N	\N	95	\N	\N
14	2017-03-10 14:30:01	\N	\N	\N	65	\N	\N
14	2017-03-10 14:40:01	\N	\N	\N	342	\N	\N
14	2017-03-10 14:50:01	\N	\N	\N	130	\N	\N
14	2017-03-10 15:00:01	\N	\N	\N	69	\N	\N
14	2017-03-10 15:10:01	\N	\N	\N	108	\N	\N
14	2017-03-10 15:20:01	\N	\N	\N	292	\N	\N
14	2017-03-10 15:30:01	\N	\N	\N	218	\N	\N
14	2017-03-10 15:40:01	\N	\N	\N	234	\N	\N
14	2017-03-10 15:50:01	\N	\N	\N	207	\N	\N
14	2017-03-10 16:00:01	\N	\N	\N	243	\N	\N
14	2017-03-10 16:10:01	\N	\N	\N	217	\N	\N
14	2017-03-10 16:20:01	\N	\N	\N	59	\N	\N
14	2017-03-10 16:30:01	\N	\N	\N	6	\N	\N
14	2017-03-10 16:40:01	\N	\N	\N	131	\N	\N
14	2017-03-10 16:50:01	\N	\N	\N	33	\N	\N
14	2017-03-10 17:00:01	\N	\N	\N	62	\N	\N
14	2017-03-10 17:10:01	\N	\N	\N	113	\N	\N
14	2017-03-10 17:20:01	\N	\N	\N	281	\N	\N
14	2017-03-10 17:30:01	\N	\N	\N	93	\N	\N
14	2017-03-10 17:40:01	\N	\N	\N	69	\N	\N
14	2017-03-10 17:50:01	\N	\N	\N	158	\N	\N
14	2017-03-10 18:00:01	\N	\N	\N	170	\N	\N
14	2017-03-10 18:10:01	\N	\N	\N	272	\N	\N
14	2017-03-10 18:20:01	\N	\N	\N	84	\N	\N
14	2017-03-10 18:30:01	\N	\N	\N	337	\N	\N
14	2017-03-10 18:40:01	\N	\N	\N	86	\N	\N
14	2017-03-10 18:50:01	\N	\N	\N	75	\N	\N
14	2017-03-10 19:00:01	\N	\N	\N	39	\N	\N
14	2017-03-10 19:10:01	\N	\N	\N	136	\N	\N
14	2017-03-10 19:20:01	\N	\N	\N	147	\N	\N
14	2017-03-10 19:30:01	\N	\N	\N	236	\N	\N
14	2017-03-10 19:40:01	\N	\N	\N	122	\N	\N
14	2017-03-10 19:50:01	\N	\N	\N	330	\N	\N
14	2017-03-10 20:00:01	\N	\N	\N	15	\N	\N
14	2017-03-10 20:10:01	\N	\N	\N	250	\N	\N
14	2017-03-10 20:20:01	\N	\N	\N	461	\N	\N
14	2017-03-10 20:30:01	\N	\N	\N	191	\N	\N
14	2017-03-10 20:40:01	\N	\N	\N	353	\N	\N
14	2017-03-10 20:50:01	\N	\N	\N	107	\N	\N
14	2017-03-10 21:00:01	\N	\N	\N	279	\N	\N
14	2017-03-10 21:02:00	\N	\N	\N	\N	4	\N
14	2017-03-10 21:02:14	\N	\N	2.5	\N	\N	\N
14	2017-03-10 21:37:07	\N	\N	\N	\N	5.7	\N
14	2017-03-10 21:50:00	\N	\N	10	\N	\N	\N
14	2017-03-10 21:50:33	\N	12	\N	\N	\N	\N
14	2017-03-10 22:20:01	\N	\N	\N	1	\N	\N
14	2017-03-10 23:20:58	\N	\N	4	\N	\N	\N
14	2017-03-10 23:21:28	\N	5	\N	\N	\N	\N
14	2017-03-11 08:32:06	\N	\N	\N	\N	8.8	\N
14	2017-03-11 08:32:15	\N	\N	1.5	\N	\N	\N
14	2017-03-11 10:00:01	\N	\N	\N	1	\N	\N
14	2017-03-11 10:13:00	\N	\N	\N	\N	11.5	\N
14	2017-03-11 10:13:09	\N	\N	5.5	\N	\N	\N
14	2017-03-11 10:13:42	\N	6	\N	\N	\N	\N
14	2017-03-11 11:30:01	\N	\N	\N	138	\N	\N
14	2017-03-11 11:40:01	\N	\N	\N	234	\N	\N
14	2017-03-11 11:50:01	\N	\N	\N	79	\N	\N
14	2017-03-11 12:00:01	\N	\N	\N	218	\N	\N
14	2017-03-11 12:10:01	\N	\N	\N	14	\N	\N
14	2017-03-11 12:20:01	\N	\N	\N	50	\N	\N
14	2017-03-11 12:30:01	\N	\N	\N	396	\N	\N
14	2017-03-11 12:40:01	\N	\N	\N	118	\N	\N
14	2017-03-11 12:50:01	\N	\N	\N	140	\N	\N
14	2017-03-11 13:00:01	\N	\N	\N	184	\N	\N
14	2017-03-11 13:10:01	\N	\N	\N	233	\N	\N
14	2017-03-11 13:20:01	\N	\N	\N	704	\N	\N
14	2017-03-11 13:30:01	\N	\N	\N	615	\N	\N
14	2017-03-11 13:40:01	\N	\N	\N	758	\N	\N
14	2017-03-11 13:50:01	\N	\N	\N	640	\N	\N
14	2017-03-11 14:00:01	\N	\N	\N	424	\N	\N
14	2017-03-11 14:10:01	\N	\N	\N	261	\N	\N
14	2017-03-11 14:20:01	\N	\N	\N	37	\N	\N
14	2017-03-11 14:30:01	\N	\N	\N	381	\N	\N
14	2017-03-11 14:40:01	\N	\N	\N	379	\N	\N
14	2017-03-11 14:50:01	\N	\N	\N	230	\N	\N
14	2017-03-11 15:00:01	\N	\N	\N	90	\N	\N
14	2017-03-11 15:02:20	\N	\N	\N	\N	4.6	\N
14	2017-03-11 15:02:50	\N	\N	4	\N	\N	\N
14	2017-03-11 15:10:01	\N	\N	\N	273	\N	\N
14	2017-03-11 15:20:01	\N	\N	\N	78	\N	\N
14	2017-03-11 15:30:01	\N	\N	\N	234	\N	\N
14	2017-03-11 15:40:01	\N	\N	\N	176	\N	\N
14	2017-03-11 15:50:01	\N	\N	\N	167	\N	\N
14	2017-03-11 16:00:01	\N	\N	\N	107	\N	\N
14	2017-03-11 16:10:01	\N	\N	\N	326	\N	\N
14	2017-03-11 16:20:01	\N	\N	\N	95	\N	\N
14	2017-03-11 16:30:01	\N	\N	\N	245	\N	\N
14	2017-03-11 16:40:01	\N	\N	\N	206	\N	\N
14	2017-03-11 16:50:01	\N	\N	\N	159	\N	\N
14	2017-03-11 17:00:01	\N	\N	\N	260	\N	\N
14	2017-03-11 17:10:01	\N	\N	\N	170	\N	\N
14	2017-03-11 17:20:01	\N	\N	\N	126	\N	\N
14	2017-03-11 17:30:01	\N	\N	\N	135	\N	\N
14	2017-03-11 17:36:39	\N	\N	\N	\N	18.8	\N
14	2017-03-11 17:37:02	\N	\N	5	\N	\N	\N
14	2017-03-11 17:37:17	\N	7	\N	\N	\N	\N
14	2017-03-11 17:40:01	\N	\N	\N	147	\N	\N
14	2017-03-11 17:50:01	\N	\N	\N	357	\N	\N
14	2017-03-11 18:00:01	\N	\N	\N	214	\N	\N
14	2017-03-11 18:10:01	\N	\N	\N	127	\N	\N
14	2017-03-11 18:20:01	\N	\N	\N	20	\N	\N
14	2017-03-11 18:30:01	\N	\N	\N	48	\N	\N
14	2017-03-11 18:40:01	\N	\N	\N	36	\N	\N
14	2017-03-11 18:50:01	\N	\N	\N	145	\N	\N
14	2017-03-11 19:00:01	\N	\N	\N	141	\N	\N
14	2017-03-11 19:10:01	\N	\N	\N	122	\N	\N
14	2017-03-11 19:20:01	\N	\N	\N	155	\N	\N
14	2017-03-11 19:30:01	\N	\N	\N	304	\N	\N
14	2017-03-11 19:40:01	\N	\N	\N	128	\N	\N
14	2017-03-11 19:50:01	\N	\N	\N	780	\N	\N
14	2017-03-11 20:00:01	\N	\N	\N	680	\N	\N
14	2017-03-11 20:10:01	\N	\N	\N	931	\N	\N
14	2017-03-11 20:20:01	\N	\N	\N	12	\N	\N
14	2017-03-11 20:30:01	\N	\N	\N	6	\N	\N
14	2017-03-11 20:40:01	\N	\N	\N	264	\N	\N
14	2017-03-11 20:43:34	\N	\N	\N	\N	5.7	\N
14	2017-03-11 21:05:29	\N	\N	3.5	\N	\N	\N
14	2017-03-11 21:06:57	\N	4	\N	\N	\N	\N
14	2017-03-11 21:40:49	\N	\N	\N	\N	3	\N
14	2017-03-11 21:41:07	\N	\N	2	\N	\N	\N
14	2017-03-11 21:50:01	\N	\N	\N	7	\N	\N
14	2017-03-11 21:50:10	\N	\N	3.4	\N	\N	\N
14	2017-03-12 01:08:24	18	\N	\N	\N	\N	\N
14	2017-03-12 09:35:28	\N	\N	\N	\N	16.8	\N
14	2017-03-12 09:35:37	\N	2	\N	\N	\N	\N
14	2017-03-12 11:09:57	\N	\N	\N	\N	9.7	\N
14	2017-03-12 11:13:05	\N	\N	4	\N	\N	\N
14	2017-03-12 11:15:01	\N	4	\N	\N	\N	\N
14	2017-03-12 12:20:01	\N	\N	\N	3	\N	\N
14	2017-03-12 14:20:01	\N	\N	\N	2	\N	\N
14	2017-03-12 18:20:36	\N	\N	\N	\N	20.5	\N
14	2017-03-12 18:20:49	\N	\N	2.5	\N	\N	\N
14	2017-03-12 18:21:39	\N	6	\N	\N	\N	\N
14	2017-03-12 18:34:48	\N	\N	2	\N	\N	\N
14	2017-03-12 18:46:28	\N	\N	2	\N	\N	\N
14	2017-03-12 18:47:32	\N	4	\N	\N	\N	\N
14	2017-03-12 20:09:50	\N	\N	2	\N	\N	\N
14	2017-03-12 20:10:07	\N	4	\N	\N	\N	\N
14	2017-03-12 20:39:32	\N	\N	2	\N	\N	\N
14	2017-03-12 20:39:47	\N	2	\N	\N	\N	\N
14	2017-03-12 21:10:01	\N	\N	\N	12	\N	\N
14	2017-03-12 21:26:51	\N	\N	7.5	\N	\N	\N
14	2017-03-12 21:27:46	\N	8	\N	\N	\N	\N
14	2017-03-12 23:41:28	\N	\N	1.5	\N	\N	\N
14	2017-03-12 23:41:52	\N	2	\N	\N	\N	\N
14	2017-03-13 00:09:27	18	\N	\N	\N	\N	\N
14	2017-03-13 00:45:53	\N	\N	2	\N	\N	\N
14	2017-03-13 00:46:07	\N	4	\N	\N	\N	\N
14	2017-03-13 09:08:22	\N	\N	\N	\N	17.1	\N
14	2017-03-13 09:08:31	\N	2	\N	\N	\N	\N
14	2017-03-13 11:25:42	\N	\N	\N	\N	12.3	\N
14	2017-03-13 11:25:52	\N	\N	3.5	\N	\N	\N
14	2017-03-13 11:26:11	\N	6	\N	\N	\N	\N
14	2017-03-13 12:02:26	\N	\N	4	\N	\N	\N
14	2017-03-13 12:02:59	\N	6	\N	\N	\N	\N
14	2017-03-13 12:20:01	\N	\N	\N	1	\N	\N
14	2017-03-13 14:59:06	\N	\N	\N	\N	13.7	\N
14	2017-03-13 14:59:21	\N	\N	4	\N	\N	\N
14	2017-03-13 14:59:45	\N	9	\N	\N	\N	\N
14	2017-03-13 18:48:58	\N	\N	8	\N	\N	\N
14	2017-03-13 18:51:53	\N	\N	\N	\N	5.2	\N
14	2017-03-13 18:52:03	\N	10	\N	\N	\N	\N
14	2017-03-13 19:20:29	\N	\N	2	\N	\N	\N
14	2017-03-13 19:20:44	\N	4	\N	\N	\N	\N
14	2017-03-13 19:50:01	\N	\N	\N	5	\N	\N
14	2017-03-13 20:30:37	\N	\N	5.5	\N	\N	\N
14	2017-03-13 20:30:52	\N	6	\N	\N	\N	\N
14	2017-03-13 20:44:17	\N	\N	4.5	\N	\N	\N
14	2017-03-13 20:44:31	\N	6	\N	\N	\N	\N
14	2017-03-14 06:03:40	\N	\N	\N	\N	14.1	\N
14	2017-03-14 06:03:48	\N	\N	1.5	\N	\N	\N
14	2017-03-14 06:04:00	\N	2	\N	\N	\N	\N
14	2017-03-14 08:20:01	\N	\N	\N	265	\N	\N
14	2017-03-14 08:30:01	\N	\N	\N	87	\N	\N
14	2017-03-14 08:40:01	\N	\N	\N	135	\N	\N
14	2017-03-14 08:50:01	\N	\N	\N	1	\N	\N
14	2017-03-14 09:00:01	\N	\N	\N	448	\N	\N
14	2017-03-14 09:10:01	\N	\N	\N	1	\N	\N
14	2017-03-14 09:20:01	\N	\N	\N	418	\N	\N
14	2017-03-14 09:30:01	\N	\N	\N	285	\N	\N
14	2017-03-14 09:40:01	\N	\N	\N	33	\N	\N
14	2017-03-14 09:50:01	\N	\N	\N	33	\N	\N
14	2017-03-14 10:00:01	\N	\N	\N	2	\N	\N
14	2017-03-14 10:10:01	\N	\N	\N	356	\N	\N
14	2017-03-14 10:20:01	\N	\N	\N	69	\N	\N
14	2017-03-14 10:30:01	\N	\N	\N	14	\N	\N
14	2017-03-14 10:40:01	\N	\N	\N	20	\N	\N
14	2017-03-14 10:50:01	\N	\N	\N	333	\N	\N
14	2017-03-14 11:00:01	\N	\N	\N	464	\N	\N
14	2017-03-14 13:21:44	\N	\N	\N	\N	11.3	\N
14	2017-03-14 13:21:59	\N	\N	3	\N	\N	\N
14	2017-03-14 13:22:14	\N	4	\N	\N	\N	\N
14	2017-03-14 14:20:01	\N	\N	\N	1	\N	\N
14	2017-03-14 15:10:01	\N	\N	\N	6	\N	\N
14	2017-03-14 16:32:55	\N	\N	2	\N	\N	\N
14	2017-03-14 16:34:08	\N	3	\N	\N	\N	\N
14	2017-03-14 17:10:01	\N	\N	\N	2	\N	\N
14	2017-03-14 20:16:32	\N	\N	\N	\N	12.2	\N
14	2017-03-14 20:16:41	\N	\N	6	\N	\N	\N
14	2017-03-14 20:17:00	\N	8	\N	\N	\N	\N
14	2017-03-14 20:26:54	\N	\N	6	\N	\N	\N
14	2017-03-14 20:27:03	\N	8	\N	\N	\N	\N
14	2017-03-14 22:30:19	\N	\N	\N	\N	9	\N
14	2017-03-14 22:30:32	18	\N	\N	\N	\N	\N
14	2017-03-15 07:26:52	\N	\N	\N	\N	6.8	\N
14	2017-03-15 07:26:59	\N	\N	1.5	\N	\N	\N
14	2017-03-15 08:20:01	\N	\N	\N	5	\N	\N
14	2017-03-15 12:30:01	\N	\N	\N	96	\N	\N
14	2017-03-15 12:40:01	\N	\N	\N	434	\N	\N
14	2017-03-15 12:50:01	\N	\N	\N	117	\N	\N
14	2017-03-15 13:00:01	\N	\N	\N	112	\N	\N
14	2017-03-15 13:10:01	\N	\N	\N	157	\N	\N
14	2017-03-15 13:20:01	\N	\N	\N	120	\N	\N
14	2017-03-15 13:30:01	\N	\N	\N	117	\N	\N
14	2017-03-15 13:40:01	\N	\N	\N	83	\N	\N
14	2017-03-15 13:50:01	\N	\N	\N	87	\N	\N
14	2017-03-15 14:00:01	\N	\N	\N	162	\N	\N
14	2017-03-15 14:10:01	\N	\N	\N	141	\N	\N
14	2017-03-15 14:20:01	\N	\N	\N	146	\N	\N
14	2017-03-15 14:23:02	\N	\N	\N	\N	16.6	\N
14	2017-03-15 14:23:12	\N	\N	2	\N	\N	\N
14	2017-03-15 14:23:33	\N	2	\N	\N	\N	\N
14	2017-03-15 14:30:01	\N	\N	\N	71	\N	\N
14	2017-03-15 14:40:01	\N	\N	\N	98	\N	\N
14	2017-03-15 14:50:01	\N	\N	\N	187	\N	\N
14	2017-03-15 15:00:01	\N	\N	\N	220	\N	\N
14	2017-03-15 15:10:01	\N	\N	\N	249	\N	\N
14	2017-03-15 15:20:01	\N	\N	\N	127	\N	\N
14	2017-03-15 15:20:09	\N	\N	4	\N	\N	\N
14	2017-03-15 15:20:34	\N	5	\N	\N	\N	\N
14	2017-03-15 15:29:16	\N	\N	3.5	\N	\N	\N
14	2017-03-15 15:29:43	\N	4	\N	\N	\N	\N
14	2017-03-15 15:30:01	\N	\N	\N	150	\N	\N
14	2017-03-15 15:37:51	\N	\N	2	\N	\N	\N
14	2017-03-15 15:40:01	\N	\N	\N	186	\N	\N
14	2017-03-15 15:40:27	\N	1	\N	\N	\N	\N
14	2017-03-15 15:50:01	\N	\N	\N	151	\N	\N
14	2017-03-15 16:00:01	\N	\N	\N	105	\N	\N
14	2017-03-15 16:10:01	\N	\N	\N	125	\N	\N
14	2017-03-15 16:20:01	\N	\N	\N	1	\N	\N
14	2017-03-15 16:30:01	\N	\N	\N	1	\N	\N
14	2017-03-15 16:40:01	\N	\N	\N	193	\N	\N
14	2017-03-15 16:50:01	\N	\N	\N	334	\N	\N
14	2017-03-15 17:00:01	\N	\N	\N	226	\N	\N
14	2017-03-15 17:10:01	\N	\N	\N	49	\N	\N
14	2017-03-15 17:20:01	\N	\N	\N	142	\N	\N
14	2017-03-15 17:30:01	\N	\N	\N	89	\N	\N
14	2017-03-15 17:40:01	\N	\N	\N	146	\N	\N
14	2017-03-15 17:50:01	\N	\N	\N	260	\N	\N
14	2017-03-15 18:00:01	\N	\N	\N	99	\N	\N
14	2017-03-15 18:10:01	\N	\N	\N	112	\N	\N
14	2017-03-15 18:20:01	\N	\N	\N	47	\N	\N
14	2017-03-15 18:30:01	\N	\N	\N	217	\N	\N
14	2017-03-15 18:40:01	\N	\N	\N	208	\N	\N
14	2017-03-15 18:50:01	\N	\N	\N	177	\N	\N
14	2017-03-15 19:00:01	\N	\N	\N	209	\N	\N
14	2017-03-15 19:10:01	\N	\N	\N	185	\N	\N
14	2017-03-15 19:20:01	\N	\N	\N	117	\N	\N
14	2017-03-15 19:30:01	\N	\N	\N	168	\N	\N
14	2017-03-15 19:40:01	\N	\N	\N	209	\N	\N
14	2017-03-15 19:50:01	\N	\N	\N	449	\N	\N
14	2017-03-15 20:00:01	\N	\N	\N	32	\N	\N
14	2017-03-15 20:10:01	\N	\N	\N	100	\N	\N
14	2017-03-15 20:20:01	\N	\N	\N	198	\N	\N
14	2017-03-15 20:30:01	\N	\N	\N	293	\N	\N
14	2017-03-15 20:40:01	\N	\N	\N	18	\N	\N
14	2017-03-15 20:50:01	\N	\N	\N	347	\N	\N
14	2017-03-15 21:00:01	\N	\N	\N	252	\N	\N
14	2017-03-15 22:26:53	\N	\N	\N	\N	11.9	\N
14	2017-03-15 22:27:02	\N	\N	6	\N	\N	\N
14	2017-03-15 22:29:08	\N	8	\N	\N	\N	\N
14	2017-03-15 23:20:01	\N	\N	\N	1	\N	\N
14	2017-03-15 23:46:03	18	\N	\N	\N	\N	\N
14	2017-03-16 00:40:01	\N	\N	\N	2	\N	\N
14	2017-03-16 07:28:44	\N	\N	\N	\N	14.2	\N
14	2017-03-16 07:28:57	\N	\N	1.5	\N	\N	\N
14	2017-03-16 07:29:29	\N	3	\N	\N	\N	\N
14	2017-03-16 10:50:01	\N	\N	\N	9	\N	\N
14	2017-03-16 11:00:01	\N	\N	\N	55	\N	\N
14	2017-03-16 11:10:01	\N	\N	\N	184	\N	\N
14	2017-03-16 11:30:01	\N	\N	\N	114	\N	\N
14	2017-03-16 11:40:01	\N	\N	\N	46	\N	\N
14	2017-03-16 11:50:01	\N	\N	\N	111	\N	\N
14	2017-03-16 12:10:01	\N	\N	\N	1	\N	\N
14	2017-03-16 12:20:01	\N	\N	\N	7	\N	\N
14	2017-03-16 12:30:01	\N	\N	\N	187	\N	\N
14	2017-03-16 12:50:01	\N	\N	\N	22	\N	\N
14	2017-03-16 13:00:01	\N	\N	\N	314	\N	\N
14	2017-03-16 13:10:01	\N	\N	\N	16	\N	\N
14	2017-03-16 13:20:01	\N	\N	\N	1	\N	\N
14	2017-03-16 13:21:13	\N	\N	\N	\N	8.6	\N
14	2017-03-16 13:21:25	\N	\N	6	\N	\N	\N
14	2017-03-16 13:30:01	\N	\N	\N	59	\N	\N
14	2017-03-16 13:30:28	\N	8	\N	\N	\N	\N
14	2017-03-16 13:40:01	\N	\N	\N	109	\N	\N
14	2017-03-16 13:50:01	\N	\N	\N	64	\N	\N
14	2017-03-16 14:10:01	\N	\N	\N	110	\N	\N
14	2017-03-16 14:30:01	\N	\N	\N	3	\N	\N
14	2017-03-16 17:10:01	\N	\N	\N	8	\N	\N
14	2017-03-16 17:11:16	\N	\N	\N	\N	22.8	\N
14	2017-03-16 17:11:32	\N	\N	2.5	\N	\N	\N
14	2017-03-16 17:11:56	\N	8	\N	\N	\N	\N
14	2017-03-16 17:50:01	\N	\N	\N	13	\N	\N
14	2017-03-16 18:10:01	\N	\N	\N	6	\N	\N
14	2017-03-16 19:01:20	\N	\N	\N	\N	11.9	\N
14	2017-03-16 19:03:41	\N	\N	1.5	\N	\N	\N
14	2017-03-16 19:04:06	\N	4	\N	\N	\N	\N
14	2017-03-16 20:00:01	\N	\N	\N	3	\N	\N
14	2017-03-16 20:43:42	\N	\N	\N	\N	3.4	\N
14	2017-03-16 20:43:55	\N	\N	11	\N	\N	\N
14	2017-03-16 21:18:00	\N	14	\N	\N	\N	\N
14	2017-03-16 21:40:01	\N	\N	\N	6	\N	\N
14	2017-03-16 22:10:01	\N	\N	\N	1	\N	\N
14	2017-03-16 23:18:23	18	\N	\N	\N	\N	\N
14	2017-03-16 23:19:28	18	\N	\N	\N	\N	\N
14	2017-03-17 00:10:01	\N	\N	\N	1	\N	\N
14	2017-03-17 00:20:01	\N	\N	\N	1	\N	\N
14	2017-03-17 08:28:39	\N	\N	\N	\N	13.1	\N
14	2017-03-17 08:28:49	\N	\N	1.5	\N	\N	\N
14	2017-03-17 08:29:01	\N	3	\N	\N	\N	\N
14	2017-03-17 09:20:01	\N	\N	\N	8	\N	\N
14	2017-03-17 12:00:01	\N	\N	\N	484	\N	\N
14	2017-03-17 12:10:01	\N	\N	\N	157	\N	\N
14	2017-03-17 12:20:01	\N	\N	\N	135	\N	\N
14	2017-03-17 12:30:01	\N	\N	\N	73	\N	\N
14	2017-03-17 12:40:01	\N	\N	\N	522	\N	\N
14	2017-03-17 12:50:01	\N	\N	\N	235	\N	\N
14	2017-03-17 13:30:01	\N	\N	\N	205	\N	\N
14	2017-03-17 13:40:01	\N	\N	\N	89	\N	\N
14	2017-03-17 13:50:01	\N	\N	\N	164	\N	\N
14	2017-03-17 14:00:01	\N	\N	\N	39	\N	\N
14	2017-03-17 14:10:01	\N	\N	\N	173	\N	\N
14	2017-03-17 14:20:01	\N	\N	\N	149	\N	\N
14	2017-03-17 14:30:01	\N	\N	\N	34	\N	\N
14	2017-03-17 14:40:01	\N	\N	\N	321	\N	\N
14	2017-03-17 14:50:01	\N	\N	\N	86	\N	\N
14	2017-03-17 15:00:01	\N	\N	\N	147	\N	\N
14	2017-03-17 15:03:15	\N	\N	\N	\N	8.3	\N
14	2017-03-17 15:03:48	\N	\N	5	\N	\N	\N
14	2017-03-17 15:04:25	\N	8	\N	\N	\N	\N
14	2017-03-17 15:10:01	\N	\N	\N	122	\N	\N
14	2017-03-17 15:20:01	\N	\N	\N	174	\N	\N
14	2017-03-17 15:30:01	\N	\N	\N	207	\N	\N
14	2017-03-17 15:40:01	\N	\N	\N	201	\N	\N
14	2017-03-17 15:50:01	\N	\N	\N	281	\N	\N
14	2017-03-17 16:00:01	\N	\N	\N	2	\N	\N
14	2017-03-17 16:10:01	\N	\N	\N	867	\N	\N
14	2017-03-17 16:20:01	\N	\N	\N	6	\N	\N
14	2017-03-17 16:30:01	\N	\N	\N	18	\N	\N
14	2017-03-17 16:40:01	\N	\N	\N	54	\N	\N
14	2017-03-17 16:50:01	\N	\N	\N	10	\N	\N
14	2017-03-17 17:00:01	\N	\N	\N	8	\N	\N
14	2017-03-17 17:10:01	\N	\N	\N	113	\N	\N
14	2017-03-17 17:20:01	\N	\N	\N	55	\N	\N
14	2017-03-17 17:30:01	\N	\N	\N	30	\N	\N
14	2017-03-17 17:40:01	\N	\N	\N	43	\N	\N
14	2017-03-17 17:50:01	\N	\N	\N	71	\N	\N
14	2017-03-17 18:00:01	\N	\N	\N	108	\N	\N
14	2017-03-17 18:10:01	\N	\N	\N	53	\N	\N
14	2017-03-17 18:20:01	\N	\N	\N	52	\N	\N
14	2017-03-17 18:30:01	\N	\N	\N	58	\N	\N
14	2017-03-17 18:40:01	\N	\N	\N	47	\N	\N
14	2017-03-17 18:50:01	\N	\N	\N	80	\N	\N
14	2017-03-17 19:00:01	\N	\N	\N	130	\N	\N
14	2017-03-17 19:10:01	\N	\N	\N	102	\N	\N
14	2017-03-17 19:20:01	\N	\N	\N	82	\N	\N
14	2017-03-17 19:30:01	\N	\N	\N	25	\N	\N
14	2017-03-17 19:40:01	\N	\N	\N	349	\N	\N
14	2017-03-17 19:50:01	\N	\N	\N	215	\N	\N
14	2017-03-17 20:00:01	\N	\N	\N	31	\N	\N
14	2017-03-17 20:50:12	\N	\N	\N	\N	6.7	\N
14	2017-03-17 20:50:24	\N	\N	12	\N	\N	\N
14	2017-03-17 20:51:34	\N	12	\N	\N	\N	\N
14	2017-03-17 21:23:52	\N	4	\N	\N	\N	\N
14	2017-03-17 23:28:42	18	\N	\N	\N	\N	\N
14	2017-03-18 00:30:01	\N	\N	\N	1	\N	\N
14	2017-03-18 07:26:11	\N	\N	\N	\N	15	\N
14	2017-03-18 07:26:37	\N	\N	1.5	\N	\N	\N
14	2017-03-18 07:27:02	\N	4	\N	\N	\N	\N
14	2017-03-18 09:40:01	\N	\N	\N	5	\N	\N
14	2017-03-18 10:00:01	\N	\N	\N	578	\N	\N
14	2017-03-18 10:30:01	\N	\N	\N	30	\N	\N
14	2017-03-18 11:00:01	\N	\N	\N	17	\N	\N
14	2017-03-18 11:50:01	\N	\N	\N	128	\N	\N
14	2017-03-18 12:00:01	\N	\N	\N	446	\N	\N
14	2017-03-18 12:10:01	\N	\N	\N	165	\N	\N
14	2017-03-18 12:20:01	\N	\N	\N	133	\N	\N
14	2017-03-18 12:30:01	\N	\N	\N	254	\N	\N
14	2017-03-18 12:40:01	\N	\N	\N	217	\N	\N
14	2017-03-18 12:50:01	\N	\N	\N	286	\N	\N
14	2017-03-18 13:00:01	\N	\N	\N	109	\N	\N
14	2017-03-18 13:10:01	\N	\N	\N	100	\N	\N
14	2017-03-18 13:20:01	\N	\N	\N	172	\N	\N
14	2017-03-18 13:29:11	\N	\N	0.5	\N	\N	\N
14	2017-03-18 13:30:01	\N	\N	\N	238	\N	\N
14	2017-03-18 13:40:01	\N	\N	\N	138	\N	\N
14	2017-03-18 13:45:10	\N	\N	\N	\N	9.1	\N
14	2017-03-18 13:45:18	\N	\N	5	\N	\N	\N
14	2017-03-18 13:45:46	\N	6	\N	\N	\N	\N
14	2017-03-18 13:50:01	\N	\N	\N	231	\N	\N
14	2017-03-18 14:00:01	\N	\N	\N	102	\N	\N
14	2017-03-18 14:10:01	\N	\N	\N	107	\N	\N
14	2017-03-18 14:20:01	\N	\N	\N	49	\N	\N
14	2017-03-18 14:30:01	\N	\N	\N	105	\N	\N
14	2017-03-18 14:40:01	\N	\N	\N	101	\N	\N
14	2017-03-18 14:50:01	\N	\N	\N	175	\N	\N
14	2017-03-18 15:00:01	\N	\N	\N	280	\N	\N
14	2017-03-18 15:10:01	\N	\N	\N	210	\N	\N
14	2017-03-18 15:20:01	\N	\N	\N	57	\N	\N
14	2017-03-18 15:30:01	\N	\N	\N	151	\N	\N
14	2017-03-18 15:40:01	\N	\N	\N	164	\N	\N
14	2017-03-18 15:50:01	\N	\N	\N	383	\N	\N
14	2017-03-18 15:50:11	\N	\N	\N	\N	15.4	\N
14	2017-03-18 15:51:02	\N	\N	5	\N	\N	\N
14	2017-03-18 15:51:32	\N	6	\N	\N	\N	\N
14	2017-03-18 16:00:01	\N	\N	\N	406	\N	\N
14	2017-03-18 16:10:01	\N	\N	\N	130	\N	\N
14	2017-03-18 16:20:01	\N	\N	\N	294	\N	\N
14	2017-03-18 16:30:01	\N	\N	\N	779	\N	\N
14	2017-03-18 16:40:01	\N	\N	\N	608	\N	\N
14	2017-03-18 16:50:01	\N	\N	\N	3	\N	\N
14	2017-03-18 17:00:01	\N	\N	\N	168	\N	\N
14	2017-03-18 17:10:01	\N	\N	\N	333	\N	\N
14	2017-03-18 17:20:01	\N	\N	\N	80	\N	\N
14	2017-03-18 17:30:01	\N	\N	\N	76	\N	\N
14	2017-03-18 17:40:01	\N	\N	\N	166	\N	\N
14	2017-03-18 17:50:01	\N	\N	\N	339	\N	\N
14	2017-03-18 18:00:01	\N	\N	\N	323	\N	\N
14	2017-03-18 18:10:01	\N	\N	\N	296	\N	\N
14	2017-03-18 18:20:01	\N	\N	\N	74	\N	\N
14	2017-03-18 18:30:01	\N	\N	\N	173	\N	\N
14	2017-03-18 18:40:01	\N	\N	\N	152	\N	\N
14	2017-03-18 18:50:01	\N	\N	\N	66	\N	\N
14	2017-03-18 19:00:01	\N	\N	\N	57	\N	\N
14	2017-03-18 19:10:01	\N	\N	\N	70	\N	\N
14	2017-03-18 19:20:01	\N	\N	\N	39	\N	\N
14	2017-03-18 19:30:01	\N	\N	\N	193	\N	\N
14	2017-03-18 19:40:01	\N	\N	\N	328	\N	\N
14	2017-03-18 19:50:01	\N	\N	\N	142	\N	\N
14	2017-03-18 20:00:01	\N	\N	\N	270	\N	\N
14	2017-03-18 20:10:01	\N	\N	\N	402	\N	\N
14	2017-03-18 20:20:01	\N	\N	\N	739	\N	\N
14	2017-03-18 20:30:01	\N	\N	\N	673	\N	\N
14	2017-03-18 20:40:01	\N	\N	\N	609	\N	\N
14	2017-03-18 20:50:01	\N	\N	\N	84	\N	\N
14	2017-03-18 20:57:47	\N	\N	\N	\N	4.8	\N
14	2017-03-18 20:58:03	\N	\N	5	\N	\N	\N
14	2017-03-18 21:00:01	\N	\N	\N	17	\N	\N
14	2017-03-18 21:02:47	\N	6	\N	\N	\N	\N
14	2017-03-18 21:10:01	\N	\N	\N	270	\N	\N
14	2017-03-18 21:20:01	\N	\N	\N	210	\N	\N
14	2017-03-18 21:40:01	\N	\N	\N	1	\N	\N
14	2017-03-18 22:00:01	\N	\N	\N	2	\N	\N
14	2017-03-18 22:09:26	\N	\N	5	\N	\N	\N
14	2017-03-18 22:10:22	\N	6	\N	\N	\N	\N
14	2017-03-18 22:24:39	\N	\N	5	\N	\N	\N
14	2017-03-18 22:24:51	\N	6	\N	\N	\N	\N
14	2017-03-18 23:00:01	\N	\N	\N	3	\N	\N
14	2017-03-18 23:50:55	18	\N	\N	\N	\N	\N
14	2017-03-19 07:30:44	\N	\N	\N	\N	14.5	\N
14	2017-03-19 07:31:14	\N	4	\N	\N	\N	\N
14	2017-03-19 07:31:26	\N	\N	1.5	\N	\N	\N
14	2017-03-19 08:30:01	\N	\N	\N	1	\N	\N
14	2017-03-19 09:34:55	\N	\N	\N	\N	2.9	\N
14	2017-03-19 09:35:47	\N	\N	2.6	\N	\N	\N
14	2017-03-19 09:40:01	\N	\N	\N	111	\N	\N
14	2017-03-19 09:50:01	\N	\N	\N	97	\N	\N
14	2017-03-19 10:00:01	\N	\N	\N	47	\N	\N
14	2017-03-19 10:10:01	\N	\N	\N	903	\N	\N
14	2017-03-19 10:20:01	\N	\N	\N	259	\N	\N
14	2017-03-19 10:30:01	\N	\N	\N	146	\N	\N
14	2017-03-19 10:40:01	\N	\N	\N	131	\N	\N
14	2017-03-19 10:50:01	\N	\N	\N	162	\N	\N
14	2017-03-19 11:00:01	\N	\N	\N	221	\N	\N
14	2017-03-19 11:10:01	\N	\N	\N	119	\N	\N
14	2017-03-19 11:20:01	\N	\N	\N	77	\N	\N
14	2017-03-19 11:30:01	\N	\N	\N	113	\N	\N
14	2017-03-19 11:40:01	\N	\N	\N	193	\N	\N
14	2017-03-19 11:50:01	\N	\N	\N	52	\N	\N
14	2017-03-19 12:00:01	\N	\N	\N	127	\N	\N
14	2017-03-19 12:10:01	\N	\N	\N	130	\N	\N
14	2017-03-19 12:20:01	\N	\N	\N	195	\N	\N
14	2017-03-19 12:30:01	\N	\N	\N	148	\N	\N
14	2017-03-19 12:40:01	\N	\N	\N	86	\N	\N
14	2017-03-19 12:50:01	\N	\N	\N	54	\N	\N
14	2017-03-19 13:00:01	\N	\N	\N	432	\N	\N
14	2017-03-19 13:10:01	\N	\N	\N	355	\N	\N
14	2017-03-19 13:20:01	\N	\N	\N	246	\N	\N
14	2017-03-19 13:30:01	\N	\N	\N	214	\N	\N
14	2017-03-19 13:40:01	\N	\N	\N	138	\N	\N
14	2017-03-19 13:49:38	\N	\N	\N	\N	9.3	\N
14	2017-03-19 13:49:47	\N	\N	3	\N	\N	\N
14	2017-03-19 13:50:01	\N	\N	\N	237	\N	\N
14	2017-03-19 13:50:12	\N	4	\N	\N	\N	\N
14	2017-03-19 14:00:01	\N	\N	\N	57	\N	\N
14	2017-03-19 14:10:01	\N	\N	\N	128	\N	\N
14	2017-03-19 14:20:01	\N	\N	\N	100	\N	\N
14	2017-03-19 14:30:01	\N	\N	\N	40	\N	\N
14	2017-03-19 14:40:01	\N	\N	\N	55	\N	\N
14	2017-03-19 14:50:01	\N	\N	\N	107	\N	\N
14	2017-03-19 15:00:01	\N	\N	\N	70	\N	\N
14	2017-03-19 15:10:01	\N	\N	\N	78	\N	\N
14	2017-03-19 15:20:01	\N	\N	\N	134	\N	\N
14	2017-03-19 15:30:01	\N	\N	\N	318	\N	\N
14	2017-03-19 15:40:01	\N	\N	\N	261	\N	\N
14	2017-03-19 15:50:01	\N	\N	\N	139	\N	\N
14	2017-03-19 16:00:01	\N	\N	\N	174	\N	\N
14	2017-03-19 16:10:01	\N	\N	\N	229	\N	\N
14	2017-03-19 16:20:01	\N	\N	\N	98	\N	\N
14	2017-03-19 16:30:01	\N	\N	\N	127	\N	\N
14	2017-03-19 16:40:01	\N	\N	\N	93	\N	\N
14	2017-03-19 16:50:01	\N	\N	\N	141	\N	\N
14	2017-03-19 17:00:01	\N	\N	\N	186	\N	\N
14	2017-03-19 17:01:01	\N	\N	\N	\N	6.3	\N
14	2017-03-19 17:10:01	\N	\N	\N	212	\N	\N
14	2017-03-19 17:20:01	\N	\N	\N	252	\N	\N
14	2017-03-19 17:30:01	\N	\N	\N	147	\N	\N
14	2017-03-19 17:40:01	\N	\N	\N	162	\N	\N
14	2017-03-19 17:50:01	\N	\N	\N	133	\N	\N
14	2017-03-19 18:00:01	\N	\N	\N	53	\N	\N
14	2017-03-19 18:10:01	\N	\N	\N	116	\N	\N
14	2017-03-19 18:20:01	\N	\N	\N	162	\N	\N
14	2017-03-19 18:30:01	\N	\N	\N	190	\N	\N
14	2017-03-19 18:40:01	\N	\N	\N	168	\N	\N
14	2017-03-19 18:50:01	\N	\N	\N	147	\N	\N
14	2017-03-19 19:00:01	\N	\N	\N	229	\N	\N
14	2017-03-19 19:10:01	\N	\N	\N	293	\N	\N
14	2017-03-19 19:20:01	\N	\N	\N	216	\N	\N
14	2017-03-19 19:30:01	\N	\N	\N	156	\N	\N
14	2017-03-19 19:40:01	\N	\N	\N	236	\N	\N
14	2017-03-19 19:50:01	\N	\N	\N	176	\N	\N
14	2017-03-19 20:00:01	\N	\N	\N	445	\N	\N
14	2017-03-19 20:02:29	\N	\N	\N	\N	6	\N
14	2017-03-19 20:03:12	\N	12	\N	\N	\N	\N
14	2017-03-19 20:03:25	\N	\N	10	\N	\N	\N
14	2017-03-19 20:10:01	\N	\N	\N	78	\N	\N
14	2017-03-19 20:20:01	\N	\N	\N	92	\N	\N
14	2017-03-19 20:30:01	\N	\N	\N	24	\N	\N
14	2017-03-19 21:00:01	\N	\N	\N	5	\N	\N
14	2017-03-19 23:36:52	18	\N	\N	\N	\N	\N
14	2017-03-20 00:10:01	\N	\N	\N	197	\N	\N
14	2017-03-20 00:20:01	\N	\N	\N	118	\N	\N
14	2017-03-20 00:20:02	\N	\N	\N	\N	10.7	\N
14	2017-03-20 00:20:16	\N	2	\N	\N	\N	\N
14	2017-03-20 10:54:41	\N	\N	\N	\N	7.8	\N
14	2017-03-20 10:54:51	\N	\N	1.5	\N	\N	\N
14	2017-03-20 11:48:52	\N	\N	5	\N	\N	\N
14	2017-03-20 11:49:11	\N	6	\N	\N	\N	\N
14	2017-03-20 12:01:43	\N	\N	4	\N	\N	\N
14	2017-03-20 12:01:58	\N	5	\N	\N	\N	\N
14	2017-03-20 12:40:01	\N	\N	\N	9	\N	\N
14	2017-03-20 13:00:01	\N	\N	\N	7	\N	\N
14	2017-03-20 13:30:01	\N	\N	\N	5	\N	\N
14	2017-03-20 16:40:01	\N	\N	\N	4	\N	\N
14	2017-03-20 16:50:01	\N	\N	\N	1054	\N	\N
14	2017-03-20 17:00:01	\N	\N	\N	668	\N	\N
14	2017-03-20 17:33:09	\N	\N	\N	\N	11.5	\N
14	2017-03-20 17:33:53	\N	\N	10	\N	\N	\N
14	2017-03-20 17:34:11	\N	14	\N	\N	\N	\N
14	2017-03-20 17:53:34	\N	\N	5	\N	\N	\N
14	2017-03-20 17:54:02	\N	8	\N	\N	\N	\N
14	2017-03-20 18:30:01	\N	\N	\N	2	\N	\N
14	2017-03-20 18:50:01	\N	\N	\N	2	\N	\N
14	2017-03-20 21:00:01	\N	\N	\N	67	\N	\N
14	2017-03-20 21:10:01	\N	\N	\N	203	\N	\N
14	2017-03-20 21:20:01	\N	\N	\N	3	\N	\N
14	2017-03-20 22:57:46	18	\N	\N	\N	\N	\N
14	2017-03-20 23:02:28	\N	\N	\N	\N	10.6	\N
14	2017-03-20 23:02:43	\N	\N	3	\N	\N	\N
14	2017-03-20 23:03:06	\N	6	\N	\N	\N	\N
14	2017-03-21 00:00:01	\N	\N	\N	7	\N	\N
14	2017-03-21 08:17:15	\N	\N	\N	\N	9.7	\N
14	2017-03-21 08:18:04	\N	\N	1.5	\N	\N	\N
14	2017-03-21 09:40:01	\N	\N	\N	3	\N	\N
14	2017-03-21 12:00:01	\N	\N	\N	168	\N	\N
14	2017-03-21 12:10:01	\N	\N	\N	832	\N	\N
14	2017-03-21 12:20:01	\N	\N	\N	633	\N	\N
14	2017-03-21 12:30:01	\N	\N	\N	90	\N	\N
14	2017-03-21 12:40:01	\N	\N	\N	131	\N	\N
14	2017-03-21 12:50:01	\N	\N	\N	427	\N	\N
14	2017-03-21 13:00:01	\N	\N	\N	311	\N	\N
14	2017-03-21 13:10:01	\N	\N	\N	197	\N	\N
14	2017-03-21 13:20:01	\N	\N	\N	218	\N	\N
14	2017-03-21 13:30:01	\N	\N	\N	239	\N	\N
14	2017-03-21 13:40:01	\N	\N	\N	204	\N	\N
14	2017-03-21 13:50:01	\N	\N	\N	185	\N	\N
14	2017-03-21 14:00:01	\N	\N	\N	314	\N	\N
14	2017-03-21 14:10:01	\N	\N	\N	213	\N	\N
14	2017-03-21 14:20:01	\N	\N	\N	123	\N	\N
14	2017-03-21 14:30:01	\N	\N	\N	211	\N	\N
14	2017-03-21 14:40:01	\N	\N	\N	339	\N	\N
14	2017-03-21 14:50:01	\N	\N	\N	352	\N	\N
14	2017-03-21 15:00:01	\N	\N	\N	476	\N	\N
14	2017-03-21 15:10:01	\N	\N	\N	354	\N	\N
14	2017-03-21 15:10:42	\N	\N	\N	\N	11.4	10.1121
14	2017-03-21 15:10:49	\N	\N	3	\N	\N	\N
14	2017-03-21 15:11:04	\N	5	\N	\N	\N	\N
14	2017-03-21 15:20:01	\N	\N	\N	493	\N	\N
14	2017-03-21 15:30:01	\N	\N	\N	141	\N	\N
14	2017-03-21 15:40:01	\N	\N	\N	277	\N	\N
14	2017-03-21 15:50:01	\N	\N	\N	243	\N	\N
14	2017-03-21 16:00:01	\N	\N	\N	544	\N	\N
14	2017-03-21 16:10:01	\N	\N	\N	23	\N	\N
14	2017-03-21 16:20:01	\N	\N	\N	66	\N	\N
14	2017-03-21 16:30:01	\N	\N	\N	193	\N	\N
14	2017-03-21 16:40:01	\N	\N	\N	199	\N	\N
14	2017-03-21 16:50:01	\N	\N	\N	112	\N	\N
14	2017-03-21 17:00:01	\N	\N	\N	13	\N	\N
14	2017-03-21 17:10:01	\N	\N	\N	78	\N	\N
14	2017-03-21 17:20:01	\N	\N	\N	95	\N	\N
14	2017-03-21 17:30:01	\N	\N	\N	146	\N	\N
14	2017-03-21 17:40:01	\N	\N	\N	282	\N	\N
14	2017-03-21 17:50:01	\N	\N	\N	264	\N	\N
14	2017-03-21 18:00:01	\N	\N	\N	139	\N	\N
14	2017-03-21 18:10:01	\N	\N	\N	194	\N	\N
14	2017-03-21 18:20:01	\N	\N	\N	294	\N	\N
14	2017-03-21 18:30:01	\N	\N	\N	184	\N	\N
14	2017-03-21 18:40:01	\N	\N	\N	209	\N	\N
14	2017-03-21 18:50:01	\N	\N	\N	375	\N	\N
14	2017-03-21 19:00:01	\N	\N	\N	276	\N	\N
14	2017-03-21 19:10:01	\N	\N	\N	248	\N	\N
14	2017-03-21 19:20:01	\N	\N	\N	358	\N	\N
14	2017-03-21 19:30:01	\N	\N	\N	182	\N	\N
14	2017-03-21 19:40:01	\N	\N	\N	436	\N	\N
14	2017-03-21 19:50:01	\N	\N	\N	399	\N	\N
14	2017-03-21 20:00:01	\N	\N	\N	50	\N	\N
14	2017-03-21 20:10:01	\N	\N	\N	177	\N	\N
14	2017-03-21 20:20:01	\N	\N	\N	187	\N	\N
14	2017-03-21 20:24:43	\N	\N	\N	\N	4.3	\N
14	2017-03-21 20:25:04	\N	\N	2.5	\N	\N	\N
14	2017-03-21 20:37:45	\N	3	\N	\N	\N	\N
14	2017-03-21 20:40:01	\N	\N	\N	99	\N	\N
14	2017-03-21 20:50:01	\N	\N	\N	234	\N	\N
14	2017-03-21 20:58:13	\N	\N	8	\N	\N	\N
14	2017-03-21 20:59:03	\N	9	\N	\N	\N	\N
14	2017-03-21 22:46:20	18	\N	\N	\N	\N	\N
14	2017-03-22 06:22:27	\N	\N	\N	\N	9.4	\N
14	2017-03-22 06:22:41	\N	\N	1.5	\N	\N	\N
14	2017-03-22 07:30:01	\N	\N	\N	4	\N	\N
14	2017-03-22 08:20:01	\N	\N	\N	169	\N	\N
14	2017-03-22 08:30:01	\N	\N	\N	360	\N	\N
14	2017-03-22 08:40:01	\N	\N	\N	4	12.7	\N
14	2017-03-22 08:40:12	\N	\N	3	\N	\N	\N
14	2017-03-22 08:42:07	\N	4	\N	\N	\N	\N
14	2017-03-22 08:50:01	\N	\N	\N	89	\N	\N
14	2017-03-22 09:00:01	\N	\N	\N	905	\N	\N
14	2017-03-22 09:10:01	\N	\N	\N	88	\N	\N
14	2017-03-22 09:20:01	\N	\N	\N	34	\N	\N
14	2017-03-22 10:50:01	\N	\N	\N	2	\N	\N
14	2017-03-22 11:00:01	\N	\N	\N	337	\N	\N
14	2017-03-22 12:10:01	\N	\N	\N	31	\N	\N
14	2017-03-22 12:20:01	\N	\N	\N	52	\N	\N
14	2017-03-22 12:30:01	\N	\N	\N	6	\N	\N
14	2017-03-22 12:34:52	\N	\N	\N	\N	11.2	\N
14	2017-03-22 12:35:02	\N	\N	4.5	\N	\N	\N
14	2017-03-22 12:35:37	\N	6	\N	\N	\N	\N
14	2017-03-22 13:00:01	\N	\N	\N	2	\N	\N
14	2017-03-22 13:10:01	\N	\N	\N	15	\N	\N
14	2017-03-22 13:20:01	\N	\N	\N	63	\N	\N
14	2017-03-22 13:50:01	\N	\N	\N	12	\N	\N
14	2017-03-22 14:00:01	\N	\N	\N	21	\N	\N
14	2017-03-22 14:10:01	\N	\N	\N	52	\N	\N
14	2017-03-22 15:40:01	\N	\N	\N	20	\N	\N
14	2017-03-22 15:50:01	\N	\N	\N	21	\N	\N
14	2017-03-22 16:50:01	\N	\N	\N	4	\N	\N
14	2017-03-22 17:01:35	\N	\N	\N	\N	6.3	\N
14	2017-03-22 17:01:44	\N	\N	4	\N	\N	\N
14	2017-03-22 17:02:09	\N	6	\N	\N	\N	\N
14	2017-03-22 17:20:01	\N	\N	\N	38	\N	\N
14	2017-03-22 17:27:27	\N	\N	6	\N	\N	\N
14	2017-03-22 17:27:45	\N	8	\N	\N	\N	\N
14	2017-03-22 17:30:01	\N	\N	\N	9	\N	\N
14	2017-03-22 17:40:01	\N	\N	\N	6	\N	\N
14	2017-03-22 17:50:01	\N	\N	\N	7	\N	\N
14	2017-03-22 18:00:01	\N	\N	\N	6	\N	\N
14	2017-03-22 18:20:01	\N	\N	\N	19	\N	\N
14	2017-03-22 19:57:36	\N	\N	\N	\N	7.6	\N
14	2017-03-22 19:57:50	\N	\N	10.5	\N	\N	\N
14	2017-03-22 19:58:51	\N	14	\N	\N	\N	\N
14	2017-03-22 20:50:01	\N	\N	\N	5	\N	\N
14	2017-03-22 21:30:01	\N	\N	\N	1	\N	\N
14	2017-03-22 23:25:32	18	\N	\N	\N	\N	\N
14	2017-03-23 07:53:07	\N	\N	\N	\N	13	\N
14	2017-03-23 07:53:15	\N	\N	1.5	\N	\N	\N
14	2017-03-23 07:53:29	\N	3	\N	\N	\N	\N
14	2017-03-23 08:50:01	\N	\N	\N	3	\N	\N
14	2017-03-23 10:50:01	\N	\N	\N	5	\N	\N
14	2017-03-23 11:00:01	\N	\N	\N	485	\N	\N
14	2017-03-23 11:10:01	\N	\N	\N	92	\N	\N
14	2017-03-23 11:20:01	\N	\N	\N	101	\N	\N
14	2017-03-23 11:30:01	\N	\N	\N	89	\N	\N
14	2017-03-23 11:40:01	\N	\N	\N	49	\N	\N
14	2017-03-23 11:50:01	\N	\N	\N	124	\N	\N
14	2017-03-23 11:51:52	\N	\N	\N	\N	9.1	9.88576
14	2017-03-23 11:52:00	\N	\N	3.5	\N	\N	\N
14	2017-03-23 11:52:30	\N	4	\N	\N	\N	\N
14	2017-03-23 12:00:01	\N	\N	\N	786	\N	\N
14	2017-03-23 12:10:01	\N	\N	\N	465	\N	\N
14	2017-03-23 12:20:01	\N	\N	\N	571	\N	\N
14	2017-03-23 12:30:01	\N	\N	\N	101	\N	\N
14	2017-03-23 12:40:01	\N	\N	\N	384	\N	\N
14	2017-03-23 12:50:01	\N	\N	\N	70	\N	\N
14	2017-03-23 13:00:01	\N	\N	\N	101	\N	\N
14	2017-03-23 13:10:01	\N	\N	\N	352	\N	\N
14	2017-03-23 13:20:01	\N	\N	\N	220	\N	\N
14	2017-03-23 13:30:01	\N	\N	\N	112	\N	\N
14	2017-03-23 13:40:01	\N	\N	\N	229	\N	\N
14	2017-03-23 13:50:01	\N	\N	\N	178	\N	\N
14	2017-03-23 14:00:01	\N	\N	\N	231	\N	\N
14	2017-03-23 14:10:01	\N	\N	\N	198	\N	\N
14	2017-03-23 14:20:01	\N	\N	\N	152	\N	\N
14	2017-03-23 14:30:01	\N	\N	\N	65	\N	\N
14	2017-03-23 14:40:01	\N	\N	\N	157	\N	\N
14	2017-03-23 14:50:01	\N	\N	\N	110	\N	\N
14	2017-03-23 15:00:01	\N	\N	\N	64	\N	\N
14	2017-03-23 15:10:01	\N	\N	\N	39	\N	\N
14	2017-03-23 15:20:01	\N	\N	\N	39	\N	\N
14	2017-03-23 15:30:01	\N	\N	\N	168	\N	\N
14	2017-03-23 15:40:01	\N	\N	\N	156	\N	\N
14	2017-03-23 15:50:01	\N	\N	\N	73	\N	\N
14	2017-03-23 16:00:01	\N	\N	\N	172	\N	\N
14	2017-03-23 16:10:01	\N	\N	\N	99	\N	\N
14	2017-03-23 16:15:20	\N	\N	\N	\N	3.6	\N
14	2017-03-23 16:15:56	\N	\N	4	\N	\N	\N
14	2017-03-23 16:16:35	\N	4	\N	\N	\N	\N
14	2017-03-23 16:20:01	\N	\N	\N	158	\N	\N
14	2017-03-23 16:30:01	\N	\N	\N	130	\N	\N
14	2017-03-23 16:40:01	\N	\N	\N	74	\N	\N
14	2017-03-23 16:50:01	\N	\N	\N	271	\N	\N
14	2017-03-23 17:00:01	\N	\N	\N	678	\N	\N
14	2017-03-23 17:10:01	\N	\N	\N	347	\N	\N
14	2017-03-23 17:20:01	\N	\N	\N	43	\N	\N
14	2017-03-23 17:30:01	\N	\N	\N	52	\N	\N
14	2017-03-23 17:40:01	\N	\N	\N	224	\N	\N
14	2017-03-23 17:50:01	\N	\N	\N	169	\N	\N
14	2017-03-23 18:00:01	\N	\N	\N	212	\N	\N
14	2017-03-23 18:10:01	\N	\N	\N	299	\N	\N
14	2017-03-23 18:20:01	\N	\N	\N	207	\N	\N
14	2017-03-23 18:30:01	\N	\N	\N	276	\N	\N
14	2017-03-23 18:40:01	\N	\N	\N	155	\N	\N
14	2017-03-23 18:50:01	\N	\N	\N	213	\N	\N
14	2017-03-23 19:00:01	\N	\N	\N	110	\N	\N
14	2017-03-23 19:09:08	\N	\N	\N	\N	3.6	\N
14	2017-03-23 19:09:38	\N	\N	2	\N	\N	\N
14	2017-03-23 19:10:01	\N	\N	\N	257	\N	\N
14	2017-03-23 19:20:01	\N	\N	\N	412	\N	\N
14	2017-03-23 19:30:01	\N	\N	\N	131	\N	\N
14	2017-03-23 19:40:01	\N	\N	\N	175	\N	\N
14	2017-03-23 19:50:01	\N	\N	\N	297	\N	\N
14	2017-03-23 20:00:01	\N	\N	\N	107	\N	\N
14	2017-03-23 20:10:01	\N	\N	\N	72	\N	\N
14	2017-03-23 20:20:01	\N	\N	\N	265	\N	\N
14	2017-03-23 20:30:01	\N	\N	\N	182	\N	\N
14	2017-03-23 20:40:01	\N	\N	\N	50	\N	\N
14	2017-03-23 20:50:01	\N	\N	\N	430	\N	\N
14	2017-03-23 21:00:01	\N	\N	\N	94	\N	\N
14	2017-03-23 21:10:01	\N	\N	\N	58	\N	\N
14	2017-03-23 21:20:01	\N	\N	\N	73	\N	\N
14	2017-03-23 21:30:01	\N	\N	\N	60	\N	\N
14	2017-03-23 21:40:01	\N	\N	\N	6	\N	\N
14	2017-03-23 21:49:31	\N	\N	6	\N	\N	\N
14	2017-03-23 21:50:01	\N	\N	\N	4	\N	\N
14	2017-03-23 21:50:02	\N	8	\N	\N	\N	\N
14	2017-03-23 21:50:10	\N	\N	\N	\N	10.5	\N
14	2017-03-23 22:00:01	\N	\N	\N	6	\N	\N
14	2017-03-23 22:16:34	\N	\N	2.6	\N	\N	\N
14	2017-03-23 22:17:01	\N	3	\N	\N	\N	\N
14	2017-03-23 22:20:01	\N	\N	\N	3	\N	\N
14	2017-03-23 22:30:01	\N	\N	\N	11	\N	\N
14	2017-03-23 22:40:01	\N	\N	\N	4	\N	\N
14	2017-03-23 22:50:01	\N	\N	\N	8	\N	\N
14	2017-03-23 22:57:09	18	\N	\N	\N	\N	\N
14	2017-03-24 05:53:58	\N	\N	\N	\N	7.8	\N
14	2017-03-24 05:54:17	\N	\N	1.5	\N	\N	\N
14	2017-03-24 06:50:01	\N	\N	\N	3	\N	\N
14	2017-03-24 07:32:20	\N	\N	\N	\N	10.1	\N
14	2017-03-24 07:32:31	\N	\N	5	\N	\N	\N
14	2017-03-24 07:33:02	\N	5	\N	\N	\N	\N
14	2017-03-24 09:10:01	\N	\N	\N	339	\N	\N
14	2017-03-24 09:20:01	\N	\N	\N	351	\N	\N
14	2017-03-24 09:30:01	\N	\N	\N	171	\N	\N
14	2017-03-24 09:40:01	\N	\N	\N	376	\N	\N
14	2017-03-24 09:50:01	\N	\N	\N	207	\N	\N
14	2017-03-24 10:00:01	\N	\N	\N	94	\N	\N
14	2017-03-24 10:10:01	\N	\N	\N	286	\N	\N
14	2017-03-24 10:20:01	\N	\N	\N	442	\N	\N
14	2017-03-24 10:29:46	\N	\N	\N	\N	3.2	\N
14	2017-03-24 10:29:56	\N	\N	3	\N	\N	\N
14	2017-03-24 10:30:01	\N	\N	\N	341	\N	\N
14	2017-03-24 10:40:01	\N	\N	\N	89	\N	\N
14	2017-03-24 10:50:01	\N	\N	\N	181	\N	\N
14	2017-03-24 11:00:01	\N	\N	\N	131	\N	\N
14	2017-03-24 11:10:01	\N	\N	\N	220	\N	\N
14	2017-03-24 11:20:01	\N	\N	\N	244	\N	\N
14	2017-03-24 11:30:01	\N	\N	\N	103	\N	\N
14	2017-03-24 11:40:01	\N	\N	\N	219	\N	\N
14	2017-03-24 11:50:01	\N	\N	\N	141	\N	\N
14	2017-03-24 12:00:01	\N	\N	\N	106	\N	\N
14	2017-03-24 12:10:01	\N	\N	\N	200	\N	\N
14	2017-03-24 12:20:01	\N	\N	\N	115	\N	\N
14	2017-03-24 12:30:01	\N	\N	\N	86	\N	\N
14	2017-03-24 12:40:01	\N	\N	\N	90	\N	\N
14	2017-03-24 12:50:01	\N	\N	\N	182	\N	\N
14	2017-03-24 13:00:01	\N	\N	\N	64	\N	\N
14	2017-03-24 13:10:01	\N	\N	\N	188	\N	\N
14	2017-03-24 13:20:01	\N	\N	\N	155	\N	\N
14	2017-03-24 13:30:01	\N	\N	\N	259	\N	\N
14	2017-03-24 13:40:01	\N	\N	\N	177	\N	\N
14	2017-03-24 13:50:01	\N	\N	\N	89	\N	\N
14	2017-03-24 14:00:01	\N	\N	\N	341	\N	\N
14	2017-03-24 14:10:01	\N	\N	\N	376	\N	\N
14	2017-03-24 14:20:01	\N	\N	\N	25	\N	\N
14	2017-03-24 14:21:37	\N	\N	\N	\N	11.7	13.3179
14	2017-03-24 14:21:46	\N	\N	3.5	\N	\N	\N
14	2017-03-24 14:22:03	\N	4	\N	\N	\N	\N
14	2017-03-24 14:30:01	\N	\N	\N	26	\N	\N
14	2017-03-24 14:40:01	\N	\N	\N	465	\N	\N
14	2017-03-24 14:50:01	\N	\N	\N	581	\N	\N
14	2017-03-24 15:00:01	\N	\N	\N	717	\N	\N
14	2017-03-24 15:20:01	\N	\N	\N	42	\N	\N
14	2017-03-24 15:30:01	\N	\N	\N	90	\N	\N
14	2017-03-24 15:40:01	\N	\N	\N	54	\N	\N
14	2017-03-24 15:50:01	\N	\N	\N	41	\N	\N
14	2017-03-24 17:10:01	\N	\N	\N	5	\N	\N
14	2017-03-24 17:20:01	\N	\N	\N	156	\N	\N
14	2017-03-24 17:30:01	\N	\N	\N	68	\N	\N
14	2017-03-24 17:40:01	\N	\N	\N	94	\N	\N
14	2017-03-24 17:50:01	\N	\N	\N	129	\N	\N
14	2017-03-24 18:00:01	\N	\N	\N	139	\N	\N
14	2017-03-24 18:10:01	\N	\N	\N	29	\N	\N
14	2017-03-24 18:20:01	\N	\N	\N	90	\N	\N
14	2017-03-24 18:30:01	\N	\N	\N	119	\N	\N
14	2017-03-24 18:40:01	\N	\N	\N	80	\N	\N
14	2017-03-24 18:50:01	\N	\N	\N	47	\N	\N
14	2017-03-24 19:00:01	\N	\N	\N	248	\N	\N
14	2017-03-24 19:10:01	\N	\N	\N	158	\N	\N
14	2017-03-24 19:20:01	\N	\N	\N	92	\N	\N
14	2017-03-24 19:30:01	\N	\N	\N	43	\N	\N
14	2017-03-24 19:40:01	\N	\N	\N	159	\N	\N
14	2017-03-24 19:50:01	\N	\N	\N	6	\N	\N
14	2017-03-24 21:41:12	\N	\N	\N	\N	6	\N
14	2017-03-24 21:41:24	\N	\N	12	\N	\N	\N
14	2017-03-24 21:42:41	\N	14	\N	\N	\N	\N
14	2017-03-24 22:18:02	\N	\N	3	\N	\N	\N
14	2017-03-24 22:18:16	\N	4	\N	\N	\N	\N
14	2017-03-24 22:30:01	\N	\N	\N	1	\N	\N
14	2017-03-24 22:55:20	18	\N	\N	\N	\N	\N
14	2017-03-25 08:23:01	\N	\N	\N	\N	13.1	9.15623
14	2017-03-25 08:23:09	\N	\N	1.5	\N	\N	\N
14	2017-03-25 08:23:25	\N	2	\N	\N	\N	\N
14	2017-03-25 09:20:01	\N	\N	\N	36	\N	\N
14	2017-03-25 09:50:01	\N	\N	\N	24	\N	\N
14	2017-03-25 09:56:20	\N	\N	\N	\N	3.4	9.71984
14	2017-03-25 09:56:31	\N	\N	3	\N	\N	\N
14	2017-03-25 10:30:01	\N	\N	\N	78	\N	\N
14	2017-03-25 10:40:01	\N	\N	\N	313	\N	\N
14	2017-03-25 10:50:01	\N	\N	\N	28	\N	\N
14	2017-03-25 12:40:01	\N	\N	\N	2	\N	\N
14	2017-03-25 12:50:01	\N	\N	\N	111	\N	\N
14	2017-03-25 13:00:01	\N	\N	\N	248	\N	\N
14	2017-03-25 14:20:01	\N	\N	\N	48	\N	\N
14	2017-03-25 14:30:01	\N	\N	\N	494	\N	\N
14	2017-03-25 14:40:01	\N	\N	\N	9	\N	\N
14	2017-03-25 14:50:01	\N	\N	\N	338	\N	\N
14	2017-03-25 15:00:01	\N	\N	\N	317	\N	\N
14	2017-03-25 15:10:01	\N	\N	\N	246	\N	\N
14	2017-03-25 15:20:01	\N	\N	\N	269	\N	\N
14	2017-03-25 15:30:01	\N	\N	\N	49	\N	\N
14	2017-03-25 15:40:01	\N	\N	\N	100	\N	\N
14	2017-03-25 15:50:01	\N	\N	\N	92	\N	\N
14	2017-03-25 16:00:01	\N	\N	\N	237	\N	\N
14	2017-03-25 16:10:01	\N	\N	\N	86	\N	\N
14	2017-03-25 16:20:01	\N	\N	\N	29	\N	\N
14	2017-03-25 16:30:01	\N	\N	\N	33	\N	\N
14	2017-03-25 16:40:01	\N	\N	\N	79	\N	\N
14	2017-03-25 16:50:01	\N	\N	\N	109	\N	\N
14	2017-03-25 17:00:01	\N	\N	\N	137	\N	\N
14	2017-03-25 17:10:01	\N	\N	\N	112	\N	\N
14	2017-03-25 17:20:01	\N	\N	\N	222	\N	\N
14	2017-03-25 17:30:01	\N	\N	\N	19	\N	\N
14	2017-03-25 17:40:01	\N	\N	\N	53	\N	\N
14	2017-03-25 17:50:01	\N	\N	\N	26	\N	\N
14	2017-03-25 18:00:01	\N	\N	\N	32	\N	\N
14	2017-03-25 18:10:01	\N	\N	\N	132	\N	\N
14	2017-03-25 18:20:01	\N	\N	\N	127	\N	\N
14	2017-03-25 18:30:01	\N	\N	\N	41	\N	\N
14	2017-03-25 18:40:01	\N	\N	\N	235	\N	\N
14	2017-03-25 18:50:01	\N	\N	\N	74	\N	\N
14	2017-03-25 19:00:01	\N	\N	\N	130	\N	\N
14	2017-03-25 19:04:41	\N	\N	\N	\N	5.3	\N
14	2017-03-25 19:10:01	\N	\N	\N	64	\N	\N
14	2017-03-25 19:20:01	\N	\N	\N	149	\N	\N
14	2017-03-25 19:30:01	\N	\N	\N	38	\N	\N
14	2017-03-25 19:40:01	\N	\N	\N	310	\N	\N
14	2017-03-25 19:50:01	\N	\N	\N	15	\N	\N
14	2017-03-25 20:00:01	\N	\N	\N	10	\N	\N
14	2017-03-25 20:10:01	\N	\N	\N	283	\N	\N
14	2017-03-25 20:20:01	\N	\N	\N	237	\N	\N
14	2017-03-25 20:30:01	\N	\N	\N	178	\N	\N
14	2017-03-25 20:40:01	\N	\N	\N	181	\N	\N
14	2017-03-25 20:50:01	\N	\N	\N	220	\N	\N
14	2017-03-25 21:00:01	\N	\N	\N	147	\N	\N
14	2017-03-25 21:01:50	\N	\N	\N	\N	4.6	8.07103
14	2017-03-25 21:02:02	\N	\N	3.5	\N	\N	\N
14	2017-03-25 21:02:48	\N	4	\N	\N	\N	\N
14	2017-03-25 21:10:01	\N	\N	\N	176	\N	\N
14	2017-03-25 21:20:01	\N	\N	\N	38	\N	\N
14	2017-03-25 21:30:01	\N	\N	\N	430	\N	\N
14	2017-03-25 21:40:01	\N	\N	\N	21	\N	\N
14	2017-03-25 21:45:52	\N	\N	6	\N	\N	\N
14	2017-03-25 21:47:36	\N	8	\N	\N	\N	\N
14	2017-03-25 22:11:02	\N	4	\N	\N	\N	\N
14	2017-03-25 22:11:19	\N	\N	1.5	\N	\N	\N
14	2017-03-25 22:40:01	\N	\N	\N	12	\N	\N
14	2017-03-25 23:10:01	\N	\N	\N	3	\N	\N
14	2017-03-26 00:05:00	18	\N	\N	\N	\N	\N
14	2017-03-26 08:52:21	\N	\N	\N	\N	10.1	9.53901
14	2017-03-26 08:53:04	\N	\N	1.5	\N	\N	\N
14	2017-03-26 08:53:15	\N	1	\N	\N	\N	\N
14	2017-03-26 09:50:01	\N	\N	\N	2	\N	\N
14	2017-03-26 11:40:01	\N	\N	\N	180	\N	\N
14	2017-03-26 11:50:01	\N	\N	\N	297	\N	\N
14	2017-03-26 12:00:01	\N	\N	\N	85	\N	\N
14	2017-03-26 12:10:01	\N	\N	\N	124	\N	\N
14	2017-03-26 12:20:01	\N	\N	\N	192	\N	\N
14	2017-03-26 12:30:01	\N	\N	\N	85	\N	\N
14	2017-03-26 12:40:01	\N	\N	\N	115	\N	\N
14	2017-03-26 12:50:01	\N	\N	\N	254	\N	\N
14	2017-03-26 13:00:01	\N	\N	\N	179	\N	\N
14	2017-03-26 13:10:01	\N	\N	\N	132	\N	\N
14	2017-03-26 13:20:01	\N	\N	\N	165	\N	\N
14	2017-03-26 13:30:01	\N	\N	\N	123	\N	\N
14	2017-03-26 13:40:01	\N	\N	\N	158	\N	\N
14	2017-03-26 13:50:01	\N	\N	\N	228	\N	\N
14	2017-03-26 14:00:01	\N	\N	\N	151	\N	\N
14	2017-03-26 14:10:01	\N	\N	\N	78	\N	\N
14	2017-03-26 14:20:01	\N	\N	\N	99	\N	\N
14	2017-03-26 14:30:01	\N	\N	\N	81	\N	\N
14	2017-03-26 14:40:01	\N	\N	\N	115	\N	\N
14	2017-03-26 14:50:01	\N	\N	\N	187	\N	\N
14	2017-03-26 15:00:01	\N	\N	\N	224	\N	\N
14	2017-03-26 15:10:01	\N	\N	\N	107	\N	\N
14	2017-03-26 15:10:02	\N	\N	\N	\N	6.6	10.1069
14	2017-03-26 15:10:09	\N	\N	3.5	\N	\N	\N
14	2017-03-26 15:10:31	\N	4	\N	\N	\N	\N
14	2017-03-26 15:20:01	\N	\N	\N	112	\N	\N
14	2017-03-26 15:24:41	\N	\N	4	\N	\N	\N
14	2017-03-26 15:24:57	\N	4	\N	\N	\N	\N
14	2017-03-26 15:30:01	\N	\N	\N	154	\N	\N
14	2017-03-26 15:40:01	\N	\N	\N	110	\N	\N
14	2017-03-26 15:50:01	\N	\N	\N	221	\N	\N
14	2017-03-26 16:00:01	\N	\N	\N	77	\N	\N
14	2017-03-26 16:20:01	\N	\N	\N	1	\N	\N
14	2017-03-26 16:30:01	\N	\N	\N	514	\N	\N
14	2017-03-26 16:40:01	\N	\N	\N	306	\N	\N
14	2017-03-26 16:50:01	\N	\N	\N	176	\N	\N
14	2017-03-26 17:00:01	\N	\N	\N	191	\N	\N
14	2017-03-26 17:10:01	\N	\N	\N	197	\N	\N
14	2017-03-26 17:20:01	\N	\N	\N	207	\N	\N
14	2017-03-26 17:30:01	\N	\N	\N	179	\N	\N
14	2017-03-26 17:40:01	\N	\N	\N	104	\N	\N
14	2017-03-26 17:50:01	\N	\N	\N	170	\N	\N
14	2017-03-26 18:00:01	\N	\N	\N	233	\N	\N
14	2017-03-26 18:10:01	\N	\N	\N	408	\N	\N
14	2017-03-26 18:20:01	\N	\N	\N	163	\N	\N
14	2017-03-26 18:30:01	\N	\N	\N	130	\N	\N
14	2017-03-26 18:40:01	\N	\N	\N	219	\N	\N
14	2017-03-26 18:50:01	\N	\N	\N	460	\N	\N
14	2017-03-26 19:00:01	\N	\N	\N	183	\N	\N
14	2017-03-26 19:10:01	\N	\N	\N	251	\N	\N
14	2017-03-26 19:20:01	\N	\N	\N	259	\N	\N
14	2017-03-26 19:40:01	\N	\N	\N	139	\N	\N
14	2017-03-26 19:50:01	\N	\N	\N	365	\N	\N
14	2017-03-26 19:56:07	\N	\N	\N	\N	5.7	7.05908
14	2017-03-26 19:56:13	\N	\N	12	\N	\N	\N
14	2017-03-26 19:57:51	\N	14	\N	\N	\N	\N
14	2017-03-26 20:00:01	\N	\N	\N	246	\N	\N
14	2017-03-26 20:10:01	\N	\N	\N	292	\N	\N
14	2017-03-26 20:20:01	\N	\N	\N	13	\N	\N
14	2017-03-26 20:30:01	\N	\N	\N	300	\N	\N
14	2017-03-26 20:40:01	\N	\N	\N	3	\N	\N
14	2017-03-26 20:50:01	\N	\N	\N	11	\N	\N
14	2017-03-26 21:00:01	\N	\N	\N	1	\N	\N
14	2017-03-26 21:20:01	\N	\N	\N	1	\N	\N
14	2017-03-26 21:40:01	\N	\N	\N	104	\N	\N
14	2017-03-26 21:50:01	\N	\N	\N	240	\N	\N
14	2017-03-26 23:45:35	18	\N	\N	\N	\N	\N
14	2017-03-27 00:40:01	\N	\N	\N	2	\N	\N
14	2017-03-27 09:56:27	\N	\N	\N	\N	6.8	\N
14	2017-03-27 09:56:34	\N	\N	1.5	\N	\N	\N
14	2017-03-27 10:19:00	\N	\N	4.5	\N	\N	\N
14	2017-03-27 10:20:27	\N	5	\N	\N	\N	\N
14	2017-03-27 12:20:01	\N	\N	\N	4	\N	\N
14	2017-03-27 12:30:01	\N	\N	\N	1	\N	\N
14	2017-03-27 18:14:08	\N	\N	6	\N	\N	\N
14	2017-03-27 18:14:47	\N	8	\N	\N	\N	\N
14	2017-03-27 19:16:16	\N	\N	5	\N	\N	\N
14	2017-03-27 19:16:48	\N	7	\N	\N	\N	\N
14	2017-03-27 21:10:01	\N	\N	\N	2	\N	\N
14	2017-03-27 23:01:24	18	\N	\N	\N	\N	\N
14	2017-03-28 06:59:55	\N	\N	\N	\N	13.7	\N
14	2017-03-28 07:00:04	\N	\N	1.5	\N	\N	\N
14	2017-03-28 07:00:21	\N	2	\N	\N	\N	\N
14	2017-03-28 09:00:01	\N	\N	\N	1	\N	\N
14	2017-03-28 10:20:01	\N	\N	\N	245	\N	\N
14	2017-03-28 10:30:01	\N	\N	\N	17	\N	\N
14	2017-03-28 10:40:01	\N	\N	\N	5	\N	\N
14	2017-03-28 10:50:01	\N	\N	\N	126	\N	\N
14	2017-03-28 11:00:01	\N	\N	\N	138	\N	\N
14	2017-03-28 12:15:57	\N	\N	\N	\N	7.7	7.46436
14	2017-03-28 13:40:01	\N	\N	\N	17	\N	\N
14	2017-03-28 13:50:01	\N	\N	\N	1010	\N	\N
14	2017-03-28 14:00:01	\N	\N	\N	837	\N	\N
14	2017-03-28 14:10:01	\N	\N	\N	99	\N	\N
14	2017-03-28 14:20:01	\N	\N	\N	112	\N	\N
14	2017-03-28 14:30:01	\N	\N	\N	262	\N	\N
14	2017-03-28 14:40:01	\N	\N	\N	274	\N	\N
14	2017-03-28 14:50:01	\N	\N	\N	130	\N	\N
14	2017-03-28 15:00:01	\N	\N	\N	168	\N	\N
14	2017-03-28 15:10:01	\N	\N	\N	197	\N	\N
14	2017-03-28 15:20:01	\N	\N	\N	96	\N	\N
14	2017-03-28 15:30:01	\N	\N	\N	400	\N	\N
14	2017-03-28 15:54:24	\N	\N	3.5	\N	\N	\N
14	2017-03-28 15:55:17	\N	4	\N	\N	\N	\N
14	2017-03-28 16:00:01	\N	\N	\N	111	\N	\N
14	2017-03-28 18:15:00	\N	\N	\N	\N	5.8	\N
14	2017-03-28 18:16:01	\N	\N	3	\N	\N	\N
14	2017-03-28 18:16:15	\N	4	\N	\N	\N	\N
14	2017-03-28 18:28:43	\N	\N	5	\N	\N	\N
14	2017-03-28 18:29:41	\N	6	\N	\N	\N	\N
14	2017-03-28 18:48:36	\N	\N	3.5	\N	\N	\N
14	2017-03-28 18:48:57	\N	6	\N	\N	\N	\N
14	2017-03-28 19:00:01	\N	\N	\N	2	\N	\N
14	2017-03-28 19:10:01	\N	\N	\N	21	\N	\N
14	2017-03-28 19:30:01	\N	\N	\N	5	\N	\N
14	2017-03-28 19:40:01	\N	\N	\N	21	\N	\N
14	2017-03-28 23:34:00	18	\N	\N	\N	\N	\N
14	2017-03-29 07:28:40	\N	\N	\N	\N	7.9	\N
14	2017-03-29 07:28:49	\N	\N	1.5	\N	\N	\N
14	2017-03-29 09:20:01	\N	\N	\N	5	\N	\N
14	2017-03-29 11:00:01	\N	\N	\N	298	\N	\N
14	2017-03-29 11:10:01	\N	\N	\N	35	\N	\N
14	2017-03-29 11:20:01	\N	\N	\N	191	\N	\N
14	2017-03-29 11:30:01	\N	\N	\N	96	\N	\N
14	2017-03-29 11:40:01	\N	\N	\N	155	\N	\N
14	2017-03-29 11:50:01	\N	\N	\N	228	\N	\N
14	2017-03-29 12:00:01	\N	\N	\N	395	\N	\N
14	2017-03-29 12:10:01	\N	\N	\N	278	\N	\N
14	2017-03-29 12:20:01	\N	\N	\N	80	\N	\N
14	2017-03-29 12:30:01	\N	\N	\N	204	\N	\N
14	2017-03-29 12:40:01	\N	\N	\N	97	\N	\N
14	2017-03-29 12:50:01	\N	\N	\N	199	\N	\N
14	2017-03-29 13:00:01	\N	\N	\N	43	\N	\N
14	2017-03-29 13:10:01	\N	\N	\N	62	\N	\N
14	2017-03-29 13:20:01	\N	\N	\N	96	\N	\N
14	2017-03-29 13:30:01	\N	\N	\N	58	\N	\N
14	2017-03-29 13:40:01	\N	\N	\N	67	\N	\N
14	2017-03-29 13:50:01	\N	\N	\N	171	\N	\N
14	2017-03-29 14:00:01	\N	\N	\N	217	\N	\N
14	2017-03-29 14:10:01	\N	\N	\N	141	\N	\N
14	2017-03-29 14:20:01	\N	\N	\N	69	\N	\N
14	2017-03-29 14:30:01	\N	\N	\N	63	\N	\N
14	2017-03-29 14:40:01	\N	\N	\N	25	\N	\N
14	2017-03-29 14:50:01	\N	\N	\N	119	\N	\N
14	2017-03-29 15:00:01	\N	\N	\N	80	\N	\N
14	2017-03-29 15:10:01	\N	\N	\N	51	\N	\N
14	2017-03-29 15:20:01	\N	\N	\N	10	\N	\N
14	2017-03-29 15:30:01	\N	\N	\N	32	\N	\N
14	2017-03-29 15:30:26	\N	\N	\N	\N	12.5	7.73025
14	2017-03-29 15:30:33	\N	\N	7	\N	\N	\N
14	2017-03-29 15:31:06	\N	8	\N	\N	\N	\N
14	2017-03-29 15:40:01	\N	\N	\N	49	\N	\N
14	2017-03-29 15:50:01	\N	\N	\N	115	\N	\N
14	2017-03-29 16:00:01	\N	\N	\N	450	\N	\N
14	2017-03-29 16:10:01	\N	\N	\N	117	\N	\N
14	2017-03-29 16:20:01	\N	\N	\N	190	\N	\N
14	2017-03-29 16:30:01	\N	\N	\N	479	\N	\N
14	2017-03-29 16:40:01	\N	\N	\N	311	\N	\N
14	2017-03-29 16:50:01	\N	\N	\N	170	\N	\N
14	2017-03-29 17:00:01	\N	\N	\N	277	\N	\N
14	2017-03-29 17:10:01	\N	\N	\N	185	\N	\N
14	2017-03-29 17:20:01	\N	\N	\N	36	\N	\N
14	2017-03-29 17:30:01	\N	\N	\N	81	\N	\N
14	2017-03-29 17:40:01	\N	\N	\N	723	\N	\N
14	2017-03-29 17:50:01	\N	\N	\N	444	\N	\N
14	2017-03-29 18:00:01	\N	\N	\N	197	\N	\N
14	2017-03-29 18:10:01	\N	\N	\N	125	\N	\N
14	2017-03-29 18:20:01	\N	\N	\N	81	\N	\N
14	2017-03-29 18:30:01	\N	\N	\N	158	\N	\N
14	2017-03-29 18:40:01	\N	\N	\N	155	\N	\N
14	2017-03-29 18:50:01	\N	\N	\N	64	\N	\N
14	2017-03-29 19:00:01	\N	\N	\N	139	\N	\N
14	2017-03-29 19:10:01	\N	\N	\N	371	\N	\N
14	2017-03-29 19:20:01	\N	\N	\N	138	\N	\N
14	2017-03-29 19:26:25	\N	\N	\N	\N	7.9	8.09156
14	2017-03-29 19:26:39	\N	\N	2	\N	\N	\N
14	2017-03-29 19:27:46	\N	4	\N	\N	\N	\N
14	2017-03-29 19:30:01	\N	\N	\N	75	\N	\N
14	2017-03-29 19:40:59	\N	\N	3	\N	\N	\N
14	2017-03-29 19:41:10	\N	6	\N	\N	\N	\N
14	2017-03-29 21:20:01	\N	\N	\N	1	\N	\N
14	2017-03-29 21:27:40	\N	\N	\N	\N	3.6	\N
14	2017-03-29 21:27:51	\N	\N	1.5	\N	\N	\N
14	2017-03-29 21:40:01	\N	\N	\N	1	\N	\N
14	2017-03-29 22:32:04	18	\N	\N	\N	\N	\N
14	2017-03-30 07:06:42	\N	\N	\N	\N	9.7	13.0518
14	2017-03-30 07:06:55	\N	\N	1.5	\N	\N	\N
14	2017-03-30 08:41:59	\N	\N	4.5	\N	\N	\N
14	2017-03-30 08:42:37	\N	5	\N	\N	\N	\N
14	2017-03-30 10:10:01	\N	\N	\N	360	\N	\N
14	2017-03-30 10:20:01	\N	\N	\N	293	\N	\N
14	2017-03-30 10:40:01	\N	\N	\N	111	\N	\N
14	2017-03-30 10:50:01	\N	\N	\N	91	\N	\N
14	2017-03-30 11:00:01	\N	\N	\N	118	\N	\N
14	2017-03-30 11:10:01	\N	\N	\N	25	\N	\N
14	2017-03-30 11:20:01	\N	\N	\N	528	\N	\N
14	2017-03-30 11:30:01	\N	\N	\N	847	\N	\N
14	2017-03-30 11:40:01	\N	\N	\N	330	\N	\N
14	2017-03-30 11:50:01	\N	\N	\N	52	\N	\N
14	2017-03-30 12:00:01	\N	\N	\N	150	\N	\N
14	2017-03-30 12:10:01	\N	\N	\N	150	\N	\N
14	2017-03-30 12:20:01	\N	\N	\N	167	\N	\N
14	2017-03-30 12:30:01	\N	\N	\N	176	\N	\N
14	2017-03-30 12:40:01	\N	\N	\N	35	\N	\N
14	2017-03-30 12:50:01	\N	\N	\N	33	\N	\N
14	2017-03-30 13:00:01	\N	\N	\N	117	\N	\N
14	2017-03-30 13:10:01	\N	\N	\N	246	\N	\N
14	2017-03-30 13:20:01	\N	\N	\N	117	\N	\N
14	2017-03-30 13:30:01	\N	\N	\N	122	\N	\N
14	2017-03-30 13:40:01	\N	\N	\N	61	\N	\N
14	2017-03-30 13:50:01	\N	\N	\N	183	\N	\N
14	2017-03-30 14:00:01	\N	\N	\N	308	\N	\N
14	2017-03-30 14:10:01	\N	\N	\N	151	\N	\N
14	2017-03-30 14:20:01	\N	\N	\N	245	\N	\N
14	2017-03-30 14:30:01	\N	\N	\N	323	\N	\N
14	2017-03-30 14:40:01	\N	\N	\N	196	\N	\N
14	2017-03-30 14:50:01	\N	\N	\N	84	\N	\N
14	2017-03-30 15:00:01	\N	\N	\N	413	\N	\N
14	2017-03-30 15:10:01	\N	\N	\N	23	\N	\N
14	2017-03-30 15:20:01	\N	\N	\N	317	\N	\N
14	2017-03-30 15:30:01	\N	\N	\N	164	\N	\N
14	2017-03-30 15:40:01	\N	\N	\N	87	\N	\N
14	2017-03-30 15:50:01	\N	\N	\N	371	\N	\N
14	2017-03-30 16:00:01	\N	\N	\N	273	\N	\N
14	2017-03-30 16:10:01	\N	\N	\N	416	\N	\N
14	2017-03-30 16:20:01	\N	\N	\N	236	\N	\N
14	2017-03-30 16:28:58	\N	\N	\N	\N	12.5	10.186
14	2017-03-30 16:29:06	\N	\N	4.5	\N	\N	\N
14	2017-03-30 16:29:27	\N	5	\N	\N	\N	\N
14	2017-03-30 16:30:01	\N	\N	\N	110	\N	\N
14	2017-03-30 16:40:01	\N	\N	\N	210	\N	\N
14	2017-03-30 16:50:01	\N	\N	\N	209	\N	\N
14	2017-03-30 17:00:01	\N	\N	\N	237	\N	\N
14	2017-03-30 17:10:01	\N	\N	\N	322	\N	\N
14	2017-03-30 17:20:01	\N	\N	\N	70	\N	\N
14	2017-03-30 17:30:01	\N	\N	\N	57	\N	\N
14	2017-03-30 17:40:01	\N	\N	\N	86	\N	\N
14	2017-03-30 17:50:01	\N	\N	\N	397	\N	\N
14	2017-03-30 18:00:01	\N	\N	\N	150	\N	\N
14	2017-03-30 18:10:01	\N	\N	\N	108	\N	\N
14	2017-03-30 18:20:01	\N	\N	\N	85	\N	\N
14	2017-03-30 18:30:01	\N	\N	\N	86	\N	\N
14	2017-03-30 18:40:01	\N	\N	\N	213	\N	\N
14	2017-03-30 18:50:01	\N	\N	\N	388	\N	\N
14	2017-03-30 19:00:01	\N	\N	\N	352	\N	\N
14	2017-03-30 19:10:01	\N	\N	\N	154	\N	\N
14	2017-03-30 19:20:01	\N	\N	\N	205	\N	\N
14	2017-03-30 19:30:01	\N	\N	\N	239	\N	\N
14	2017-03-30 19:40:01	\N	\N	\N	396	\N	\N
14	2017-03-30 19:50:01	\N	\N	\N	320	\N	\N
14	2017-03-30 20:00:01	\N	\N	\N	109	\N	\N
14	2017-03-30 20:05:32	\N	\N	\N	\N	9.7	\N
14	2017-03-30 20:05:41	\N	\N	10	\N	\N	\N
14	2017-03-30 20:06:42	\N	12	\N	\N	\N	\N
14	2017-03-30 20:10:01	\N	\N	\N	172	\N	\N
14	2017-03-30 20:20:01	\N	\N	\N	602	\N	\N
14	2017-03-30 20:30:01	\N	\N	\N	137	\N	\N
14	2017-03-30 20:40:01	\N	\N	\N	240	\N	\N
14	2017-03-30 20:50:01	\N	\N	\N	110	\N	\N
14	2017-03-30 21:00:01	\N	\N	\N	3	\N	\N
14	2017-03-30 21:10:01	\N	\N	\N	76	\N	\N
14	2017-03-30 21:20:01	\N	\N	\N	10	\N	\N
14	2017-03-30 21:30:01	\N	\N	\N	22	\N	\N
14	2017-03-30 21:40:01	\N	\N	\N	29	\N	\N
14	2017-03-30 21:50:01	\N	\N	\N	34	\N	\N
14	2017-03-30 22:00:01	\N	\N	\N	61	\N	\N
14	2017-03-30 22:53:03	\N	\N	\N	\N	6.8	\N
14	2017-03-30 23:50:01	\N	\N	\N	178	\N	\N
14	2017-03-31 00:00:01	\N	\N	\N	184	\N	\N
14	2017-03-31 00:50:01	\N	\N	\N	2	\N	\N
14	2017-03-31 06:53:00	\N	\N	\N	\N	5.1	\N
14	2017-03-31 06:53:08	\N	\N	1.5	\N	\N	\N
14	2017-03-31 08:50:01	\N	\N	\N	6	\N	\N
14	2017-03-31 09:00:01	\N	\N	\N	1	\N	\N
14	2017-03-31 09:03:35	\N	\N	\N	\N	7.6	8.65968
14	2017-03-31 09:03:43	\N	\N	3.5	\N	\N	\N
14	2017-03-31 09:04:36	\N	4	\N	\N	\N	\N
14	2017-03-31 10:30:01	\N	\N	\N	155	\N	\N
14	2017-03-31 10:40:01	\N	\N	\N	133	\N	\N
14	2017-03-31 11:00:01	\N	\N	\N	2	\N	\N
14	2017-03-31 11:10:01	\N	\N	\N	1	\N	\N
14	2017-03-31 11:20:01	\N	\N	\N	1	\N	\N
14	2017-03-31 11:30:01	\N	\N	\N	1	\N	\N
14	2017-03-31 11:40:01	\N	\N	\N	102	\N	\N
14	2017-03-31 11:50:01	\N	\N	\N	275	\N	\N
14	2017-03-31 12:00:01	\N	\N	\N	263	\N	\N
14	2017-03-31 12:10:01	\N	\N	\N	133	\N	\N
14	2017-03-31 12:20:01	\N	\N	\N	117	\N	\N
14	2017-03-31 12:30:01	\N	\N	\N	12	\N	\N
14	2017-03-31 12:40:01	\N	\N	\N	126	\N	\N
14	2017-03-31 12:50:01	\N	\N	\N	355	\N	\N
14	2017-03-31 13:00:01	\N	\N	\N	271	\N	\N
14	2017-03-31 13:10:01	\N	\N	\N	286	\N	\N
14	2017-03-31 13:20:01	\N	\N	\N	251	\N	\N
14	2017-03-31 13:30:01	\N	\N	\N	273	\N	\N
14	2017-03-31 13:40:01	\N	\N	\N	186	\N	\N
14	2017-03-31 13:50:01	\N	\N	\N	258	\N	\N
14	2017-03-31 14:00:01	\N	\N	\N	332	\N	\N
14	2017-03-31 14:10:01	\N	\N	\N	358	\N	\N
14	2017-03-31 14:20:01	\N	\N	\N	125	\N	\N
14	2017-03-31 14:30:01	\N	\N	\N	187	\N	\N
14	2017-03-31 14:40:01	\N	\N	\N	250	\N	\N
14	2017-03-31 14:50:01	\N	\N	\N	334	\N	\N
14	2017-03-31 15:00:01	\N	\N	\N	198	\N	\N
14	2017-03-31 15:10:01	\N	\N	\N	266	\N	\N
14	2017-03-31 15:20:01	\N	\N	\N	211	\N	\N
14	2017-03-31 15:30:01	\N	\N	\N	439	\N	\N
14	2017-03-31 15:40:01	\N	\N	\N	130	\N	\N
14	2017-03-31 15:50:01	\N	\N	\N	210	\N	\N
14	2017-03-31 16:00:01	\N	\N	\N	242	\N	\N
14	2017-03-31 16:10:01	\N	\N	\N	196	\N	\N
14	2017-03-31 16:20:01	\N	\N	\N	106	\N	\N
14	2017-03-31 16:30:01	\N	\N	\N	180	\N	\N
14	2017-03-31 16:40:01	\N	\N	\N	278	\N	\N
14	2017-03-31 16:50:01	\N	\N	\N	293	\N	\N
14	2017-03-31 17:00:01	\N	\N	\N	271	\N	\N
14	2017-03-31 17:10:01	\N	\N	\N	314	\N	\N
14	2017-03-31 17:20:01	\N	\N	\N	298	\N	\N
14	2017-03-31 17:25:27	\N	\N	\N	\N	3.7	\N
14	2017-03-31 17:25:42	\N	\N	2.5	\N	\N	\N
14	2017-03-31 17:30:01	\N	\N	\N	395	\N	\N
14	2017-03-31 17:40:01	\N	\N	\N	369	\N	\N
14	2017-03-31 17:50:01	\N	\N	\N	298	\N	\N
14	2017-03-31 18:00:01	\N	\N	\N	385	\N	\N
14	2017-03-31 18:10:01	\N	\N	\N	178	\N	\N
14	2017-03-31 18:20:01	\N	\N	\N	274	\N	\N
14	2017-03-31 18:30:01	\N	\N	\N	290	\N	\N
14	2017-03-31 18:40:01	\N	\N	\N	374	\N	\N
14	2017-03-31 18:50:01	\N	\N	\N	297	\N	\N
14	2017-03-31 19:00:01	\N	\N	\N	345	\N	\N
14	2017-03-31 19:10:01	\N	\N	\N	406	\N	\N
14	2017-03-31 19:20:01	\N	\N	\N	359	\N	\N
14	2017-03-31 19:30:01	\N	\N	\N	19	\N	\N
14	2017-03-31 19:35:29	\N	\N	\N	\N	13.7	\N
14	2017-03-31 19:35:52	\N	\N	9	\N	\N	\N
14	2017-03-31 19:37:22	\N	12	\N	\N	\N	\N
14	2017-03-31 19:40:01	\N	\N	\N	386	\N	\N
14	2017-03-31 19:50:01	\N	\N	\N	219	\N	\N
14	2017-03-31 20:00:01	\N	\N	\N	25	\N	\N
14	2017-03-31 20:10:01	\N	\N	\N	401	\N	\N
14	2017-03-31 20:20:01	\N	\N	\N	224	\N	\N
14	2017-03-31 20:50:01	\N	\N	\N	3	\N	\N
14	2017-03-31 21:00:01	\N	\N	\N	1	\N	\N
14	2017-03-31 21:30:01	\N	\N	\N	13	\N	\N
14	2017-03-31 21:30:18	\N	\N	5	\N	\N	\N
14	2017-03-31 21:31:32	\N	6	\N	\N	\N	\N
14	2017-03-31 21:40:01	\N	\N	\N	23	\N	\N
14	2017-03-31 21:50:01	\N	\N	\N	2	\N	\N
14	2017-03-31 22:19:12	18	\N	\N	\N	\N	\N
14	2017-03-31 23:20:01	\N	\N	\N	76	\N	\N
14	2017-04-01 06:05:08	\N	\N	\N	\N	6.7	\N
14	2017-04-01 06:05:16	\N	\N	1.5	\N	\N	\N
14	2017-04-01 09:10:01	\N	\N	\N	120	\N	\N
14	2017-04-01 09:20:01	\N	\N	\N	39	\N	\N
14	2017-04-01 09:30:01	\N	\N	\N	70	\N	\N
14	2017-04-01 09:40:01	\N	\N	\N	870	\N	\N
14	2017-04-01 09:50:01	\N	\N	\N	214	\N	\N
14	2017-04-01 10:00:01	\N	\N	\N	184	\N	\N
14	2017-04-01 10:10:01	\N	\N	\N	194	\N	\N
14	2017-04-01 10:20:01	\N	\N	\N	365	\N	\N
14	2017-04-01 10:30:01	\N	\N	\N	93	\N	\N
14	2017-04-01 10:40:01	\N	\N	\N	172	\N	\N
14	2017-04-01 10:50:01	\N	\N	\N	223	\N	\N
14	2017-04-01 11:00:01	\N	\N	\N	244	\N	\N
14	2017-04-01 11:10:01	\N	\N	\N	202	\N	\N
14	2017-04-01 11:20:01	\N	\N	\N	442	\N	\N
14	2017-04-01 11:30:01	\N	\N	\N	243	\N	\N
14	2017-04-01 11:40:01	\N	\N	\N	384	\N	\N
14	2017-04-01 11:50:01	\N	\N	\N	172	\N	\N
14	2017-04-01 12:00:01	\N	\N	\N	201	\N	\N
14	2017-04-01 12:10:01	\N	\N	\N	53	\N	\N
14	2017-04-01 12:20:01	\N	\N	\N	74	\N	\N
14	2017-04-01 12:28:15	\N	\N	\N	\N	7.3	7.90465
14	2017-04-01 12:30:01	\N	\N	\N	212	\N	\N
14	2017-04-01 12:40:01	\N	\N	\N	165	\N	\N
14	2017-04-01 12:50:01	\N	\N	\N	87	\N	\N
14	2017-04-01 13:00:01	\N	\N	\N	63	\N	\N
14	2017-04-01 13:10:01	\N	\N	\N	308	\N	\N
14	2017-04-01 13:20:01	\N	\N	\N	172	\N	\N
14	2017-04-01 13:30:01	\N	\N	\N	153	\N	\N
14	2017-04-01 13:40:01	\N	\N	\N	135	\N	\N
14	2017-04-01 13:50:01	\N	\N	\N	313	\N	\N
14	2017-04-01 14:54:03	\N	\N	\N	\N	6.8	\N
14	2017-04-01 14:54:44	\N	3	\N	\N	\N	\N
14	2017-04-01 16:10:02	\N	10	\N	\N	\N	\N
14	2017-04-01 18:57:45	\N	5	\N	\N	\N	\N
14	2017-04-02 00:43:32	18	\N	\N	\N	\N	\N


==> tmp/stability_15.txt <==
15	2017-01-10 18:42:12	\N	2	\N	\N	\N	\N
15	2017-01-10 19:54:27	\N	5	\N	\N	\N	\N
15	2017-01-11 05:09:40	\N	4	\N	\N	\N	\N
15	2017-01-11 09:50:37	\N	7	\N	\N	\N	\N
15	2017-01-11 12:47:33	\N	10	\N	\N	\N	\N
15	2017-01-11 16:01:24	\N	2	\N	\N	\N	\N
15	2017-01-11 18:53:12	\N	\N	\N	\N	\N	\N
15	2017-01-12 05:06:38	\N	4	\N	\N	\N	\N
15	2017-01-12 05:07:28	\N	6	\N	\N	\N	\N
15	2017-01-12 11:17:47	\N	6	\N	\N	\N	\N
15	2017-01-12 15:28:24	\N	5	\N	\N	\N	\N
15	2017-01-12 18:30:58	\N	5	\N	\N	\N	\N
15	2017-01-12 19:58:44	\N	2	\N	\N	\N	\N
15	2017-01-13 05:11:51	\N	5	\N	\N	\N	\N
15	2017-01-13 10:06:42	\N	10	\N	\N	\N	\N
15	2017-01-13 13:07:26	\N	7	\N	\N	\N	\N
15	2017-01-13 17:24:00	\N	\N	\N	\N	\N	\N
15	2017-01-13 19:10:17	\N	2	\N	\N	\N	\N
15	2017-01-13 19:10:28	\N	2	\N	\N	\N	\N
15	2017-01-13 20:02:29	\N	2	\N	\N	\N	\N
15	2017-01-14 05:05:31	\N	5	\N	\N	\N	\N
15	2017-01-14 09:00:51	\N	6	\N	\N	\N	\N
15	2017-01-14 11:17:49	\N	8	\N	\N	\N	\N
15	2017-01-14 15:26:04	\N	5	\N	\N	\N	\N
15	2017-01-14 17:11:43	\N	1	\N	\N	\N	\N
15	2017-01-14 19:18:19	\N	6	\N	\N	\N	\N
15	2017-01-14 20:06:38	\N	2	\N	\N	\N	\N
15	2017-01-14 21:16:15	\N	1	\N	\N	\N	\N
15	2017-01-15 04:41:57	\N	4	\N	\N	\N	\N
15	2017-01-15 05:41:34	\N	4	\N	\N	\N	\N
15	2017-01-15 12:12:02	\N	3	\N	\N	\N	\N
15	2017-01-15 14:23:04	\N	2	\N	\N	\N	\N
15	2017-01-15 14:23:12	\N	1	\N	\N	\N	\N
15	2017-01-15 20:03:32	\N	2	\N	\N	\N	\N
15	2017-01-15 20:29:05	\N	5	\N	\N	\N	\N
15	2017-01-16 05:54:26	\N	4	\N	\N	\N	\N
15	2017-01-16 10:10:13	\N	6	\N	\N	\N	\N
15	2017-01-16 19:24:41	\N	8	\N	\N	\N	\N
15	2017-01-17 05:03:55	\N	4	\N	\N	\N	\N
15	2017-01-17 05:04:06	\N	4	\N	\N	\N	\N
15	2017-01-17 08:37:55	\N	6	\N	\N	\N	\N
15	2017-01-17 11:51:28	\N	8	\N	\N	\N	\N
15	2017-01-17 13:22:49	\N	8	\N	\N	\N	\N
15	2017-01-17 15:34:50	\N	6	\N	\N	\N	\N
15	2017-01-17 17:52:04	\N	8	\N	\N	\N	\N
15	2017-01-18 04:52:13	\N	6	\N	\N	\N	\N
15	2017-01-18 08:14:19	\N	8	\N	\N	\N	\N
15	2017-01-18 12:02:55	\N	8	\N	\N	\N	\N
15	2017-01-18 19:26:49	\N	10	\N	\N	\N	\N
15	2017-01-18 20:52:08	\N	2	\N	\N	\N	\N
15	2017-01-19 05:05:17	\N	6	\N	\N	\N	\N
15	2017-01-19 08:25:54	\N	6	\N	\N	\N	\N
15	2017-01-19 12:15:16	\N	6	\N	\N	\N	\N
15	2017-01-19 14:26:00	\N	5	\N	\N	\N	\N
15	2017-01-19 18:06:54	\N	2	\N	\N	\N	\N
15	2017-01-19 19:13:10	\N	8	\N	\N	\N	\N
15	2017-01-19 22:10:26	\N	2	\N	\N	\N	\N
15	2017-01-20 05:12:24	\N	6	\N	\N	\N	\N
15	2017-01-20 08:28:56	\N	8	\N	\N	\N	\N
15	2017-01-20 13:06:05	\N	6	\N	\N	\N	\N
15	2017-01-20 14:46:04	\N	2	\N	\N	\N	\N
15	2017-01-20 18:59:19	\N	6	\N	\N	\N	\N
15	2017-01-21 04:57:34	\N	4	\N	\N	\N	\N
15	2017-01-21 08:14:14	\N	8	\N	\N	\N	\N
15	2017-01-21 09:36:56	\N	\N	\N	\N	\N	\N
15	2017-01-21 09:38:05	\N	4	\N	\N	\N	\N
15	2017-01-21 09:38:21	\N	6	\N	\N	\N	\N
15	2017-01-21 11:28:03	\N	6	\N	\N	\N	\N
15	2017-01-21 17:42:11	\N	5	\N	\N	\N	\N
15	2017-01-21 19:18:22	\N	4	\N	\N	\N	\N
15	2017-01-22 05:34:27	\N	4	\N	\N	\N	\N
15	2017-01-22 08:46:43	\N	4	\N	\N	\N	\N
15	2017-01-22 11:36:34	\N	1	\N	\N	\N	\N
15	2017-01-22 12:34:15	\N	3	\N	\N	\N	\N
15	2017-01-22 20:20:35	\N	8	\N	\N	\N	\N
15	2017-01-23 06:43:45	\N	4	\N	\N	\N	\N
15	2017-01-23 07:45:46	\N	8	\N	\N	\N	\N
15	2017-01-23 12:15:52	\N	2	\N	\N	\N	\N
15	2017-01-23 13:04:20	\N	8	\N	\N	\N	\N
15	2017-01-23 15:19:35	\N	6	\N	\N	\N	\N
15	2017-01-23 18:07:28	\N	1	\N	\N	\N	\N
15	2017-01-23 19:17:01	\N	2	\N	\N	\N	\N
15	2017-01-23 19:17:14	\N	4	\N	\N	\N	\N
15	2017-01-23 21:08:51	\N	2	\N	\N	\N	\N
15	2017-01-24 05:09:53	\N	6	\N	\N	\N	\N
15	2017-01-24 09:09:04	\N	6	\N	\N	\N	\N
15	2017-01-24 12:23:03	\N	8	\N	\N	\N	\N
15	2017-01-24 15:23:39	\N	2	\N	\N	\N	\N
15	2017-01-24 19:24:16	\N	4	\N	\N	\N	\N
15	2017-01-25 05:23:38	\N	5	\N	\N	\N	\N
15	2017-01-25 08:19:05	\N	8	\N	\N	\N	\N
15	2017-01-25 10:43:39	\N	10	\N	\N	\N	\N
15	2017-01-25 12:04:10	\N	2	\N	\N	\N	\N
15	2017-01-25 14:20:50	\N	1	\N	\N	\N	\N
15	2017-01-25 16:35:35	\N	5	\N	\N	\N	\N
15	2017-01-25 18:18:40	\N	3	\N	\N	\N	\N
15	2017-01-25 19:53:05	\N	2	\N	\N	\N	\N
15	2017-01-26 05:06:23	\N	7	\N	\N	\N	\N
15	2017-01-26 09:23:47	\N	8	\N	\N	\N	\N
15	2017-01-26 11:31:19	\N	6	\N	\N	\N	\N
15	2017-01-26 12:43:39	\N	3	\N	\N	\N	\N
15	2017-01-26 12:43:49	\N	6	\N	\N	\N	\N
15	2017-01-26 16:52:40	\N	5	\N	\N	\N	\N
15	2017-01-26 19:58:49	\N	2	\N	\N	\N	\N
15	2017-01-26 20:57:54	\N	3	\N	\N	\N	\N
15	2017-01-26 20:57:58	\N	3	\N	\N	\N	\N
15	2017-01-26 22:21:37	\N	3	\N	\N	\N	\N
15	2017-01-27 05:51:36	\N	3	\N	\N	\N	\N
15	2017-01-27 09:40:17	\N	10	\N	\N	\N	\N
15	2017-01-27 14:38:15	\N	1	\N	\N	\N	\N
15	2017-01-27 16:56:01	\N	4	\N	\N	\N	\N
15	2017-01-27 19:37:47	\N	4	\N	\N	\N	\N
15	2017-01-27 20:06:14	\N	2	\N	\N	\N	\N
15	2017-01-27 22:17:33	\N	2	\N	\N	\N	\N
15	2017-01-28 06:33:50	\N	5	\N	\N	\N	\N
15	2017-01-28 10:13:51	\N	6	\N	\N	\N	\N
15	2017-01-28 14:10:42	\N	3	\N	\N	\N	\N
15	2017-01-28 16:32:34	\N	4	\N	\N	\N	\N
15	2017-01-28 19:28:04	\N	10	\N	\N	\N	\N
15	2017-01-29 08:20:30	\N	3	\N	\N	\N	\N
15	2017-01-29 11:21:58	\N	8	\N	\N	\N	\N
15	2017-01-29 19:12:40	\N	10	\N	\N	\N	\N
15	2017-01-29 22:49:43	\N	2	\N	\N	\N	\N
15	2017-01-30 07:14:38	\N	5	\N	\N	\N	\N
15	2017-01-30 11:20:35	\N	6	\N	\N	\N	\N
15	2017-01-30 14:44:58	\N	6	\N	\N	\N	\N
15	2017-01-30 17:51:43	\N	8	\N	\N	\N	\N
15	2017-01-30 20:03:43	\N	2	\N	\N	\N	\N
15	2017-01-31 05:12:39	\N	4	\N	\N	\N	\N
15	2017-01-31 09:58:45	\N	6	\N	\N	\N	\N
15	2017-01-31 12:28:35	\N	7	\N	\N	\N	\N
15	2017-01-31 20:19:17	\N	10	\N	\N	\N	\N
15	2017-02-01 04:14:50	\N	5	\N	\N	\N	\N
15	2017-02-01 04:15:14	\N	\N	\N	\N	\N	\N
15	2017-02-01 04:16:08	\N	4	\N	\N	\N	\N
15	2017-02-01 06:15:35	\N	6	\N	\N	\N	\N
15	2017-02-01 09:47:51	\N	6	\N	\N	\N	\N
15	2017-02-01 11:12:42	\N	6	\N	\N	\N	\N
15	2017-02-01 13:17:08	\N	7	\N	\N	\N	\N
15	2017-02-01 19:37:46	\N	10	\N	\N	\N	\N
15	2017-02-01 21:01:41	\N	3	\N	\N	\N	\N
15	2017-02-01 21:01:49	\N	3	\N	\N	\N	\N
15	2017-02-02 05:06:13	\N	7	\N	\N	\N	\N
15	2017-02-02 08:34:42	\N	7	\N	\N	\N	\N
15	2017-02-02 12:46:32	\N	10	\N	\N	\N	\N
15	2017-02-02 14:48:44	\N	2	\N	\N	\N	\N
15	2017-02-02 17:24:43	\N	2	\N	\N	\N	\N
15	2017-02-02 19:49:23	\N	8	\N	\N	\N	\N
15	2017-02-03 05:34:17	\N	7	\N	\N	\N	\N
15	2017-02-03 09:03:56	\N	5	\N	\N	\N	\N
15	2017-02-03 12:48:21	\N	7	\N	\N	\N	\N
15	2017-02-03 18:48:31	\N	7	\N	\N	\N	\N
15	2017-02-03 18:48:50	\N	1	\N	\N	\N	\N
15	2017-02-03 19:48:19	\N	3	\N	\N	\N	\N
15	2017-02-03 21:43:30	\N	2	\N	\N	\N	\N
15	2017-02-04 05:13:49	\N	4	\N	\N	\N	\N
15	2017-02-04 09:30:44	\N	8	\N	\N	\N	\N
15	2017-02-04 11:49:05	\N	7	\N	\N	\N	\N
15	2017-02-04 22:03:02	\N	2	\N	\N	\N	\N
15	2017-02-05 05:30:05	\N	3	\N	\N	\N	\N
15	2017-02-05 15:05:41	\N	7	\N	\N	\N	\N
15	2017-02-05 18:33:20	\N	8	\N	\N	\N	\N
15	2017-02-05 20:06:59	\N	3	\N	\N	\N	\N
15	2017-02-06 05:48:25	\N	5	\N	\N	\N	\N
15	2017-02-06 06:51:23	\N	12	\N	\N	\N	\N
15	2017-02-06 14:19:23	\N	6	\N	\N	\N	\N
15	2017-02-06 19:23:45	\N	8	\N	\N	\N	\N
15	2017-02-07 05:26:38	\N	2	\N	\N	\N	\N
15	2017-02-07 05:26:45	\N	2	\N	\N	\N	\N
15	2017-02-07 08:39:51	\N	6	\N	\N	\N	\N
15	2017-02-07 11:55:52	\N	6	\N	\N	\N	\N
15	2017-02-07 18:53:50	\N	6	\N	\N	\N	\N
15	2017-02-07 20:03:06	\N	3	\N	\N	\N	\N
15	2017-02-08 04:42:19	\N	4	\N	\N	\N	\N
15	2017-02-08 08:23:39	\N	6	\N	\N	\N	\N
15	2017-02-08 12:29:54	\N	10	\N	\N	\N	\N
15	2017-02-08 15:05:32	\N	2	\N	\N	\N	\N
15	2017-02-08 15:05:40	\N	3	\N	\N	\N	\N
15	2017-02-08 17:40:30	\N	\N	\N	\N	\N	\N
15	2017-02-08 19:05:43	\N	7	\N	\N	\N	\N
15	2017-02-08 20:54:19	\N	2	\N	\N	\N	\N
15	2017-02-09 04:50:24	\N	4	\N	\N	\N	\N
15	2017-02-09 08:44:43	\N	2	\N	\N	\N	\N
15	2017-02-09 08:44:51	\N	6	\N	\N	\N	\N
15	2017-02-09 09:39:42	\N	2	\N	\N	\N	\N
15	2017-02-09 11:47:19	\N	2	\N	\N	\N	\N
15	2017-02-09 14:52:24	\N	4	\N	\N	\N	\N
15	2017-02-09 19:25:01	\N	7	\N	\N	\N	\N
15	2017-02-09 20:20:59	\N	2	\N	\N	\N	\N
15	2017-02-10 05:22:13	\N	3	\N	\N	\N	\N
15	2017-02-10 07:28:57	\N	4	\N	\N	\N	\N
15	2017-02-10 10:19:30	\N	2	\N	\N	\N	\N
15	2017-02-10 11:15:08	\N	6	\N	\N	\N	\N
15	2017-02-11 05:07:53	\N	3	\N	\N	\N	\N
15	2017-02-11 08:59:11	\N	6	\N	\N	\N	\N
15	2017-02-11 11:56:18	\N	5	\N	\N	\N	\N
15	2017-02-11 17:17:36	\N	3	\N	\N	\N	\N
15	2017-02-11 19:32:44	\N	4	\N	\N	\N	\N
15	2017-02-11 21:13:55	\N	2	\N	\N	\N	\N
15	2017-02-12 05:39:50	\N	5	\N	\N	\N	\N
15	2017-02-12 06:51:09	\N	3	\N	\N	\N	\N
15	2017-02-12 08:29:32	\N	1	\N	\N	\N	\N
15	2017-02-12 12:18:47	\N	2	\N	\N	\N	\N
15	2017-02-12 19:32:29	\N	2	\N	\N	\N	\N
15	2017-02-12 19:32:52	\N	\N	\N	\N	\N	\N
15	2017-02-12 19:33:51	\N	4	\N	\N	\N	\N
15	2017-02-12 19:34:01	\N	6	\N	\N	\N	\N
15	2017-02-13 05:38:59	\N	3	\N	\N	\N	\N
15	2017-02-13 10:49:54	\N	4	\N	\N	\N	\N
15	2017-02-13 15:01:57	\N	8	\N	\N	\N	\N
15	2017-02-13 18:02:55	\N	1	\N	\N	\N	\N
15	2017-02-13 20:01:51	\N	4	\N	\N	\N	\N
15	2017-02-14 05:18:50	\N	4	\N	\N	\N	\N
15	2017-02-14 08:51:31	\N	3	\N	\N	\N	\N
15	2017-02-14 11:41:47	\N	10	\N	\N	\N	\N
15	2017-02-14 14:44:02	\N	5	\N	\N	\N	\N
15	2017-02-14 20:03:20	\N	6	\N	\N	\N	\N
15	2017-02-15 05:04:54	\N	6	\N	\N	\N	\N
15	2017-02-15 08:18:04	\N	8	\N	\N	\N	\N
15	2017-02-15 12:59:20	\N	3	\N	\N	\N	\N
15	2017-02-15 18:15:32	\N	3	\N	\N	\N	\N
15	2017-02-16 05:04:19	\N	4	\N	\N	\N	\N
15	2017-02-16 08:46:35	\N	6	\N	\N	\N	\N
15	2017-02-16 10:36:50	\N	7	\N	\N	\N	\N
15	2017-02-16 18:56:10	\N	4	\N	\N	\N	\N
15	2017-02-16 19:50:14	\N	6	\N	\N	\N	\N
15	2017-02-17 05:49:37	\N	4	\N	\N	\N	\N
15	2017-02-17 09:22:21	\N	3	\N	\N	\N	\N
15	2017-02-17 11:39:17	\N	7	\N	\N	\N	\N
15	2017-02-17 20:35:12	\N	1	\N	\N	\N	\N
15	2017-02-18 06:41:35	\N	10	\N	\N	\N	\N
15	2017-02-18 11:40:30	\N	4	\N	\N	\N	\N
15	2017-02-18 14:43:15	\N	4	\N	\N	\N	\N
15	2017-02-18 17:55:23	\N	10	\N	\N	\N	\N
15	2017-02-18 20:10:24	\N	3	\N	\N	\N	\N
15	2017-02-19 06:11:15	\N	3	\N	\N	\N	\N
15	2017-02-19 06:32:38	\N	8	\N	\N	\N	\N
15	2017-02-19 11:18:14	\N	8	\N	\N	\N	\N
15	2017-02-19 13:41:17	\N	7	\N	\N	\N	\N
15	2017-02-19 16:39:38	\N	3	\N	\N	\N	\N
15	2017-02-19 18:34:22	\N	8	\N	\N	\N	\N
15	2017-02-20 06:22:02	\N	3	\N	\N	\N	\N
15	2017-02-20 08:09:11	\N	9	\N	\N	\N	\N
15	2017-02-20 15:43:59	\N	3	\N	\N	\N	\N
15	2017-02-20 17:48:27	\N	4	\N	\N	\N	\N
15	2017-02-20 18:55:12	\N	2	\N	\N	\N	\N
15	2017-02-20 20:03:26	\N	2	\N	\N	\N	\N
15	2017-02-20 21:25:52	\N	3	\N	\N	\N	\N
15	2017-02-21 05:13:59	\N	7	\N	\N	\N	\N
15	2017-02-21 10:22:17	\N	3	\N	\N	\N	\N
15	2017-02-21 12:18:00	\N	5	\N	\N	\N	\N
15	2017-02-21 18:33:15	\N	6	\N	\N	\N	\N
15	2017-02-21 19:32:59	\N	4	\N	\N	\N	\N
15	2017-02-21 21:07:51	\N	1	\N	\N	\N	\N
15	2017-02-22 05:20:38	\N	7	\N	\N	\N	\N
15	2017-02-22 09:17:12	\N	3	\N	\N	\N	\N
15	2017-02-22 13:08:47	\N	3	\N	\N	\N	\N
15	2017-02-22 19:23:17	\N	4	\N	\N	\N	\N
15	2017-02-22 20:09:49	\N	2	\N	\N	\N	\N
15	2017-02-23 05:08:15	\N	3	\N	\N	\N	\N
15	2017-02-23 08:28:38	\N	6	\N	\N	\N	\N
15	2017-02-23 12:19:01	\N	4	\N	\N	\N	\N
15	2017-02-23 18:02:02	\N	4	\N	\N	\N	\N
15	2017-02-23 20:02:06	\N	2	\N	\N	\N	\N
15	2017-02-24 06:51:15	\N	6	\N	\N	\N	\N
15	2017-02-24 19:53:37	\N	8	\N	\N	\N	\N
15	2017-02-25 06:18:02	\N	3	\N	\N	\N	\N
15	2017-02-25 19:34:27	\N	5	\N	\N	\N	\N
15	2017-02-26 04:47:38	\N	5	\N	\N	\N	\N
15	2017-02-26 17:10:37	\N	3	\N	\N	\N	\N
15	2017-02-26 18:44:07	\N	3	\N	\N	\N	\N
15	2017-02-27 11:03:37	\N	1	\N	\N	\N	\N
15	2017-02-27 13:11:31	\N	6	\N	\N	\N	\N
15	2017-02-27 18:42:48	\N	8	\N	\N	\N	\N
15	2017-02-27 20:28:35	\N	2	\N	\N	\N	\N
15	2017-02-28 07:26:20	\N	\N	\N	\N	\N	\N
15	2017-02-28 07:27:15	\N	4	\N	\N	\N	\N
15	2017-02-28 07:27:30	\N	6	\N	\N	\N	\N
15	2017-02-28 10:17:57	\N	4	\N	\N	\N	\N
15	2017-02-28 11:20:09	\N	2	\N	\N	\N	\N
15	2017-03-01 05:02:56	\N	2	\N	\N	\N	\N
15	2017-03-01 07:46:38	\N	3	\N	\N	\N	\N
15	2017-03-01 09:35:39	\N	3	\N	\N	\N	\N
15	2017-03-01 10:40:31	\N	4	\N	\N	\N	\N
15	2017-03-01 18:59:25	\N	6	\N	\N	\N	\N
15	2017-03-02 05:42:33	\N	3	\N	\N	\N	\N
15	2017-03-02 13:20:45	\N	3	\N	\N	\N	\N
15	2017-03-02 14:49:22	\N	3	\N	\N	\N	\N
15	2017-03-02 18:00:56	\N	7	\N	\N	\N	\N
15	2017-03-02 20:03:05	\N	4	\N	\N	\N	\N
15	2017-03-03 05:27:24	\N	3	\N	\N	\N	\N
15	2017-03-03 05:30:00	\N	3	1	\N	6.6	\N
15	2017-03-03 09:45:00	\N	\N	\N	\N	5.9	\N
15	2017-03-03 12:30:01	\N	\N	\N	486	\N	\N
15	2017-03-03 12:40:01	\N	\N	\N	522	\N	\N
15	2017-03-03 12:50:01	\N	\N	\N	455	\N	\N
15	2017-03-03 13:00:01	\N	\N	\N	284	\N	\N
15	2017-03-03 13:50:01	\N	\N	\N	216	\N	\N
15	2017-03-03 14:00:01	\N	\N	\N	597	\N	\N
15	2017-03-03 14:10:01	\N	\N	\N	211	\N	\N
15	2017-03-03 14:20:01	\N	\N	\N	159	\N	\N
15	2017-03-03 14:46:43	\N	\N	2.5	\N	\N	\N
15	2017-03-03 14:47:01	\N	\N	\N	\N	5.2	\N
15	2017-03-03 14:47:13	\N	2	\N	\N	\N	\N
15	2017-03-03 14:48:18	\N	3	\N	\N	\N	\N
15	2017-03-03 14:48:25	\N	2	\N	\N	\N	\N
15	2017-03-03 14:50:01	\N	\N	\N	2	\N	\N
15	2017-03-03 15:00:01	\N	\N	\N	170	\N	\N
15	2017-03-03 15:10:01	\N	\N	\N	162	\N	\N
15	2017-03-03 15:40:01	\N	\N	\N	33	\N	\N
15	2017-03-03 15:50:01	\N	\N	\N	742	\N	\N
15	2017-03-03 16:00:01	\N	\N	\N	60	\N	\N
15	2017-03-03 16:10:01	\N	\N	\N	380	\N	\N
15	2017-03-03 16:20:01	\N	\N	\N	449	\N	\N
15	2017-03-03 16:30:01	\N	\N	\N	622	\N	\N
15	2017-03-03 16:40:01	\N	\N	\N	153	\N	\N
15	2017-03-03 16:50:01	\N	\N	\N	311	\N	\N
15	2017-03-03 17:00:01	\N	\N	\N	317	\N	\N
15	2017-03-03 17:10:01	\N	\N	\N	239	\N	\N
15	2017-03-03 17:20:01	\N	\N	\N	195	\N	\N
15	2017-03-03 17:30:01	\N	\N	\N	29	\N	\N
15	2017-03-03 17:34:18	\N	\N	\N	\N	4.6	\N
15	2017-03-03 17:34:43	\N	6	\N	\N	\N	\N
15	2017-03-03 17:35:16	\N	\N	6	\N	\N	\N
15	2017-03-03 17:37:12	\N	6	\N	\N	\N	\N
15	2017-03-03 17:50:01	\N	\N	\N	454	\N	\N
15	2017-03-03 18:00:01	\N	\N	\N	97	\N	\N
15	2017-03-03 18:10:01	\N	\N	\N	44	\N	\N
15	2017-03-03 18:30:01	\N	\N	\N	36	\N	\N
15	2017-03-03 19:40:01	\N	\N	\N	61	\N	\N
15	2017-03-03 19:50:01	\N	\N	\N	143	\N	\N
15	2017-03-03 20:07:29	\N	\N	\N	\N	6.4	\N
15	2017-03-03 20:07:43	28	\N	\N	\N	\N	\N
15	2017-03-03 20:10:01	\N	\N	\N	55	\N	\N
15	2017-03-03 21:12:46	\N	\N	\N	\N	8.8	\N
15	2017-03-03 21:13:36	\N	2	\N	\N	\N	\N
15	2017-03-03 21:13:45	\N	2	\N	\N	\N	\N
15	2017-03-04 05:00:00	\N	\N	\N	\N	7.2	\N
15	2017-03-04 05:10:39	\N	\N	1	\N	\N	\N
15	2017-03-04 05:11:30	\N	3	\N	\N	\N	\N
15	2017-03-04 06:20:01	\N	\N	\N	75	\N	\N
15	2017-03-04 06:50:01	\N	\N	\N	173	\N	\N
15	2017-03-04 07:00:01	\N	\N	\N	29	\N	\N
15	2017-03-04 07:10:01	\N	\N	\N	290	\N	\N
15	2017-03-04 07:20:01	\N	\N	\N	237	\N	\N
15	2017-03-04 07:38:02	\N	\N	\N	\N	6.5	\N
15	2017-03-04 07:38:22	\N	\N	3	\N	\N	\N
15	2017-03-04 07:38:44	\N	3	\N	\N	\N	\N
15	2017-03-04 07:50:01	\N	\N	\N	11	\N	\N
15	2017-03-04 08:00:01	\N	\N	\N	108	\N	\N
15	2017-03-04 08:20:01	\N	\N	\N	32	\N	\N
15	2017-03-04 08:30:01	\N	\N	\N	135	\N	\N
15	2017-03-04 08:40:01	\N	\N	\N	158	\N	\N
15	2017-03-04 08:50:01	\N	\N	\N	59	\N	\N
15	2017-03-04 09:00:01	\N	\N	\N	700	\N	\N
15	2017-03-04 09:10:01	\N	\N	\N	205	\N	\N
15	2017-03-04 09:20:01	\N	\N	\N	406	\N	\N
15	2017-03-04 09:30:01	\N	\N	\N	265	\N	\N
15	2017-03-04 09:40:01	\N	\N	\N	455	\N	\N
15	2017-03-04 10:00:01	\N	\N	\N	192	\N	\N
15	2017-03-04 12:40:01	\N	\N	\N	230	\N	\N
15	2017-03-04 12:50:01	\N	\N	\N	23	\N	\N
15	2017-03-04 13:00:01	\N	\N	\N	582	\N	\N
15	2017-03-04 13:10:01	\N	\N	\N	264	\N	\N
15	2017-03-04 13:20:01	\N	\N	\N	353	\N	\N
15	2017-03-04 13:22:48	\N	\N	\N	\N	5.7	\N
15	2017-03-04 13:30:01	\N	\N	\N	324	\N	\N
15	2017-03-04 13:40:01	\N	\N	\N	303	\N	\N
15	2017-03-04 14:00:01	\N	\N	\N	246	\N	\N
15	2017-03-04 14:35:00	\N	\N	\N	\N	5.2	\N
15	2017-03-04 14:35:15	\N	\N	4	\N	\N	\N
15	2017-03-04 14:36:02	\N	4	\N	\N	\N	\N
15	2017-03-04 15:30:01	\N	\N	\N	9	\N	\N
15	2017-03-04 16:28:56	\N	\N	\N	\N	9.7	\N
15	2017-03-04 16:29:39	\N	\N	5	\N	\N	\N
15	2017-03-04 16:30:04	\N	7	\N	\N	\N	\N
15	2017-03-04 17:20:01	\N	\N	\N	11	\N	\N
15	2017-03-04 17:30:01	\N	\N	\N	18	\N	\N
15	2017-03-04 18:44:39	\N	\N	\N	\N	5	\N
15	2017-03-04 20:01:59	\N	\N	\N	\N	6.2	\N
15	2017-03-04 20:02:51	28	\N	\N	\N	\N	\N
15	2017-03-04 20:51:31	\N	\N	\N	\N	6.5	\N
15	2017-03-05 05:28:14	\N	\N	\N	\N	8	\N
15	2017-03-05 05:28:25	\N	\N	1.5	\N	\N	\N
15	2017-03-05 05:28:59	\N	4	\N	\N	\N	\N
15	2017-03-05 06:23:23	\N	6	\N	\N	\N	\N
15	2017-03-05 06:24:11	\N	\N	\N	\N	8.5	\N
15	2017-03-05 06:24:20	\N	\N	4	\N	\N	\N
15	2017-03-05 06:30:01	\N	\N	\N	18	\N	\N
15	2017-03-05 07:20:01	\N	\N	\N	29	\N	\N
15	2017-03-05 09:03:09	\N	\N	\N	\N	5.3	\N
15	2017-03-05 11:14:37	\N	\N	\N	\N	4.8	\N
15	2017-03-05 11:14:53	\N	\N	2	\N	\N	\N
15	2017-03-05 11:15:32	\N	2	\N	\N	\N	\N
15	2017-03-05 12:10:01	\N	\N	\N	46	\N	\N
15	2017-03-05 13:50:01	\N	\N	\N	143	\N	\N
15	2017-03-05 14:00:01	\N	\N	\N	167	\N	\N
15	2017-03-05 14:50:01	\N	\N	\N	336	\N	\N
15	2017-03-05 15:00:01	\N	\N	\N	191	\N	\N
15	2017-03-05 15:10:01	\N	\N	\N	190	\N	\N
15	2017-03-05 15:20:01	\N	\N	\N	595	\N	\N
15	2017-03-05 15:30:01	\N	\N	\N	161	\N	\N
15	2017-03-05 16:50:01	\N	\N	\N	47	\N	\N
15	2017-03-05 16:52:10	\N	\N	\N	\N	\N	\N
15	2017-03-05 17:40:01	\N	\N	\N	21	\N	\N
15	2017-03-05 17:50:01	\N	\N	\N	166	\N	\N
15	2017-03-05 18:29:09	\N	\N	\N	\N	6.6	\N
15	2017-03-05 18:55:34	\N	\N	7	\N	\N	\N
15	2017-03-05 18:56:50	\N	2	\N	\N	\N	\N
15	2017-03-05 18:56:59	\N	7	\N	\N	\N	\N
15	2017-03-05 20:11:11	\N	\N	\N	\N	5.7	\N
15	2017-03-05 20:11:37	\N	\N	2	\N	\N	\N
15	2017-03-05 20:11:48	\N	2	\N	\N	\N	\N
15	2017-03-05 20:12:37	28	\N	\N	\N	\N	\N
15	2017-03-05 21:04:21	\N	\N	\N	\N	5.4	\N
15	2017-03-06 05:00:00	\N	\N	\N	\N	7.8	\N
15	2017-03-06 05:34:39	\N	4	\N	\N	\N	\N
15	2017-03-06 05:40:40	\N	\N	\N	\N	7.4	\N
15	2017-03-06 05:40:53	\N	\N	1	\N	\N	\N
15	2017-03-06 07:36:54	\N	\N	\N	\N	7	\N
15	2017-03-06 08:30:01	\N	\N	\N	31	\N	\N
15	2017-03-06 08:40:01	\N	\N	\N	43	\N	\N
15	2017-03-06 09:00:01	\N	\N	\N	12	\N	\N
15	2017-03-06 09:10:01	\N	\N	\N	123	\N	\N
15	2017-03-06 09:30:01	\N	\N	\N	46	\N	\N
15	2017-03-06 09:40:01	\N	\N	\N	296	\N	\N
15	2017-03-06 09:50:01	\N	\N	\N	114	\N	\N
15	2017-03-06 10:20:01	\N	\N	\N	804	\N	\N
15	2017-03-06 10:30:01	\N	\N	\N	820	\N	\N
15	2017-03-06 10:40:01	\N	\N	\N	114	\N	\N
15	2017-03-06 10:50:01	\N	\N	\N	77	\N	\N
15	2017-03-06 11:00:01	\N	\N	\N	18	\N	\N
15	2017-03-06 11:10:01	\N	\N	\N	208	\N	\N
15	2017-03-06 11:20:01	\N	\N	\N	225	\N	\N
15	2017-03-06 11:20:28	\N	\N	\N	\N	6.4	\N
15	2017-03-06 11:30:01	\N	\N	\N	478	\N	\N
15	2017-03-06 11:40:01	\N	\N	\N	361	\N	\N
15	2017-03-06 11:50:01	\N	\N	\N	1	\N	\N
15	2017-03-06 11:54:45	\N	6	\N	\N	\N	\N
15	2017-03-06 11:54:59	\N	\N	\N	\N	6.7	\N
15	2017-03-06 12:10:01	\N	\N	\N	320	\N	\N
15	2017-03-06 12:50:01	\N	\N	\N	37	\N	\N
15	2017-03-06 13:47:57	\N	\N	\N	\N	8	\N
15	2017-03-06 15:20:01	\N	\N	\N	31	\N	\N
15	2017-03-06 15:25:13	\N	\N	\N	\N	5	\N
15	2017-03-06 15:25:28	\N	\N	5	\N	\N	\N
15	2017-03-06 15:25:46	\N	5	\N	\N	\N	\N
15	2017-03-06 15:30:01	\N	\N	\N	38	\N	\N
15	2017-03-06 15:40:01	\N	\N	\N	602	\N	\N
15	2017-03-06 15:50:01	\N	\N	\N	1101	\N	\N
15	2017-03-06 16:00:01	\N	\N	\N	336	\N	\N
15	2017-03-06 17:10:01	\N	\N	\N	127	\N	\N
15	2017-03-06 17:20:01	\N	\N	\N	968	\N	\N
15	2017-03-06 17:30:01	\N	\N	\N	615	\N	\N
15	2017-03-06 17:40:01	\N	\N	\N	125	\N	\N
15	2017-03-06 19:13:01	\N	\N	\N	\N	5.9	\N
15	2017-03-06 19:13:13	\N	\N	4	\N	\N	\N
15	2017-03-06 19:13:33	\N	4	\N	\N	\N	\N
15	2017-03-06 20:24:35	\N	\N	\N	\N	7.7	\N
15	2017-03-06 20:24:43	28	\N	\N	\N	\N	\N
15	2017-03-06 21:20:01	\N	\N	\N	8	\N	\N
15	2017-03-06 21:52:29	\N	1	\N	\N	\N	\N
15	2017-03-06 21:54:38	\N	\N	\N	\N	8.2	\N
15	2017-03-07 04:23:58	\N	5	\N	\N	\N	\N
15	2017-03-07 04:25:45	\N	\N	\N	\N	8	\N
15	2017-03-07 04:25:56	\N	\N	1	\N	\N	\N
15	2017-03-07 06:20:01	\N	\N	\N	82	\N	\N
15	2017-03-07 06:30:01	\N	\N	\N	8	\N	\N
15	2017-03-07 10:50:01	\N	\N	\N	107	\N	\N
15	2017-03-07 11:00:01	\N	\N	\N	300	\N	\N
15	2017-03-07 11:10:01	\N	\N	\N	1370	\N	\N
15	2017-03-07 11:20:01	\N	\N	\N	102	\N	\N
15	2017-03-07 11:57:06	\N	\N	\N	\N	5.6	\N
15	2017-03-07 12:56:52	\N	\N	\N	\N	4.8	\N
15	2017-03-07 12:57:01	\N	\N	5	\N	\N	\N
15	2017-03-07 12:58:38	\N	5	\N	\N	\N	\N
15	2017-03-07 13:10:01	\N	\N	\N	7	\N	\N
15	2017-03-07 13:20:01	\N	\N	\N	1459	\N	\N
15	2017-03-07 13:30:01	\N	\N	\N	1034	\N	\N
15	2017-03-07 13:40:01	\N	\N	\N	1377	\N	\N
15	2017-03-07 13:50:01	\N	\N	\N	384	\N	\N
15	2017-03-07 15:45:47	\N	\N	\N	\N	7.9	\N
15	2017-03-07 16:50:01	\N	\N	\N	268	\N	\N
15	2017-03-07 17:00:01	\N	\N	\N	966	\N	\N
15	2017-03-07 17:15:32	\N	\N	\N	\N	6.4	\N
15	2017-03-07 17:50:01	\N	\N	\N	6	\N	\N
15	2017-03-07 17:50:09	\N	\N	\N	\N	5.8	\N
15	2017-03-07 17:50:26	\N	8	\N	\N	\N	\N
15	2017-03-07 17:50:29	\N	\N	8	\N	\N	\N
15	2017-03-07 18:00:01	\N	\N	\N	59	\N	\N
15	2017-03-07 20:03:27	\N	\N	\N	\N	8	\N
15	2017-03-07 20:03:35	28	\N	\N	\N	\N	\N
15	2017-03-07 20:03:51	\N	2	\N	\N	\N	\N
15	2017-03-08 05:09:11	\N	4	\N	\N	\N	\N
15	2017-03-08 05:09:57	\N	\N	1	\N	\N	\N
15	2017-03-08 05:10:06	\N	\N	\N	\N	7	\N
15	2017-03-08 07:30:01	\N	\N	\N	118	\N	\N
15	2017-03-08 07:40:01	\N	\N	\N	44	\N	\N
15	2017-03-08 09:20:01	\N	\N	\N	8	\N	\N
15	2017-03-08 09:30:01	\N	\N	\N	206	\N	\N
15	2017-03-08 09:40:01	\N	\N	\N	223	\N	\N
15	2017-03-08 09:50:01	\N	\N	\N	822	\N	\N
15	2017-03-08 09:53:04	\N	\N	\N	\N	5.4	\N
15	2017-03-08 09:53:28	\N	\N	3	\N	\N	\N
15	2017-03-08 09:53:56	\N	3	\N	\N	\N	\N
15	2017-03-08 10:00:01	\N	\N	\N	22	\N	\N
15	2017-03-08 10:10:01	\N	\N	\N	75	\N	\N
15	2017-03-08 10:20:01	\N	\N	\N	1071	\N	\N
15	2017-03-08 10:30:01	\N	\N	\N	932	\N	\N
15	2017-03-08 12:03:08	\N	\N	\N	\N	4.1	\N
15	2017-03-08 12:03:20	\N	\N	1	\N	\N	\N
15	2017-03-08 13:01:39	\N	\N	\N	\N	7	\N
15	2017-03-08 13:02:04	\N	\N	6	\N	\N	\N
15	2017-03-08 13:03:13	\N	6	\N	\N	\N	\N
15	2017-03-08 13:50:01	\N	\N	\N	28	\N	\N
15	2017-03-08 14:00:01	\N	\N	\N	22	\N	\N
15	2017-03-08 14:10:01	\N	\N	\N	20	\N	\N
15	2017-03-08 14:20:01	\N	\N	\N	223	\N	\N
15	2017-03-08 15:49:13	\N	\N	\N	\N	5.6	\N
15	2017-03-08 16:40:01	\N	\N	\N	131	\N	\N
15	2017-03-08 16:50:01	\N	\N	\N	1757	\N	\N
15	2017-03-08 17:00:01	\N	\N	\N	195	\N	\N
15	2017-03-08 17:10:01	\N	\N	\N	23	\N	\N
15	2017-03-08 17:20:01	\N	\N	\N	1443	\N	\N
15	2017-03-08 17:40:01	\N	\N	\N	805	\N	\N
15	2017-03-08 17:50:01	\N	\N	\N	397	\N	\N
15	2017-03-08 18:00:01	\N	\N	\N	181	\N	\N
15	2017-03-08 18:56:35	\N	\N	\N	\N	6.4	\N
15	2017-03-08 18:56:58	\N	\N	1.5	\N	\N	\N
15	2017-03-08 18:57:33	\N	1	\N	\N	\N	\N
15	2017-03-08 19:59:32	\N	\N	\N	\N	5.3	\N
15	2017-03-08 19:59:45	28	\N	\N	\N	\N	\N
15	2017-03-08 20:47:00	\N	\N	\N	\N	5.7	\N
15	2017-03-09 05:11:49	\N	\N	\N	\N	7.4	\N
15	2017-03-09 05:12:15	\N	\N	1	\N	\N	\N
15	2017-03-09 05:13:13	\N	4	\N	\N	\N	\N
15	2017-03-09 07:10:01	\N	\N	\N	24	\N	\N
15	2017-03-09 07:20:01	\N	\N	\N	164	\N	\N
15	2017-03-09 07:30:01	\N	\N	\N	966	\N	\N
15	2017-03-09 07:50:01	\N	\N	\N	122	\N	\N
15	2017-03-09 08:00:01	\N	\N	\N	786	\N	\N
15	2017-03-09 08:10:01	\N	\N	\N	263	\N	\N
15	2017-03-09 08:20:01	\N	\N	\N	1723	\N	\N
15	2017-03-09 08:30:01	\N	\N	\N	138	\N	\N
15	2017-03-09 09:02:49	\N	\N	\N	\N	5.7	\N
15	2017-03-09 09:02:57	\N	\N	2	\N	\N	\N
15	2017-03-09 09:03:54	\N	2	\N	\N	\N	\N
15	2017-03-09 10:58:31	\N	\N	\N	\N	4.7	\N
15	2017-03-09 10:58:41	\N	\N	3	\N	\N	\N
15	2017-03-09 14:06:50	\N	\N	\N	\N	4.7	\N
15	2017-03-09 14:06:58	\N	\N	4	\N	\N	\N
15	2017-03-09 14:07:26	\N	4	\N	\N	\N	\N
15	2017-03-09 16:40:01	\N	\N	\N	52	\N	\N
15	2017-03-09 16:50:01	\N	\N	\N	2077	\N	\N
15	2017-03-09 17:00:01	\N	\N	\N	189	\N	\N
15	2017-03-09 17:10:01	\N	\N	\N	215	\N	\N
15	2017-03-09 17:20:01	\N	\N	\N	805	\N	\N
15	2017-03-09 17:26:51	\N	\N	\N	\N	4	\N
15	2017-03-09 17:40:01	\N	\N	\N	300	\N	\N
15	2017-03-09 17:50:01	\N	\N	\N	174	\N	\N
15	2017-03-09 18:00:01	\N	\N	\N	180	\N	\N
15	2017-03-09 18:03:40	\N	\N	\N	\N	4	\N
15	2017-03-09 19:31:55	\N	6	\N	\N	\N	\N
15	2017-03-09 20:04:45	28	\N	\N	\N	\N	\N
15	2017-03-09 21:33:40	\N	3	\N	\N	\N	\N
15	2017-03-10 05:46:19	\N	\N	\N	\N	8.9	\N
15	2017-03-10 05:46:29	\N	\N	1	\N	\N	\N
15	2017-03-10 05:47:01	\N	5	\N	\N	\N	\N
15	2017-03-10 06:40:01	\N	\N	\N	5	\N	\N
15	2017-03-10 06:50:01	\N	\N	\N	141	\N	\N
15	2017-03-10 06:55:09	\N	\N	\N	\N	8.8	\N
15	2017-03-10 06:55:32	\N	\N	3	\N	\N	\N
15	2017-03-10 06:56:34	\N	5	\N	\N	\N	\N
15	2017-03-10 07:00:01	\N	\N	\N	588	\N	\N
15	2017-03-10 07:10:01	\N	\N	\N	99	\N	\N
15	2017-03-10 07:30:01	\N	\N	\N	73	\N	\N
15	2017-03-10 07:40:01	\N	\N	\N	1187	\N	\N
15	2017-03-10 07:50:01	\N	\N	\N	195	\N	\N
15	2017-03-10 08:46:45	\N	5	\N	\N	\N	\N
15	2017-03-10 08:47:46	\N	\N	\N	\N	8.8	\N
15	2017-03-10 08:47:55	\N	\N	3	\N	\N	\N
15	2017-03-10 09:10:01	\N	\N	\N	67	\N	\N
15	2017-03-10 09:20:01	\N	\N	\N	552	\N	\N
15	2017-03-10 09:30:01	\N	\N	\N	396	\N	\N
15	2017-03-10 09:40:01	\N	\N	\N	422	\N	\N
15	2017-03-10 10:00:01	\N	\N	\N	158	\N	\N
15	2017-03-10 10:10:01	\N	\N	\N	12	\N	\N
15	2017-03-10 10:20:01	\N	\N	\N	158	\N	\N
15	2017-03-10 12:32:02	\N	\N	\N	\N	5.5	\N
15	2017-03-10 13:20:01	\N	\N	\N	932	\N	\N
15	2017-03-10 13:30:01	\N	\N	\N	22	\N	\N
15	2017-03-10 13:40:01	\N	\N	\N	84	\N	\N
15	2017-03-10 13:50:01	\N	\N	\N	1310	\N	\N
15	2017-03-10 14:00:01	\N	\N	\N	1538	\N	\N
15	2017-03-10 14:10:01	\N	\N	\N	30	\N	\N
15	2017-03-10 14:40:01	\N	\N	\N	60	\N	\N
15	2017-03-10 14:50:01	\N	\N	\N	300	\N	\N
15	2017-03-10 15:00:01	\N	\N	\N	300	\N	\N
15	2017-03-10 15:10:01	\N	\N	\N	443	\N	\N
15	2017-03-10 15:20:01	\N	\N	\N	488	\N	\N
15	2017-03-10 16:00:01	\N	\N	\N	630	\N	\N
15	2017-03-10 16:10:01	\N	\N	\N	1510	\N	\N
15	2017-03-10 16:20:01	\N	\N	\N	509	\N	\N
15	2017-03-10 16:30:01	\N	\N	\N	1364	\N	\N
15	2017-03-10 16:40:01	\N	\N	\N	362	\N	\N
15	2017-03-10 17:20:01	\N	\N	\N	791	\N	\N
15	2017-03-10 17:25:11	\N	\N	\N	\N	6.8	\N
15	2017-03-10 17:30:01	\N	\N	\N	1318	\N	\N
15	2017-03-10 17:40:01	\N	\N	\N	885	\N	\N
15	2017-03-10 17:50:01	\N	\N	\N	697	\N	\N
15	2017-03-10 18:00:01	\N	\N	\N	2	\N	\N
15	2017-03-10 18:10:01	\N	\N	\N	211	\N	\N
15	2017-03-10 19:30:00	28	\N	\N	\N	\N	\N
15	2017-03-10 19:44:31	\N	2	\N	\N	\N	\N
15	2017-03-10 21:24:15	\N	4	\N	\N	\N	\N
15	2017-03-11 06:08:16	\N	\N	\N	\N	7.9	\N
15	2017-03-11 06:08:39	\N	3	\N	\N	\N	\N
15	2017-03-11 07:20:01	\N	\N	\N	261	\N	\N
15	2017-03-11 07:30:01	\N	\N	\N	273	\N	\N
15	2017-03-11 07:40:01	\N	\N	\N	319	\N	\N
15	2017-03-11 07:50:01	\N	\N	\N	157	\N	\N
15	2017-03-11 08:00:01	\N	\N	\N	145	\N	\N
15	2017-03-11 10:03:44	\N	\N	\N	\N	6.2	\N
15	2017-03-11 10:03:58	\N	\N	6	\N	\N	\N
15	2017-03-11 10:26:55	\N	5	\N	\N	\N	\N
15	2017-03-11 12:00:01	\N	\N	\N	241	\N	\N
15	2017-03-11 12:10:01	\N	\N	\N	453	\N	\N
15	2017-03-11 12:20:01	\N	\N	\N	501	\N	\N
15	2017-03-11 12:40:01	\N	\N	\N	112	\N	\N
15	2017-03-11 12:50:01	\N	\N	\N	578	\N	\N
15	2017-03-11 13:00:01	\N	\N	\N	350	\N	\N
15	2017-03-11 13:10:01	\N	\N	\N	51	\N	\N
15	2017-03-11 13:20:01	\N	\N	\N	36	\N	\N
15	2017-03-11 14:59:20	\N	\N	\N	\N	4.2	\N
15	2017-03-11 18:32:50	\N	4	\N	\N	\N	\N
15	2017-03-11 18:33:01	\N	\N	\N	\N	5.2	\N
15	2017-03-11 18:33:24	\N	\N	4	\N	\N	\N
15	2017-03-11 20:02:25	\N	3	\N	\N	\N	\N
15	2017-03-11 20:04:03	\N	\N	\N	\N	7.5	\N
15	2017-03-11 20:04:11	28	\N	\N	\N	\N	\N
15	2017-03-11 23:57:00	\N	\N	\N	\N	9.7	\N
15	2017-03-12 06:11:58	\N	4	\N	\N	\N	\N
15	2017-03-12 06:12:31	\N	\N	\N	\N	7.5	\N
15	2017-03-12 06:12:39	\N	\N	1	\N	\N	\N
15	2017-03-12 08:51:05	\N	\N	\N	\N	7	\N
15	2017-03-12 10:30:55	\N	3	\N	\N	\N	\N
15	2017-03-12 11:00:00	\N	\N	\N	\N	4.4	\N
15	2017-03-12 12:34:07	\N	\N	3	\N	\N	\N
15	2017-03-12 17:00:38	\N	4	\N	\N	\N	\N
15	2017-03-12 17:01:00	\N	\N	\N	\N	5	\N
15	2017-03-12 17:01:31	\N	\N	4	\N	\N	\N
15	2017-03-12 18:00:01	\N	\N	\N	28	\N	\N
15	2017-03-12 20:15:00	28	\N	\N	\N	\N	\N
15	2017-03-12 20:24:14	\N	3	\N	\N	\N	\N
15	2017-03-12 21:20:00	\N	\N	\N	\N	8.2	\N
15	2017-03-12 22:55:00	\N	6	\N	\N	\N	\N
15	2017-03-13 01:20:45	\N	\N	\N	\N	6.9	\N
15	2017-03-13 08:49:19	\N	\N	\N	\N	7.6	\N
15	2017-03-13 08:49:28	\N	\N	1	\N	\N	\N
15	2017-03-13 08:50:04	\N	3	\N	\N	\N	\N
15	2017-03-13 09:50:01	\N	\N	\N	23	\N	\N
15	2017-03-13 10:00:01	\N	\N	\N	90	\N	\N
15	2017-03-13 10:10:01	\N	\N	\N	690	\N	\N
15	2017-03-13 10:20:01	\N	\N	\N	483	\N	\N
15	2017-03-13 10:30:01	\N	\N	\N	943	\N	\N
15	2017-03-13 10:40:01	\N	\N	\N	985	\N	\N
15	2017-03-13 10:50:01	\N	\N	\N	442	\N	\N
15	2017-03-13 11:00:01	\N	\N	\N	442	\N	\N
15	2017-03-13 11:10:01	\N	\N	\N	243	\N	\N
15	2017-03-13 11:20:01	\N	\N	\N	294	\N	\N
15	2017-03-13 11:24:42	\N	\N	\N	\N	5.2	\N
15	2017-03-13 11:24:53	\N	\N	5	\N	\N	\N
15	2017-03-13 11:26:04	\N	6	\N	\N	\N	\N
15	2017-03-13 11:30:01	\N	\N	\N	535	\N	\N
15	2017-03-13 11:40:01	\N	\N	\N	1075	\N	\N
15	2017-03-13 11:50:01	\N	\N	\N	1006	\N	\N
15	2017-03-13 12:10:01	\N	\N	\N	95	\N	\N
15	2017-03-13 13:19:44	\N	1	\N	\N	\N	\N
15	2017-03-13 13:20:10	\N	\N	\N	\N	7.6	\N
15	2017-03-13 17:30:00	\N	\N	\N	\N	6.2	\N
15	2017-03-13 18:54:12	\N	\N	\N	\N	7.9	\N
15	2017-03-13 18:54:41	\N	\N	6	\N	\N	\N
15	2017-03-13 18:57:24	\N	8	\N	\N	\N	\N
15	2017-03-13 19:50:01	\N	\N	\N	51	\N	\N
15	2017-03-13 20:01:52	\N	\N	\N	\N	8.4	\N
15	2017-03-13 20:01:59	28	\N	\N	\N	\N	\N
15	2017-03-13 21:00:13	\N	2	\N	\N	\N	\N
15	2017-03-13 21:01:34	\N	\N	\N	\N	8.7	\N
15	2017-03-14 05:12:49	\N	5	\N	\N	\N	\N
15	2017-03-14 05:13:19	\N	\N	\N	\N	8.2	\N
15	2017-03-14 05:13:28	\N	\N	1	\N	\N	\N
15	2017-03-14 06:50:01	\N	\N	\N	154	\N	\N
15	2017-03-14 07:00:01	\N	\N	\N	300	\N	\N
15	2017-03-14 07:10:01	\N	\N	\N	115	\N	\N
15	2017-03-14 07:30:01	\N	\N	\N	589	\N	\N
15	2017-03-14 07:40:01	\N	\N	\N	156	\N	\N
15	2017-03-14 07:50:01	\N	\N	\N	1557	\N	\N
15	2017-03-14 07:58:03	\N	\N	\N	\N	7.4	\N
15	2017-03-14 07:59:14	\N	2	\N	\N	\N	\N
15	2017-03-14 08:00:01	\N	\N	\N	1054	\N	\N
15	2017-03-14 09:17:46	\N	\N	\N	\N	6.5	\N
15	2017-03-14 10:23:41	\N	\N	\N	\N	5.7	\N
15	2017-03-14 10:23:49	\N	\N	4.5	\N	\N	\N
15	2017-03-14 10:24:56	\N	5	\N	\N	\N	\N
15	2017-03-14 12:02:43	\N	\N	\N	\N	8	\N
15	2017-03-14 12:02:51	\N	\N	6	\N	\N	\N
15	2017-03-14 12:03:53	\N	6	\N	\N	\N	\N
15	2017-03-14 12:50:01	\N	\N	\N	11	\N	\N
15	2017-03-14 13:00:01	\N	\N	\N	38	\N	\N
15	2017-03-14 13:37:17	\N	\N	\N	\N	10	\N
15	2017-03-14 13:37:27	\N	\N	2.5	\N	\N	\N
15	2017-03-14 13:38:43	\N	5	\N	\N	\N	\N
15	2017-03-14 13:40:01	\N	\N	\N	120	\N	\N
15	2017-03-14 15:59:47	\N	\N	\N	\N	10.4	\N
15	2017-03-14 16:00:14	\N	4	\N	\N	\N	\N
15	2017-03-14 17:10:01	\N	\N	\N	71	\N	\N
15	2017-03-14 17:20:01	\N	\N	\N	1392	\N	\N
15	2017-03-14 17:30:01	\N	\N	\N	1094	\N	\N
15	2017-03-14 17:40:01	\N	\N	\N	16	\N	\N
15	2017-03-14 17:50:01	\N	\N	\N	648	\N	\N
15	2017-03-14 17:58:03	\N	\N	\N	\N	4.5	\N
15	2017-03-14 17:58:13	\N	\N	8	\N	\N	\N
15	2017-03-14 17:58:56	\N	8	\N	\N	\N	\N
15	2017-03-14 18:00:01	\N	\N	\N	372	\N	\N
15	2017-03-14 18:10:01	\N	\N	\N	32	\N	\N
15	2017-03-14 18:20:01	\N	\N	\N	548	\N	\N
15	2017-03-14 18:30:01	\N	\N	\N	247	\N	\N
15	2017-03-14 18:50:01	\N	\N	\N	53	\N	\N
15	2017-03-14 20:19:48	\N	2	\N	\N	\N	\N
15	2017-03-14 20:22:58	\N	\N	\N	\N	6.7	\N
15	2017-03-14 20:23:06	28	\N	\N	\N	\N	\N
15	2017-03-14 20:23:19	\N	\N	2	\N	\N	\N
15	2017-03-15 05:07:34	\N	6	\N	\N	\N	\N
15	2017-03-15 05:08:49	\N	\N	\N	\N	9.1	\N
15	2017-03-15 05:09:00	\N	\N	1	\N	\N	\N
15	2017-03-15 06:50:01	\N	\N	\N	138	\N	\N
15	2017-03-15 07:00:01	\N	\N	\N	497	\N	\N
15	2017-03-15 07:10:01	\N	\N	\N	293	\N	\N
15	2017-03-15 07:20:01	\N	\N	\N	86	\N	\N
15	2017-03-15 07:30:01	\N	\N	\N	892	\N	\N
15	2017-03-15 07:40:01	\N	\N	\N	995	\N	\N
15	2017-03-15 07:50:01	\N	\N	\N	883	\N	\N
15	2017-03-15 08:41:58	\N	\N	\N	\N	5.3	\N
15	2017-03-15 08:50:01	\N	\N	\N	75	\N	\N
15	2017-03-15 09:00:01	\N	\N	\N	1119	\N	\N
15	2017-03-15 09:10:01	\N	\N	\N	104	\N	\N
15	2017-03-15 09:20:01	\N	\N	\N	1201	\N	\N
15	2017-03-15 09:30:01	\N	\N	\N	840	\N	\N
15	2017-03-15 10:26:27	\N	\N	\N	\N	6.2	\N
15	2017-03-15 10:26:34	\N	\N	5.5	\N	\N	\N
15	2017-03-15 10:28:13	\N	6	\N	\N	\N	\N
15	2017-03-15 13:49:14	\N	\N	\N	\N	6.3	\N
15	2017-03-15 13:49:24	\N	\N	5	\N	\N	\N
15	2017-03-15 13:50:53	\N	5	\N	\N	\N	\N
15	2017-03-15 14:40:01	\N	\N	\N	6	\N	\N
15	2017-03-15 14:50:01	\N	\N	\N	1	\N	\N
15	2017-03-15 16:20:01	\N	\N	\N	125	\N	\N
15	2017-03-15 16:30:01	\N	\N	\N	300	\N	\N
15	2017-03-15 16:40:01	\N	\N	\N	300	\N	\N
15	2017-03-15 16:50:01	\N	\N	\N	300	\N	\N
15	2017-03-15 17:00:01	\N	\N	\N	391	\N	\N
15	2017-03-15 17:10:01	\N	\N	\N	400	\N	\N
15	2017-03-15 17:20:01	\N	\N	\N	325	\N	\N
15	2017-03-15 17:30:01	\N	\N	\N	399	\N	\N
15	2017-03-15 17:40:01	\N	\N	\N	601	\N	\N
15	2017-03-15 17:50:01	\N	\N	\N	282	\N	\N
15	2017-03-15 18:10:01	\N	\N	\N	98	\N	\N
15	2017-03-15 18:13:41	\N	\N	\N	\N	5.1	\N
15	2017-03-15 18:13:50	\N	\N	5	\N	\N	\N
15	2017-03-15 18:14:31	\N	6	\N	\N	\N	\N
15	2017-03-15 18:20:01	\N	\N	\N	590	\N	\N
15	2017-03-15 18:30:01	\N	\N	\N	471	\N	\N
15	2017-03-15 20:09:24	\N	\N	\N	\N	7.9	\N
15	2017-03-15 20:09:31	\N	\N	1	\N	\N	\N
15	2017-03-15 20:10:16	\N	2	\N	\N	\N	\N
15	2017-03-15 20:59:03	\N	\N	\N	\N	8.9	\N
15	2017-03-15 20:59:24	\N	2	\N	\N	\N	\N
15	2017-03-16 05:07:15	\N	\N	\N	\N	8.3	\N
15	2017-03-16 05:07:24	\N	\N	1	\N	\N	\N
15	2017-03-16 05:07:52	\N	3	\N	\N	\N	\N
15	2017-03-16 05:08:13	\N	\N	\N	\N	\N	\N
15	2017-03-16 05:09:19	\N	4	\N	\N	\N	\N
15	2017-03-16 05:09:33	\N	3	\N	\N	\N	\N
15	2017-03-16 06:50:01	\N	\N	\N	233	\N	\N
15	2017-03-16 07:00:01	\N	\N	\N	887	\N	\N
15	2017-03-16 07:10:01	\N	\N	\N	60	\N	\N
15	2017-03-16 07:20:01	\N	\N	\N	89	\N	\N
15	2017-03-16 07:30:01	\N	\N	\N	649	\N	\N
15	2017-03-16 07:40:01	\N	\N	\N	16	\N	\N
15	2017-03-16 07:50:01	\N	\N	\N	1279	\N	\N
15	2017-03-16 08:00:01	\N	\N	\N	1016	\N	\N
15	2017-03-16 08:43:28	\N	2	\N	\N	\N	\N
15	2017-03-16 08:43:49	\N	\N	\N	\N	7.6	\N
15	2017-03-16 09:11:43	\N	2	\N	\N	\N	\N
15	2017-03-16 09:14:18	\N	\N	\N	\N	7.2	\N
15	2017-03-16 09:14:27	\N	\N	2	\N	\N	\N
15	2017-03-16 09:40:01	\N	\N	\N	156	\N	\N
15	2017-03-16 11:15:19	\N	2	\N	\N	\N	\N
15	2017-03-16 11:15:55	\N	\N	\N	\N	7.2	\N
15	2017-03-16 11:16:02	\N	\N	1	\N	\N	\N
15	2017-03-16 12:24:16	\N	\N	\N	\N	7.9	\N
15	2017-03-16 12:24:24	\N	\N	6	\N	\N	\N
15	2017-03-16 12:24:55	\N	8	\N	\N	\N	\N
15	2017-03-16 13:20:01	\N	\N	\N	190	\N	\N
15	2017-03-16 14:17:01	\N	\N	\N	\N	8.5	\N
15	2017-03-16 14:17:28	\N	6	\N	\N	\N	\N
15	2017-03-16 14:30:01	\N	\N	\N	183	\N	\N
15	2017-03-16 15:20:14	\N	\N	\N	\N	7.8	\N
15	2017-03-16 15:31:24	\N	\N	\N	\N	7.2	\N
15	2017-03-16 15:31:32	\N	\N	4	\N	\N	\N
15	2017-03-16 15:32:58	\N	4	\N	\N	\N	\N
15	2017-03-16 17:00:01	\N	\N	\N	60	\N	\N
15	2017-03-16 17:10:01	\N	\N	\N	376	\N	\N
15	2017-03-16 17:20:01	\N	\N	\N	1794	\N	\N
15	2017-03-16 17:30:01	\N	\N	\N	95	\N	\N
15	2017-03-16 17:37:31	\N	3	\N	\N	\N	\N
15	2017-03-16 17:38:33	\N	\N	\N	\N	7.2	\N
15	2017-03-16 17:40:01	\N	\N	\N	619	\N	\N
15	2017-03-16 17:50:01	\N	\N	\N	399	\N	\N
15	2017-03-16 18:10:01	\N	\N	\N	7	\N	\N
15	2017-03-16 18:17:10	\N	\N	\N	\N	5.9	\N
15	2017-03-16 18:17:20	\N	\N	6	\N	\N	\N
15	2017-03-16 18:18:35	\N	6	\N	\N	\N	\N
15	2017-03-16 18:20:01	\N	\N	\N	954	\N	\N
15	2017-03-16 18:30:01	\N	\N	\N	336	\N	\N
15	2017-03-16 20:16:26	28	\N	\N	\N	\N	\N
15	2017-03-16 20:17:06	\N	\N	\N	\N	6.7	\N
15	2017-03-17 05:09:58	\N	7	\N	\N	\N	\N
15	2017-03-17 05:11:02	\N	\N	\N	\N	8.9	\N
15	2017-03-17 05:11:11	\N	\N	1	\N	\N	\N
15	2017-03-17 06:50:01	\N	\N	\N	479	\N	\N
15	2017-03-17 07:00:01	\N	\N	\N	159	\N	\N
15	2017-03-17 07:10:01	\N	\N	\N	213	\N	\N
15	2017-03-17 07:20:01	\N	\N	\N	80	\N	\N
15	2017-03-17 07:30:01	\N	\N	\N	844	\N	\N
15	2017-03-17 07:40:01	\N	\N	\N	28	\N	\N
15	2017-03-17 07:50:01	\N	\N	\N	682	\N	\N
15	2017-03-17 08:00:01	\N	\N	\N	1349	\N	\N
15	2017-03-17 09:00:00	\N	\N	\N	\N	5.4	\N
15	2017-03-17 09:00:08	\N	\N	3.5	\N	\N	\N
15	2017-03-17 09:01:28	\N	4	\N	\N	\N	\N
15	2017-03-17 10:36:47	\N	\N	\N	\N	8.5	\N
15	2017-03-17 10:36:56	\N	\N	3	\N	\N	\N
15	2017-03-17 10:37:44	\N	5	\N	\N	\N	\N
15	2017-03-17 11:59:37	\N	3	\N	\N	\N	\N
15	2017-03-17 13:41:08	\N	1	\N	\N	\N	\N
15	2017-03-17 15:10:01	\N	\N	\N	9	\N	\N
15	2017-03-17 15:20:01	\N	\N	\N	1785	\N	\N
15	2017-03-17 15:30:01	\N	\N	\N	610	\N	\N
15	2017-03-17 15:40:01	\N	\N	\N	361	\N	\N
15	2017-03-17 15:50:01	\N	\N	\N	441	\N	\N
15	2017-03-17 16:10:01	\N	\N	\N	200	\N	\N
15	2017-03-17 16:20:01	\N	\N	\N	434	\N	\N
15	2017-03-17 16:30:01	\N	\N	\N	252	\N	\N
15	2017-03-17 18:16:46	\N	\N	\N	\N	6.3	\N
15	2017-03-17 18:17:22	\N	\N	4	\N	\N	\N
15	2017-03-17 18:18:01	\N	4	\N	\N	\N	\N
15	2017-03-17 19:10:01	\N	\N	\N	31	\N	\N
15	2017-03-17 19:54:58	\N	3	\N	\N	\N	\N
15	2017-03-17 19:55:39	\N	\N	\N	\N	7.8	\N
15	2017-03-17 19:56:00	\N	\N	3	\N	\N	\N
15	2017-03-17 20:00:00	28	\N	\N	\N	\N	\N
15	2017-03-17 21:12:20	\N	\N	\N	\N	7.3	\N
15	2017-03-18 05:06:09	\N	\N	\N	\N	8.7	\N
15	2017-03-18 05:06:24	\N	\N	1	\N	\N	\N
15	2017-03-18 05:08:12	\N	6	\N	\N	\N	\N
15	2017-03-18 06:50:01	\N	\N	\N	302	\N	\N
15	2017-03-18 07:00:01	\N	\N	\N	320	\N	\N
15	2017-03-18 07:10:01	\N	\N	\N	38	\N	\N
15	2017-03-18 07:20:01	\N	\N	\N	72	\N	\N
15	2017-03-18 07:30:01	\N	\N	\N	953	\N	\N
15	2017-03-18 07:40:01	\N	\N	\N	574	\N	\N
15	2017-03-18 07:50:01	\N	\N	\N	1147	\N	\N
15	2017-03-18 08:00:01	\N	\N	\N	7	\N	\N
15	2017-03-18 08:20:01	\N	\N	\N	43	\N	\N
15	2017-03-18 08:50:01	\N	\N	\N	251	\N	\N
15	2017-03-18 09:00:01	\N	\N	\N	960	\N	\N
15	2017-03-18 09:10:01	\N	\N	\N	157	\N	\N
15	2017-03-18 09:14:33	\N	\N	\N	\N	4.7	\N
15	2017-03-18 09:14:41	\N	\N	4	\N	\N	\N
15	2017-03-18 09:20:01	\N	\N	\N	1076	\N	\N
15	2017-03-18 09:30:01	\N	\N	\N	1206	\N	\N
15	2017-03-18 11:29:59	\N	\N	\N	\N	9	\N
15	2017-03-18 11:30:07	\N	\N	3	\N	\N	\N
15	2017-03-18 11:30:46	\N	5	\N	\N	\N	\N
15	2017-03-18 13:22:37	\N	\N	\N	\N	7.8	\N
15	2017-03-18 13:22:46	\N	\N	2.5	\N	\N	\N
15	2017-03-18 13:23:33	\N	3	\N	\N	\N	\N
15	2017-03-18 15:36:40	\N	\N	\N	\N	3.8	\N
15	2017-03-18 15:36:59	\N	\N	1	\N	\N	\N
15	2017-03-18 16:30:01	\N	\N	\N	69	\N	\N
15	2017-03-18 17:10:01	\N	\N	\N	9	\N	\N
15	2017-03-18 17:20:01	\N	\N	\N	346	\N	\N
15	2017-03-18 17:30:01	\N	\N	\N	54	\N	\N
15	2017-03-18 17:50:01	\N	\N	\N	21	\N	\N
15	2017-03-18 18:52:45	\N	7	\N	\N	\N	\N
15	2017-03-18 18:53:23	\N	\N	\N	\N	4.8	\N
15	2017-03-18 18:53:31	\N	\N	7	\N	\N	\N
15	2017-03-18 19:30:01	\N	\N	\N	125	\N	\N
15	2017-03-18 19:40:01	\N	\N	\N	5	\N	\N
15	2017-03-18 19:59:33	\N	\N	\N	\N	8	\N
15	2017-03-18 19:59:46	28	\N	\N	\N	\N	\N
15	2017-03-18 21:08:43	\N	\N	\N	\N	6.9	\N
15	2017-03-19 05:29:56	\N	\N	\N	\N	7.5	\N
15	2017-03-19 05:30:04	\N	\N	1	\N	\N	\N
15	2017-03-19 05:30:30	\N	5	\N	\N	\N	\N
15	2017-03-19 07:32:37	\N	\N	\N	\N	5.6	\N
15	2017-03-19 07:32:44	\N	\N	2	\N	\N	\N
15	2017-03-19 07:33:29	\N	2	\N	\N	\N	\N
15	2017-03-19 11:14:19	\N	\N	\N	\N	5.8	\N
15	2017-03-19 12:21:14	\N	\N	\N	\N	5.5	5.66141
15	2017-03-19 12:21:20	\N	\N	8	\N	\N	\N
15	2017-03-19 12:21:48	\N	10	\N	\N	\N	\N
15	2017-03-19 15:11:05	\N	\N	\N	\N	10.8	5.92885
15	2017-03-19 15:11:28	\N	4	\N	\N	\N	\N
15	2017-03-19 18:07:03	\N	7	\N	\N	\N	\N
15	2017-03-19 18:07:14	\N	\N	\N	\N	5.6	5.54774
15	2017-03-19 18:07:23	\N	\N	7	\N	\N	\N
15	2017-03-19 19:00:01	\N	\N	\N	22	\N	\N
15	2017-03-19 20:08:05	\N	\N	\N	\N	5.2	6.53306
15	2017-03-19 20:08:21	\N	\N	2	\N	\N	\N
15	2017-03-19 20:08:41	\N	2	\N	\N	\N	\N
15	2017-03-19 20:15:00	28	\N	\N	\N	\N	\N
15	2017-03-19 21:44:58	\N	\N	\N	\N	6.5	5.56751
15	2017-03-20 06:42:37	\N	6	\N	\N	\N	\N
15	2017-03-20 06:42:50	\N	\N	\N	\N	8.5	\N
15	2017-03-20 06:43:00	\N	\N	1	\N	\N	\N
15	2017-03-20 08:40:01	\N	\N	\N	55	\N	\N
15	2017-03-20 08:50:01	\N	\N	\N	121	\N	\N
15	2017-03-20 08:56:03	\N	\N	\N	\N	6.9	6.99158
15	2017-03-20 08:56:11	\N	\N	4	\N	\N	\N
15	2017-03-20 08:57:09	\N	4	\N	\N	\N	\N
15	2017-03-20 09:50:01	\N	\N	\N	67	\N	\N
15	2017-03-20 10:50:01	\N	\N	\N	22	\N	\N
15	2017-03-20 11:00:01	\N	\N	\N	12	\N	\N
15	2017-03-20 11:40:01	\N	\N	\N	14	\N	\N
15	2017-03-20 12:10:01	\N	\N	\N	8	\N	\N
15	2017-03-20 12:15:00	\N	\N	\N	\N	4.2	\N
15	2017-03-20 12:15:07	\N	\N	9	\N	\N	\N
15	2017-03-20 12:15:58	\N	9	\N	\N	\N	\N
15	2017-03-20 13:00:01	\N	\N	\N	59	\N	\N
15	2017-03-20 13:10:01	\N	\N	\N	47	\N	\N
15	2017-03-20 13:30:01	\N	\N	\N	54	\N	\N
15	2017-03-20 13:40:01	\N	\N	\N	12	\N	\N
15	2017-03-20 13:49:14	\N	\N	\N	\N	6	6.19678
15	2017-03-20 14:20:01	\N	\N	\N	108	\N	\N
15	2017-03-20 15:08:34	\N	2	\N	\N	\N	\N
15	2017-03-20 15:09:00	\N	\N	\N	\N	8.2	6.91525
15	2017-03-20 18:49:42	\N	8	\N	\N	\N	\N
15	2017-03-20 18:49:51	\N	\N	\N	\N	8.8	\N
15	2017-03-20 18:49:58	\N	\N	8	\N	\N	\N
15	2017-03-20 19:10:01	\N	\N	\N	62	\N	\N
15	2017-03-20 19:47:04	\N	\N	\N	\N	8.5	7.21934
15	2017-03-20 19:47:12	28	\N	\N	\N	\N	\N
15	2017-03-20 21:03:11	\N	\N	\N	\N	6.3	7.04394
15	2017-03-21 05:06:46	\N	\N	\N	\N	8.9	\N
15	2017-03-21 05:06:55	\N	\N	1	\N	\N	\N
15	2017-03-21 05:07:21	\N	7	\N	\N	\N	\N
15	2017-03-21 09:33:07	\N	\N	\N	\N	5.9	\N
15	2017-03-21 14:19:32	\N	4	\N	\N	\N	\N
15	2017-03-21 14:20:05	\N	\N	\N	\N	5.7	\N
15	2017-03-21 14:20:13	\N	\N	4	\N	\N	\N
15	2017-03-21 15:20:36	\N	6	\N	\N	\N	\N
15	2017-03-21 15:21:57	\N	\N	\N	\N	8.4	6.91355
15	2017-03-21 15:22:03	\N	\N	6	\N	\N	\N
15	2017-03-21 17:11:43	\N	5	\N	\N	\N	\N
15	2017-03-21 17:12:10	\N	\N	\N	\N	10.5	6.33951
15	2017-03-21 17:57:52	\N	5	\N	\N	\N	\N
15	2017-03-21 17:58:16	\N	\N	\N	\N	7.8	6.34456
15	2017-03-21 17:58:23	\N	\N	4.5	\N	\N	\N
15	2017-03-21 20:02:37	\N	3	\N	\N	\N	\N
15	2017-03-21 20:03:08	\N	\N	\N	\N	7.6	6.00812
15	2017-03-21 20:03:14	28	\N	\N	\N	\N	\N
15	2017-03-21 20:03:21	\N	\N	2	\N	\N	\N
15	2017-03-22 05:07:36	\N	6	\N	\N	\N	\N
15	2017-03-22 05:08:24	\N	\N	\N	\N	8.2	\N
15	2017-03-22 05:08:32	\N	\N	1	\N	\N	\N
15	2017-03-22 06:50:01	\N	\N	\N	91	\N	\N
15	2017-03-22 07:00:01	\N	\N	\N	222	\N	\N
15	2017-03-22 07:10:01	\N	\N	\N	157	\N	\N
15	2017-03-22 07:20:01	\N	\N	\N	71	\N	\N
15	2017-03-22 07:30:01	\N	\N	\N	942	\N	\N
15	2017-03-22 07:40:01	\N	\N	\N	692	\N	\N
15	2017-03-22 07:50:01	\N	\N	\N	275	\N	\N
15	2017-03-22 08:50:01	\N	\N	\N	135	\N	\N
15	2017-03-22 09:00:01	\N	\N	\N	1473	\N	\N
15	2017-03-22 09:10:01	\N	\N	\N	1361	\N	\N
15	2017-03-22 09:20:01	\N	\N	\N	1150	\N	\N
15	2017-03-22 09:30:01	\N	\N	\N	761	\N	\N
15	2017-03-22 09:50:01	\N	\N	\N	407	\N	\N
15	2017-03-22 10:00:01	\N	\N	\N	696	\N	\N
15	2017-03-22 10:10:01	\N	\N	\N	537	\N	\N
15	2017-03-22 10:30:01	\N	\N	\N	18	\N	\N
15	2017-03-22 12:10:01	\N	\N	\N	80	\N	\N
15	2017-03-22 12:20:01	\N	\N	\N	809	\N	\N
15	2017-03-22 12:30:01	\N	\N	\N	568	\N	\N
15	2017-03-22 12:36:04	\N	8	\N	\N	\N	\N
15	2017-03-22 12:36:42	\N	\N	\N	\N	6.5	\N
15	2017-03-22 12:36:49	\N	\N	6	\N	\N	\N
15	2017-03-22 12:40:01	\N	\N	\N	352	\N	\N
15	2017-03-22 12:50:01	\N	\N	\N	320	\N	\N
15	2017-03-22 13:00:01	\N	\N	\N	310	\N	\N
15	2017-03-22 13:10:01	\N	\N	\N	214	\N	\N
15	2017-03-22 13:20:01	\N	\N	\N	952	\N	\N
15	2017-03-22 13:30:01	\N	\N	\N	178	\N	\N
15	2017-03-22 14:28:20	\N	\N	\N	\N	9.3	6.87154
15	2017-03-22 14:28:27	\N	\N	1	\N	\N	\N
15	2017-03-22 14:29:03	\N	3	\N	\N	\N	\N
15	2017-03-22 15:30:01	\N	\N	\N	104	\N	\N
15	2017-03-22 15:40:01	\N	\N	\N	300	\N	\N
15	2017-03-22 15:50:01	\N	\N	\N	1215	\N	\N
15	2017-03-22 16:00:01	\N	\N	\N	203	\N	\N
15	2017-03-22 16:10:01	\N	\N	\N	1409	\N	\N
15	2017-03-22 16:20:01	\N	\N	\N	402	\N	\N
15	2017-03-22 16:30:01	\N	\N	\N	93	\N	\N
15	2017-03-22 16:40:01	\N	\N	\N	81	\N	\N
15	2017-03-22 17:10:01	\N	\N	\N	4	\N	\N
15	2017-03-22 17:20:01	\N	\N	\N	1445	\N	\N
15	2017-03-22 17:30:01	\N	\N	\N	948	\N	\N
15	2017-03-22 17:40:01	\N	\N	\N	266	4.7	\N
15	2017-03-22 17:50:01	\N	\N	\N	583	\N	\N
15	2017-03-22 18:10:01	\N	\N	\N	82	\N	\N
15	2017-03-22 18:20:01	\N	\N	\N	525	\N	\N
15	2017-03-22 18:30:01	\N	\N	\N	110	\N	\N
15	2017-03-22 18:34:11	\N	\N	\N	\N	4.4	6.67887
15	2017-03-22 18:34:19	\N	\N	5	\N	\N	\N
15	2017-03-22 18:38:05	\N	5	\N	\N	\N	\N
15	2017-03-22 19:30:01	\N	\N	\N	26	\N	\N
15	2017-03-22 20:05:21	\N	\N	\N	\N	6.7	6.69748
15	2017-03-22 20:05:28	\N	\N	3	\N	\N	\N
15	2017-03-22 20:06:20	\N	4	\N	\N	\N	\N
15	2017-03-22 20:06:49	28	\N	\N	\N	\N	\N
15	2017-03-22 21:35:43	\N	2	\N	\N	\N	\N
15	2017-03-22 21:35:51	\N	\N	\N	\N	9.2	7.01675
15	2017-03-23 05:10:40	\N	7	\N	\N	\N	\N
15	2017-03-23 05:11:13	\N	\N	\N	\N	8.2	\N
15	2017-03-23 05:11:27	\N	\N	1	\N	\N	\N
15	2017-03-23 06:40:01	\N	\N	\N	29	\N	\N
15	2017-03-23 06:50:01	\N	\N	\N	117	\N	\N
15	2017-03-23 07:00:01	\N	\N	\N	1083	\N	\N
15	2017-03-23 07:10:01	\N	\N	\N	51	\N	\N
15	2017-03-23 07:30:01	\N	\N	\N	465	\N	\N
15	2017-03-23 07:40:01	\N	\N	\N	473	\N	\N
15	2017-03-23 07:50:01	\N	\N	\N	768	\N	\N
15	2017-03-23 07:56:20	\N	\N	\N	\N	6.3	6.98495
15	2017-03-23 07:56:26	\N	\N	4	\N	\N	\N
15	2017-03-23 07:57:12	\N	6	\N	\N	\N	\N
15	2017-03-23 08:00:01	\N	\N	\N	1404	\N	\N
15	2017-03-23 14:04:40	\N	\N	\N	\N	4.2	\N
15	2017-03-23 14:04:48	\N	\N	3	\N	\N	\N
15	2017-03-23 14:05:45	\N	3	\N	\N	\N	\N
15	2017-03-23 16:30:01	\N	\N	\N	246	\N	\N
15	2017-03-23 16:40:01	\N	\N	\N	300	\N	\N
15	2017-03-23 16:50:01	\N	\N	\N	1441	\N	\N
15	2017-03-23 17:00:01	\N	\N	\N	62	\N	\N
15	2017-03-23 17:10:01	\N	\N	\N	666	\N	\N
15	2017-03-23 17:20:01	\N	\N	\N	74	\N	\N
15	2017-03-23 17:40:01	\N	\N	\N	448	\N	\N
15	2017-03-23 17:50:01	\N	\N	\N	125	\N	\N
15	2017-03-23 18:00:01	\N	\N	\N	48	\N	\N
15	2017-03-23 18:00:15	\N	\N	\N	\N	4.6	\N
15	2017-03-23 18:11:18	\N	2	\N	\N	\N	\N
15	2017-03-23 19:45:00	28	\N	\N	\N	\N	\N
15	2017-03-23 19:46:48	\N	8	\N	\N	\N	\N
15	2017-03-23 22:11:44	\N	\N	\N	\N	8.2	\N
15	2017-03-23 22:13:32	\N	3	\N	\N	\N	\N
15	2017-03-24 05:18:43	\N	4	\N	\N	\N	\N
15	2017-03-24 05:19:51	\N	\N	\N	\N	6.4	\N
15	2017-03-24 05:19:58	\N	\N	1	\N	\N	\N
15	2017-03-24 06:50:01	\N	\N	\N	10	\N	\N
15	2017-03-24 07:00:01	\N	\N	\N	56	\N	\N
15	2017-03-24 07:20:01	\N	\N	\N	61	\N	\N
15	2017-03-24 07:30:01	\N	\N	\N	964	\N	\N
15	2017-03-24 07:50:01	\N	\N	\N	240	\N	\N
15	2017-03-24 07:54:49	\N	\N	\N	\N	5.7	6.98937
15	2017-03-24 07:55:01	\N	\N	4	\N	\N	\N
15	2017-03-24 08:00:01	\N	\N	\N	865	\N	\N
15	2017-03-24 08:20:01	\N	\N	\N	584	\N	\N
15	2017-03-24 08:30:01	\N	\N	\N	1598	\N	\N
15	2017-03-24 08:40:01	\N	\N	\N	9	\N	\N
15	2017-03-24 09:06:22	\N	7	\N	\N	\N	\N
15	2017-03-24 12:14:28	\N	7	\N	\N	\N	\N
15	2017-03-24 12:14:52	\N	\N	\N	\N	4.8	\N
15	2017-03-24 12:15:00	\N	\N	7	\N	\N	\N
15	2017-03-24 14:11:25	\N	\N	\N	\N	8.2	7.64447
15	2017-03-24 15:15:06	\N	2	\N	\N	\N	\N
15	2017-03-24 16:50:01	\N	\N	\N	1639	\N	\N
15	2017-03-24 17:00:01	\N	\N	\N	782	\N	\N
15	2017-03-24 17:10:01	\N	\N	\N	634	\N	\N
15	2017-03-24 17:20:01	\N	\N	\N	37	\N	\N
15	2017-03-24 17:40:01	\N	\N	\N	5	\N	\N
15	2017-03-24 17:50:01	\N	\N	\N	507	\N	\N
15	2017-03-24 18:00:01	\N	\N	\N	154	\N	\N
15	2017-03-24 18:41:14	\N	6	\N	\N	\N	\N
15	2017-03-24 18:41:50	\N	\N	\N	\N	4.9	\N
15	2017-03-24 18:41:58	\N	\N	4.5	\N	\N	\N
15	2017-03-24 19:40:01	\N	\N	\N	36	\N	\N
15	2017-03-24 20:32:37	\N	\N	\N	\N	3.3	7.50761
15	2017-03-24 20:32:48	28	\N	\N	\N	\N	\N
15	2017-03-25 05:06:59	\N	\N	\N	\N	7	\N
15	2017-03-25 05:07:05	\N	\N	1	\N	\N	\N
15	2017-03-25 05:07:30	\N	4	\N	\N	\N	\N
15	2017-03-25 06:50:01	\N	\N	\N	152	\N	\N
15	2017-03-25 07:00:01	\N	\N	\N	870	\N	\N
15	2017-03-25 07:20:01	\N	\N	\N	216	\N	\N
15	2017-03-25 07:30:01	\N	\N	\N	456	\N	\N
15	2017-03-25 07:40:01	\N	\N	\N	1771	\N	\N
15	2017-03-25 07:50:01	\N	\N	\N	706	\N	\N
15	2017-03-25 08:37:40	\N	\N	\N	\N	5.9	\N
15	2017-03-25 08:37:47	\N	\N	6	\N	\N	\N
15	2017-03-25 08:38:20	\N	6	\N	\N	\N	\N
15	2017-03-25 08:50:01	\N	\N	\N	337	\N	\N
15	2017-03-25 09:00:01	\N	\N	\N	434	\N	\N
15	2017-03-25 09:10:01	\N	\N	\N	181	\N	\N
15	2017-03-25 09:20:01	\N	\N	\N	1541	\N	\N
15	2017-03-25 09:30:01	\N	\N	\N	61	\N	\N
15	2017-03-25 10:20:01	\N	\N	\N	206	\N	\N
15	2017-03-25 10:30:01	\N	\N	\N	2204	\N	\N
15	2017-03-25 10:40:01	\N	\N	\N	150	\N	\N
15	2017-03-25 10:50:01	\N	\N	\N	573	\N	\N
15	2017-03-25 11:10:01	\N	\N	\N	70	\N	\N
15	2017-03-25 11:20:01	\N	\N	\N	655	\N	\N
15	2017-03-25 11:30:01	\N	\N	\N	74	\N	\N
15	2017-03-25 13:21:09	\N	\N	\N	\N	4.6	\N
15	2017-03-25 13:21:57	\N	6	\N	\N	\N	\N
15	2017-03-25 13:22:54	\N	\N	4.5	\N	\N	\N
15	2017-03-25 16:32:53	\N	5	\N	\N	\N	\N
15	2017-03-25 16:39:36	\N	\N	\N	\N	5.7	\N
15	2017-03-25 16:39:46	\N	\N	5	\N	\N	\N
15	2017-03-25 19:45:00	28	\N	\N	\N	\N	\N
15	2017-03-25 19:49:12	\N	5	\N	\N	\N	\N
15	2017-03-25 20:52:25	\N	6	\N	\N	\N	\N
15	2017-03-25 21:32:06	\N	\N	\N	\N	5.4	\N
15	2017-03-25 21:32:12	\N	\N	9	\N	\N	\N
15	2017-03-26 05:23:44	\N	\N	\N	\N	6.8	\N
15	2017-03-26 05:23:54	\N	\N	1	\N	\N	\N
15	2017-03-26 05:24:29	\N	4	\N	\N	\N	\N
15	2017-03-26 08:31:27	\N	5	\N	\N	\N	\N
15	2017-03-26 08:32:05	\N	\N	\N	\N	4.6	\N
15	2017-03-26 08:32:12	\N	\N	3	\N	\N	\N
15	2017-03-26 09:50:01	\N	\N	\N	117	\N	\N
15	2017-03-26 10:10:01	\N	\N	\N	1032	\N	\N
15	2017-03-26 10:20:01	\N	\N	\N	145	\N	\N
15	2017-03-26 10:30:01	\N	\N	\N	7	\N	\N
15	2017-03-26 10:41:48	\N	\N	\N	\N	4.9	6.29046
15	2017-03-26 10:41:56	\N	\N	3	\N	\N	\N
15	2017-03-26 10:42:26	\N	2	\N	\N	\N	\N
15	2017-03-26 10:42:35	\N	3	\N	\N	\N	\N
15	2017-03-26 11:20:01	\N	\N	\N	64	\N	\N
15	2017-03-26 11:30:01	\N	\N	\N	335	\N	\N
15	2017-03-26 12:10:01	\N	\N	\N	222	\N	\N
15	2017-03-26 12:20:01	\N	\N	\N	246	\N	\N
15	2017-03-26 12:40:01	\N	\N	\N	77	\N	\N
15	2017-03-26 13:18:55	\N	5	\N	\N	\N	\N
15	2017-03-26 13:19:01	\N	\N	\N	\N	5.6	6.03501
15	2017-03-26 13:19:08	\N	\N	4.5	\N	\N	\N
15	2017-03-26 14:10:01	\N	\N	\N	76	\N	\N
15	2017-03-26 19:02:57	\N	\N	\N	\N	5.3	\N
15	2017-03-26 19:03:03	\N	\N	6	\N	\N	\N
15	2017-03-26 19:03:39	\N	7	\N	\N	\N	\N
15	2017-03-26 20:09:08	\N	\N	\N	\N	5.7	6.92484
15	2017-03-26 20:09:17	\N	\N	3	\N	\N	\N
15	2017-03-26 20:09:25	28	\N	\N	\N	\N	\N
15	2017-03-26 20:22:02	\N	3	\N	\N	\N	\N
15	2017-03-27 04:43:32	\N	\N	\N	\N	\N	\N
15	2017-03-27 04:45:34	\N	4	\N	\N	\N	\N
15	2017-03-27 04:45:43	\N	4	\N	\N	\N	\N
15	2017-03-27 04:45:54	\N	4	\N	\N	\N	\N
15	2017-03-27 04:46:17	\N	\N	\N	\N	6.8	\N
15	2017-03-27 04:46:25	\N	\N	1	\N	\N	\N
15	2017-03-27 06:17:27	\N	\N	\N	\N	7.5	6.99791
15	2017-03-27 06:17:34	\N	\N	4	\N	\N	\N
15	2017-03-27 06:18:21	\N	6	\N	\N	\N	\N
15	2017-03-27 08:50:01	\N	\N	\N	17	\N	\N
15	2017-03-27 16:27:15	\N	\N	\N	\N	4.7	\N
15	2017-03-27 18:07:46	\N	4	\N	\N	\N	\N
15	2017-03-27 18:07:53	\N	\N	\N	\N	6.7	7.24036
15	2017-03-27 18:07:59	\N	\N	4	\N	\N	\N
15	2017-03-27 18:48:46	\N	9	\N	\N	\N	\N
15	2017-03-27 18:49:17	\N	\N	\N	\N	6.3	6.91484
15	2017-03-27 18:49:23	\N	\N	8.5	\N	\N	\N
15	2017-03-27 18:49:33	28	\N	\N	\N	\N	\N
15	2017-03-27 19:45:49	\N	\N	\N	\N	6.7	6.34456
15	2017-03-28 04:08:07	\N	\N	\N	\N	6.3	\N
15	2017-03-28 04:08:13	\N	\N	1	\N	\N	\N
15	2017-03-28 06:39:57	\N	\N	\N	\N	8.2	7.06031
15	2017-03-28 11:03:06	\N	\N	\N	\N	5.6	\N
15	2017-03-28 12:40:14	\N	\N	\N	\N	6.1	6.53872
15	2017-03-28 12:40:32	\N	\N	4	\N	\N	\N
15	2017-03-28 12:41:01	\N	4	\N	\N	\N	\N
15	2017-03-28 13:00:01	\N	\N	\N	24	\N	\N
15	2017-03-28 13:10:01	\N	\N	\N	18	\N	\N
15	2017-03-28 13:20:01	\N	\N	\N	1547	\N	\N
15	2017-03-28 13:30:01	\N	\N	\N	348	\N	\N
15	2017-03-28 13:40:01	\N	\N	\N	186	\N	\N
15	2017-03-28 13:50:01	\N	\N	\N	300	\N	\N
15	2017-03-28 14:00:01	\N	\N	\N	37	\N	\N
15	2017-03-28 14:10:01	\N	\N	\N	58	\N	\N
15	2017-03-28 14:20:01	\N	\N	\N	1357	\N	\N
15	2017-03-28 14:30:01	\N	\N	\N	580	\N	\N
15	2017-03-28 15:26:29	\N	2	\N	\N	\N	\N
15	2017-03-28 15:27:00	\N	\N	\N	\N	9.2	7.06031
15	2017-03-28 17:40:59	\N	10	\N	\N	\N	\N
15	2017-03-28 17:41:26	\N	\N	\N	\N	4.8	6.3821
15	2017-03-28 17:41:33	\N	\N	10	\N	\N	\N
15	2017-03-28 17:50:01	\N	\N	\N	1778	\N	\N
15	2017-03-28 18:00:01	\N	\N	\N	423	\N	\N
15	2017-03-28 18:10:01	\N	\N	\N	856	\N	\N
15	2017-03-28 18:20:01	\N	\N	\N	253	\N	\N
15	2017-03-28 18:30:01	\N	\N	\N	18	\N	\N
15	2017-03-28 18:50:01	\N	\N	\N	608	\N	\N
15	2017-03-28 19:00:01	\N	\N	\N	138	\N	\N
15	2017-03-28 19:16:33	\N	\N	\N	\N	5	7.66844
15	2017-03-28 19:16:41	28	\N	\N	\N	\N	\N
15	2017-03-29 04:09:57	\N	6	\N	\N	\N	\N
15	2017-03-29 04:11:59	\N	\N	\N	\N	8.7	\N
15	2017-03-29 06:50:01	\N	\N	\N	119	\N	\N
15	2017-03-29 07:00:01	\N	\N	\N	37	\N	\N
15	2017-03-29 07:10:01	\N	\N	\N	635	\N	\N
15	2017-03-29 07:20:01	\N	\N	\N	91	\N	\N
15	2017-03-29 07:30:01	\N	\N	\N	886	\N	\N
15	2017-03-29 07:40:01	\N	\N	\N	1574	\N	\N
15	2017-03-29 07:50:01	\N	\N	\N	928	\N	\N
15	2017-03-29 08:50:01	\N	\N	\N	74	\N	\N
15	2017-03-29 09:00:01	\N	\N	\N	733	\N	\N
15	2017-03-29 09:09:55	\N	\N	\N	\N	7.9	\N
15	2017-03-29 09:10:01	\N	\N	4	42	\N	\N
15	2017-03-29 09:10:39	\N	5	\N	\N	\N	\N
15	2017-03-29 09:30:01	\N	\N	\N	726	\N	\N
15	2017-03-29 09:40:01	\N	\N	\N	1219	\N	\N
15	2017-03-29 09:50:01	\N	\N	\N	136	\N	\N
15	2017-03-29 12:38:02	\N	\N	\N	\N	7.3	\N
15	2017-03-29 12:38:10	\N	\N	4	\N	\N	\N
15	2017-03-29 12:39:11	\N	4	\N	\N	\N	\N
15	2017-03-29 16:20:01	\N	\N	\N	88	\N	\N
15	2017-03-29 16:29:46	\N	\N	\N	\N	5.3	\N
15	2017-03-29 16:30:01	\N	\N	\N	300	\N	\N
15	2017-03-29 16:40:01	\N	\N	\N	300	\N	\N
15	2017-03-29 16:50:01	\N	\N	\N	300	\N	\N
15	2017-03-29 17:00:01	\N	\N	\N	603	\N	\N
15	2017-03-29 17:10:01	\N	\N	\N	559	\N	\N
15	2017-03-29 17:20:01	\N	\N	\N	113	\N	\N
15	2017-03-29 17:39:32	\N	\N	\N	\N	4.4	7.02194
15	2017-03-29 17:39:40	\N	\N	5	\N	\N	\N
15	2017-03-29 17:40:01	\N	\N	\N	136	\N	\N
15	2017-03-29 17:44:06	\N	5	\N	\N	\N	\N
15	2017-03-29 17:50:01	\N	\N	\N	416	\N	\N
15	2017-03-29 18:00:01	\N	\N	\N	132	\N	\N
15	2017-03-29 18:59:52	\N	\N	\N	\N	6.2	5.99237
15	2017-03-29 19:00:00	28	\N	\N	\N	\N	\N
15	2017-03-30 04:20:08	\N	\N	\N	\N	7.4	\N
15	2017-03-30 04:20:15	\N	\N	1	\N	\N	\N
15	2017-03-30 04:20:34	\N	5	\N	\N	\N	\N
15	2017-03-30 06:57:09	\N	\N	\N	\N	3.9	7.13915
15	2017-03-30 06:57:18	\N	\N	6	\N	\N	\N
15	2017-03-30 07:10:01	\N	\N	\N	79	\N	\N
15	2017-03-30 07:20:01	\N	\N	\N	135	\N	\N
15	2017-03-30 07:30:01	\N	\N	\N	987	\N	\N
15	2017-03-30 08:00:01	\N	\N	\N	807	\N	\N
15	2017-03-30 08:10:01	\N	\N	\N	35	\N	\N
15	2017-03-30 08:20:01	\N	\N	\N	1358	\N	\N
15	2017-03-30 08:30:01	\N	\N	\N	353	\N	\N
15	2017-03-30 10:09:03	\N	\N	\N	\N	5.8	\N
15	2017-03-30 12:00:01	\N	\N	\N	7	\N	\N
15	2017-03-30 12:44:24	\N	\N	\N	\N	4.8	6.24634
15	2017-03-30 13:10:01	\N	\N	\N	108	\N	\N
15	2017-03-30 13:20:01	\N	\N	\N	300	\N	\N
15	2017-03-30 13:30:01	\N	\N	\N	1456	\N	\N
15	2017-03-30 13:40:01	\N	\N	\N	913	\N	\N
15	2017-03-30 13:50:01	\N	\N	\N	300	\N	\N
15	2017-03-30 14:00:01	\N	\N	\N	716	\N	\N
15	2017-03-30 14:20:01	\N	\N	\N	605	\N	\N
15	2017-03-30 14:30:01	\N	\N	\N	27	\N	\N
15	2017-03-30 14:40:01	\N	\N	\N	97	\N	\N
15	2017-03-30 17:18:42	\N	\N	\N	\N	6.2	\N
15	2017-03-30 17:42:30	\N	\N	\N	\N	6.8	7.02234


==> tmp/stability_16.txt <==
16	2017-02-08 18:04:08	\N	\N	\N	\N	5	\N
16	2017-02-08 18:04:28	\N	\N	\N	\N	\N	\N
16	2017-02-08 18:04:51	\N	\N	5	\N	\N	\N
16	2017-02-08 18:20:01	\N	\N	\N	2	\N	\N
16	2017-02-23 14:50:01	\N	\N	\N	2	\N	\N
16	2017-02-23 15:10:01	\N	\N	\N	2	\N	\N
16	2017-02-23 17:00:01	\N	\N	\N	1	\N	\N
16	2017-02-23 17:40:01	\N	\N	\N	3	\N	\N
16	2017-02-25 09:50:01	\N	\N	\N	6	\N	\N
16	2017-02-25 12:50:01	\N	\N	\N	12	\N	\N
16	2017-02-25 14:50:01	\N	\N	\N	3	\N	\N
16	2017-02-25 15:20:01	\N	\N	\N	4	\N	\N
16	2017-02-25 15:30:01	\N	\N	\N	3	\N	\N
16	2017-02-25 15:40:01	\N	\N	\N	2	\N	\N
16	2017-02-25 16:00:01	\N	\N	\N	1	\N	\N
16	2017-02-25 16:20:01	\N	\N	\N	11	\N	\N
16	2017-02-25 16:30:01	\N	\N	\N	30	\N	\N
16	2017-02-25 19:20:01	\N	\N	\N	10	\N	\N
16	2017-02-25 20:10:01	\N	\N	\N	10	\N	\N
16	2017-02-25 20:50:01	\N	\N	\N	37	\N	\N
16	2017-02-25 21:30:01	\N	\N	\N	3	\N	\N
16	2017-02-25 21:40:01	\N	\N	\N	1	\N	\N
16	2017-02-26 03:40:01	\N	\N	\N	6	\N	\N
16	2017-02-26 04:30:01	\N	\N	\N	2	\N	\N
16	2017-02-26 04:40:01	\N	\N	\N	10	\N	\N
16	2017-02-26 04:50:01	\N	\N	\N	6	\N	\N
16	2017-02-26 05:10:01	\N	\N	\N	4	\N	\N
16	2017-02-26 05:20:01	\N	\N	\N	2	\N	\N
16	2017-02-26 05:30:01	\N	\N	\N	2	\N	\N
16	2017-02-26 05:50:01	\N	\N	\N	13	\N	\N
16	2017-02-26 09:30:01	\N	\N	\N	2	\N	\N
16	2017-02-26 09:40:01	\N	\N	\N	14	\N	\N
16	2017-02-26 09:50:01	\N	\N	\N	7	\N	\N
16	2017-02-26 10:00:01	\N	\N	\N	24	\N	\N
16	2017-02-26 10:20:01	\N	\N	\N	63	\N	\N
16	2017-02-26 10:30:01	\N	\N	\N	45	\N	\N
16	2017-02-26 10:40:01	\N	\N	\N	6	\N	\N
16	2017-02-26 10:50:01	\N	\N	\N	22	\N	\N
16	2017-02-26 11:00:01	\N	\N	\N	3	\N	\N
16	2017-02-26 11:10:01	\N	\N	\N	1	\N	\N
16	2017-02-26 11:30:01	\N	\N	\N	88	\N	\N
16	2017-02-26 11:40:01	\N	\N	\N	76	\N	\N
16	2017-02-26 11:50:01	\N	\N	\N	27	\N	\N
16	2017-02-26 12:00:01	\N	\N	\N	52	\N	\N
16	2017-02-26 12:10:01	\N	\N	\N	4	\N	\N
16	2017-02-26 20:50:01	\N	\N	\N	1	\N	\N
16	2017-02-28 11:50:01	\N	\N	\N	1	\N	\N
16	2017-02-28 12:00:01	\N	\N	\N	433	\N	\N
16	2017-02-28 12:10:01	\N	\N	\N	433	\N	\N
16	2017-02-28 12:20:01	\N	\N	\N	433	\N	\N
16	2017-02-28 12:30:01	\N	\N	\N	433	\N	\N
16	2017-02-28 12:35:11	\N	\N	\N	\N	4.9	\N
16	2017-02-28 12:40:01	\N	\N	\N	433	\N	\N
16	2017-02-28 12:50:01	\N	\N	\N	433	\N	\N
16	2017-02-28 13:00:01	\N	\N	\N	433	\N	\N
16	2017-02-28 13:10:01	\N	\N	\N	433	\N	\N
16	2017-02-28 13:20:01	\N	\N	\N	433	\N	\N
16	2017-02-28 13:30:01	\N	\N	\N	433	\N	\N
16	2017-02-28 13:40:01	\N	\N	\N	433	\N	\N
16	2017-02-28 13:50:01	\N	\N	\N	433	\N	\N
16	2017-02-28 14:00:01	\N	\N	\N	433	\N	\N
16	2017-02-28 14:10:01	\N	\N	\N	433	\N	\N
16	2017-02-28 14:20:01	\N	\N	\N	433	\N	\N
16	2017-02-28 15:48:05	\N	\N	\N	\N	6.3	\N
16	2017-02-28 17:10:01	\N	\N	\N	107	\N	\N
16	2017-02-28 17:20:01	\N	\N	\N	612	\N	\N
16	2017-02-28 17:30:01	\N	\N	\N	286	\N	\N
16	2017-02-28 17:40:01	\N	\N	\N	132	\N	\N
16	2017-02-28 17:50:01	\N	\N	\N	441	\N	\N
16	2017-02-28 17:51:43	\N	\N	\N	\N	5.3	\N
16	2017-02-28 17:55:50	\N	\N	4.5	\N	\N	\N
16	2017-02-28 17:57:19	\N	7	\N	\N	\N	\N
16	2017-02-28 18:00:01	\N	\N	\N	9	\N	\N
16	2017-02-28 18:30:01	\N	\N	\N	32	\N	\N
16	2017-02-28 18:40:01	\N	\N	\N	9	\N	\N
16	2017-02-28 18:50:01	\N	\N	\N	38	\N	\N
16	2017-02-28 19:00:01	\N	\N	\N	27	\N	\N
16	2017-02-28 19:10:01	\N	\N	\N	16	\N	\N
16	2017-02-28 19:26:35	\N	\N	\N	\N	5.1	\N
16	2017-02-28 19:50:01	\N	\N	\N	27	\N	\N
16	2017-02-28 20:00:01	\N	\N	\N	9	\N	\N
16	2017-02-28 20:15:01	\N	\N	\N	\N	5.2	\N
16	2017-02-28 20:28:02	36	\N	\N	\N	\N	\N
16	2017-02-28 20:30:01	\N	\N	\N	51	\N	\N
16	2017-02-28 21:10:01	\N	\N	\N	1	\N	\N
16	2017-02-28 21:20:01	\N	\N	\N	1	\N	\N
16	2017-02-28 21:30:01	\N	\N	\N	5	\N	\N
16	2017-03-01 04:24:57	\N	\N	\N	\N	5.2	\N
16	2017-03-01 05:20:01	\N	\N	\N	3	\N	\N
16	2017-03-01 05:30:01	\N	\N	\N	12	\N	\N
16	2017-03-01 05:40:01	\N	\N	\N	6	\N	\N
16	2017-03-01 05:50:01	\N	\N	\N	31	\N	\N
16	2017-03-01 06:00:01	\N	\N	\N	19	\N	\N
16	2017-03-01 06:06:38	\N	\N	\N	\N	6.6	\N
16	2017-03-01 06:06:56	\N	\N	4	\N	\N	\N
16	2017-03-01 06:09:20	\N	8	\N	\N	\N	\N
16	2017-03-01 06:20:01	\N	\N	\N	31	\N	\N
16	2017-03-01 06:30:01	\N	\N	\N	29	\N	\N
16	2017-03-01 06:40:01	\N	\N	\N	1	\N	\N
16	2017-03-01 06:50:01	\N	\N	\N	99	\N	\N
16	2017-03-01 07:00:01	\N	\N	\N	26	\N	\N
16	2017-03-01 07:10:01	\N	\N	\N	162	\N	\N
16	2017-03-01 07:40:01	\N	\N	\N	56	\N	\N
16	2017-03-01 07:50:01	\N	\N	\N	118	\N	\N
16	2017-03-01 09:09:58	\N	\N	\N	\N	5.7	\N
16	2017-03-01 09:30:01	\N	\N	\N	6	\N	\N
16	2017-03-01 09:40:01	\N	\N	\N	188	\N	\N
16	2017-03-01 09:50:01	\N	\N	\N	57	\N	\N
16	2017-03-01 10:00:01	\N	\N	\N	51	\N	\N
16	2017-03-01 10:10:01	\N	\N	\N	2	\N	\N
16	2017-03-01 10:36:31	\N	\N	\N	\N	4.1	\N
16	2017-03-01 10:37:07	\N	\N	2.5	\N	\N	\N
16	2017-03-01 10:38:02	\N	5	\N	\N	\N	\N
16	2017-03-01 11:40:01	\N	\N	\N	34	\N	\N
16	2017-03-01 11:50:01	\N	\N	\N	1	\N	\N
16	2017-03-01 12:00:01	\N	\N	\N	127	\N	\N
16	2017-03-01 12:50:21	\N	\N	\N	\N	6.1	\N
16	2017-03-01 14:00:01	\N	\N	\N	203	\N	\N
16	2017-03-01 14:10:01	\N	\N	\N	1	\N	\N
16	2017-03-01 14:20:01	\N	\N	\N	32	\N	\N
16	2017-03-01 14:30:01	\N	\N	\N	77	\N	\N
16	2017-03-01 14:40:01	\N	\N	\N	20	\N	\N
16	2017-03-01 15:00:01	\N	\N	\N	1	\N	\N
16	2017-03-01 15:10:01	\N	\N	\N	21	\N	\N
16	2017-03-01 15:19:38	\N	\N	\N	\N	4.1	\N
16	2017-03-01 15:30:01	\N	\N	\N	81	\N	\N
16	2017-03-01 15:40:01	\N	\N	\N	14	\N	\N
16	2017-03-01 15:50:01	\N	\N	\N	9	\N	\N
16	2017-03-01 16:00:01	\N	\N	\N	65	\N	\N
16	2017-03-01 16:10:01	\N	\N	\N	247	\N	\N
16	2017-03-01 16:20:01	\N	\N	\N	169	\N	\N
16	2017-03-01 16:40:01	\N	\N	\N	435	\N	\N
16	2017-03-01 16:50:01	\N	\N	\N	739	\N	\N
16	2017-03-01 17:00:01	\N	\N	\N	432	\N	\N
16	2017-03-01 17:10:01	\N	\N	\N	5	\N	\N
16	2017-03-01 17:20:01	\N	\N	\N	272	\N	\N
16	2017-03-01 17:25:12	\N	\N	\N	\N	6.8	\N
16	2017-03-01 17:26:05	\N	7	\N	\N	\N	\N
16	2017-03-01 17:26:45	\N	\N	4	\N	\N	\N
16	2017-03-01 17:29:00	\N	\N	\N	\N	6.8	\N
16	2017-03-01 17:40:01	\N	\N	\N	48	\N	\N
16	2017-03-01 17:50:01	\N	\N	\N	8	\N	\N
16	2017-03-01 18:00:01	\N	\N	\N	32	\N	\N
16	2017-03-01 18:10:01	\N	\N	\N	71	\N	\N
16	2017-03-01 18:20:01	\N	\N	\N	74	\N	\N
16	2017-03-01 18:30:01	\N	\N	\N	114	\N	\N
16	2017-03-01 18:40:01	\N	\N	\N	2	\N	\N
16	2017-03-01 18:50:01	\N	\N	\N	23	\N	\N
16	2017-03-01 19:10:01	\N	\N	\N	1	\N	\N
16	2017-03-01 19:30:01	\N	\N	\N	62	\N	\N
16	2017-03-01 19:40:01	\N	\N	\N	103	\N	\N
16	2017-03-01 19:50:01	\N	\N	\N	667	\N	\N
16	2017-03-01 19:58:40	\N	\N	\N	\N	7.8	\N
16	2017-03-01 20:00:01	\N	\N	\N	461	\N	\N
16	2017-03-01 20:12:00	37	\N	\N	\N	\N	\N
16	2017-03-01 20:40:01	\N	\N	\N	169	\N	\N
16	2017-03-01 20:50:01	\N	\N	\N	68	\N	\N
16	2017-03-01 21:00:01	\N	\N	\N	283	\N	\N
16	2017-03-01 21:10:01	\N	\N	\N	68	\N	\N
16	2017-03-02 05:10:43	\N	\N	\N	\N	7.1	\N
16	2017-03-02 06:00:01	\N	\N	\N	18	\N	\N
16	2017-03-02 06:10:01	\N	\N	\N	65	\N	\N
16	2017-03-02 06:50:05	\N	\N	\N	\N	4.8	\N
16	2017-03-02 06:50:18	\N	9	\N	\N	\N	\N
16	2017-03-02 06:51:27	\N	\N	4.5	\N	\N	\N
16	2017-03-02 07:00:01	\N	\N	\N	58	\N	\N
16	2017-03-02 07:10:01	\N	\N	\N	106	\N	\N
16	2017-03-02 07:30:01	\N	\N	\N	81	\N	\N
16	2017-03-02 07:40:01	\N	\N	\N	240	\N	\N
16	2017-03-02 07:50:01	\N	\N	\N	8	\N	\N
16	2017-03-02 08:00:01	\N	\N	\N	34	\N	\N
16	2017-03-02 08:10:01	\N	\N	\N	142	\N	\N
16	2017-03-02 08:20:01	\N	\N	\N	126	\N	\N
16	2017-03-02 08:40:01	\N	\N	\N	2	\N	\N
16	2017-03-02 08:50:01	\N	\N	\N	36	\N	\N
16	2017-03-02 09:00:01	\N	\N	\N	81	\N	\N
16	2017-03-02 09:10:01	\N	\N	\N	66	\N	\N
16	2017-03-02 09:20:01	\N	\N	\N	432	\N	\N
16	2017-03-02 09:30:01	\N	\N	\N	7	\N	\N
16	2017-03-02 09:40:01	\N	\N	\N	14	\N	\N
16	2017-03-02 09:45:54	\N	\N	\N	\N	4.9	\N
16	2017-03-02 09:50:01	\N	\N	\N	3	\N	\N
16	2017-03-02 10:00:01	\N	\N	\N	651	\N	\N
16	2017-03-02 10:10:01	\N	\N	\N	892	\N	\N
16	2017-03-02 10:20:01	\N	\N	\N	541	\N	\N
16	2017-03-02 10:37:26	\N	\N	3.5	\N	\N	\N
16	2017-03-02 10:38:50	\N	7	\N	\N	\N	\N
16	2017-03-02 10:39:09	\N	\N	\N	\N	4.1	\N
16	2017-03-02 11:00:01	\N	\N	\N	18	\N	\N
16	2017-03-02 11:10:01	\N	\N	\N	99	\N	\N
16	2017-03-02 11:20:01	\N	\N	\N	117	\N	\N
16	2017-03-02 11:30:01	\N	\N	\N	37	\N	\N
16	2017-03-02 12:10:01	\N	\N	\N	107	\N	\N
16	2017-03-02 12:20:01	\N	\N	\N	167	\N	\N
16	2017-03-02 12:30:01	\N	\N	\N	108	\N	\N
16	2017-03-02 12:40:01	\N	\N	\N	37	\N	\N
16	2017-03-02 12:50:01	\N	\N	\N	234	\N	\N
16	2017-03-02 13:00:01	\N	\N	\N	164	\N	\N
16	2017-03-02 13:10:01	\N	\N	\N	156	\N	\N
16	2017-03-02 13:24:09	\N	\N	\N	\N	6.6	\N
16	2017-03-02 14:10:01	\N	\N	\N	168	\N	\N
16	2017-03-02 14:20:01	\N	\N	\N	45	\N	\N
16	2017-03-02 14:50:01	\N	\N	\N	2	\N	\N
16	2017-03-02 15:40:01	\N	\N	\N	250	\N	\N
16	2017-03-02 15:50:01	\N	\N	\N	19	\N	\N
16	2017-03-02 16:00:01	\N	\N	\N	164	\N	\N
16	2017-03-02 16:10:01	\N	\N	\N	441	\N	\N
16	2017-03-02 16:20:01	\N	\N	\N	221	\N	\N
16	2017-03-02 16:30:01	\N	\N	\N	21	\N	\N
16	2017-03-02 16:50:01	\N	\N	\N	57	\N	\N
16	2017-03-02 17:00:01	\N	\N	\N	218	\N	\N
16	2017-03-02 17:18:42	\N	\N	\N	\N	6.8	\N
16	2017-03-02 17:20:09	\N	\N	4	\N	\N	\N
16	2017-03-02 17:21:17	\N	7	\N	\N	\N	\N
16	2017-03-02 17:40:01	\N	\N	\N	23	\N	\N
16	2017-03-02 18:00:01	\N	\N	\N	138	\N	\N
16	2017-03-02 18:10:01	\N	\N	\N	105	\N	\N
16	2017-03-02 18:20:01	\N	\N	\N	202	\N	\N
16	2017-03-02 18:30:01	\N	\N	\N	123	\N	\N
16	2017-03-02 18:50:01	\N	\N	\N	18	\N	\N
16	2017-03-02 19:00:01	\N	\N	\N	352	\N	\N
16	2017-03-02 19:10:01	\N	\N	\N	87	\N	\N
16	2017-03-02 19:20:01	\N	\N	\N	137	\N	\N
16	2017-03-02 19:48:47	\N	\N	\N	\N	4.1	\N
16	2017-03-02 20:00:12	36	\N	\N	\N	\N	\N
16	2017-03-02 20:18:59	\N	\N	\N	\N	5.6	\N
16	2017-03-02 21:10:01	\N	\N	\N	1	\N	\N
16	2017-03-02 21:20:01	\N	\N	\N	18	\N	\N
16	2017-03-03 04:40:22	\N	\N	\N	\N	4.1	\N
16	2017-03-03 05:30:01	\N	\N	\N	100	\N	\N
16	2017-03-03 05:40:01	\N	\N	\N	1	\N	\N
16	2017-03-03 05:49:19	\N	\N	\N	\N	3.8	\N
16	2017-03-03 05:49:36	\N	\N	5	\N	\N	\N
16	2017-03-03 05:50:01	\N	\N	\N	97	\N	\N
16	2017-03-03 05:50:41	\N	8.5	\N	\N	\N	\N
16	2017-03-03 06:00:01	\N	\N	\N	67	\N	\N
16	2017-03-03 06:10:01	\N	\N	\N	214	\N	\N
16	2017-03-03 06:20:01	\N	\N	\N	151	\N	\N
16	2017-03-03 06:30:01	\N	\N	\N	172	\N	\N
16	2017-03-03 06:40:01	\N	\N	\N	145	\N	\N
16	2017-03-03 07:10:01	\N	\N	\N	70	\N	\N
16	2017-03-03 07:20:01	\N	\N	\N	23	\N	\N
16	2017-03-03 07:20:46	\N	\N	\N	\N	4.9	\N
16	2017-03-03 07:40:01	\N	\N	\N	5	\N	\N
16	2017-03-03 07:50:01	\N	\N	\N	67	\N	\N
16	2017-03-03 09:00:01	\N	\N	\N	108	\N	\N
16	2017-03-03 09:10:01	\N	\N	\N	135	\N	\N
16	2017-03-03 09:20:01	\N	\N	\N	28	\N	\N
16	2017-03-03 09:50:01	\N	\N	\N	107	\N	\N
16	2017-03-03 09:53:36	\N	\N	\N	\N	4.1	\N
16	2017-03-03 10:20:01	\N	\N	\N	79	\N	\N
16	2017-03-03 10:30:01	\N	\N	\N	811	\N	\N
16	2017-03-03 10:40:01	\N	\N	\N	841	\N	\N
16	2017-03-03 10:50:01	\N	\N	\N	34	\N	\N
16	2017-03-03 13:30:01	\N	\N	\N	90	\N	\N
16	2017-03-03 13:40:01	\N	\N	\N	1006	\N	\N
16	2017-03-03 13:45:46	\N	\N	\N	\N	5.6	\N
16	2017-03-03 13:46:07	\N	3	\N	\N	\N	\N
16	2017-03-03 13:46:20	\N	\N	2	\N	\N	\N
16	2017-03-03 13:50:01	\N	\N	\N	4	\N	\N
16	2017-03-03 14:00:01	\N	\N	\N	7	\N	\N
16	2017-03-03 14:10:01	\N	\N	\N	144	\N	\N
16	2017-03-03 14:20:01	\N	\N	\N	212	\N	\N
16	2017-03-03 14:30:01	\N	\N	\N	62	\N	\N
16	2017-03-03 14:40:01	\N	\N	\N	146	\N	\N
16	2017-03-03 15:40:01	\N	\N	\N	50	\N	\N
16	2017-03-03 15:50:01	\N	\N	\N	235	\N	\N
16	2017-03-03 16:00:01	\N	\N	\N	225	\N	\N
16	2017-03-03 16:10:01	\N	\N	\N	57	\N	\N
16	2017-03-03 17:18:55	\N	\N	\N	\N	5.8	\N
16	2017-03-03 17:30:01	\N	\N	\N	133	\N	\N
16	2017-03-03 17:40:01	\N	\N	\N	281	\N	\N
16	2017-03-03 17:49:52	\N	7	\N	\N	\N	\N
16	2017-03-03 17:50:01	\N	\N	\N	265	\N	\N
16	2017-03-03 17:50:09	\N	\N	4	\N	\N	\N
16	2017-03-03 18:00:01	\N	\N	\N	12	\N	\N
16	2017-03-03 18:10:01	\N	\N	\N	68	\N	\N
16	2017-03-03 18:30:01	\N	\N	\N	37	\N	\N
16	2017-03-03 18:40:01	\N	\N	\N	67	\N	\N
16	2017-03-03 19:20:01	\N	\N	\N	101	\N	\N
16	2017-03-03 19:30:01	\N	\N	\N	206	\N	\N
16	2017-03-03 19:34:35	\N	\N	\N	\N	3.8	\N
16	2017-03-03 19:40:01	\N	\N	\N	33	\N	\N
16	2017-03-03 19:50:01	\N	\N	\N	101	\N	\N
16	2017-03-03 20:10:01	\N	\N	\N	247	\N	\N
16	2017-03-03 20:20:01	\N	\N	\N	114	\N	\N
16	2017-03-03 20:22:53	\N	\N	\N	\N	4.6	\N
16	2017-03-03 20:23:11	36	\N	\N	\N	\N	\N
16	2017-03-03 20:30:01	\N	\N	\N	40	\N	\N
16	2017-03-03 20:40:01	\N	\N	\N	95	\N	\N
16	2017-03-03 21:20:01	\N	\N	\N	266	\N	\N
16	2017-03-03 21:30:01	\N	\N	\N	91	\N	\N
16	2017-03-04 04:27:15	\N	\N	\N	\N	3.3	\N
16	2017-03-04 05:20:01	\N	\N	\N	37	\N	\N
16	2017-03-04 05:30:01	\N	\N	\N	55	\N	\N
16	2017-03-04 05:36:27	\N	8	\N	\N	\N	\N
16	2017-03-04 05:36:42	\N	\N	4	\N	\N	\N
16	2017-03-04 05:40:01	\N	\N	\N	55	\N	\N
16	2017-03-04 05:50:01	\N	\N	\N	6	\N	\N
16	2017-03-04 06:00:01	\N	\N	\N	33	\N	\N
16	2017-03-04 06:10:01	\N	\N	\N	106	\N	\N
16	2017-03-04 06:20:01	\N	\N	\N	50	\N	\N
16	2017-03-04 06:30:01	\N	\N	\N	57	\N	\N
16	2017-03-04 06:40:01	\N	\N	\N	108	\N	\N
16	2017-03-04 06:50:01	\N	\N	\N	234	\N	\N
16	2017-03-04 07:00:01	\N	\N	\N	224	\N	\N
16	2017-03-04 07:10:01	\N	\N	\N	304	\N	\N
16	2017-03-04 07:20:01	\N	\N	\N	59	\N	\N
16	2017-03-04 07:30:01	\N	\N	\N	65	\N	\N
16	2017-03-04 07:40:01	\N	\N	\N	1	\N	\N
16	2017-03-04 08:00:01	\N	\N	\N	581	\N	\N
16	2017-03-04 08:10:01	\N	\N	\N	963	\N	\N
16	2017-03-04 08:20:01	\N	\N	\N	814	\N	\N
16	2017-03-04 08:30:01	\N	\N	\N	381	\N	\N
16	2017-03-04 08:40:01	\N	\N	\N	140	\N	\N
16	2017-03-04 11:22:40	\N	\N	\N	\N	4.6	\N
16	2017-03-04 11:22:53	\N	6	\N	\N	\N	\N
16	2017-03-04 11:23:05	\N	\N	3.5	\N	\N	\N
16	2017-03-04 11:50:01	\N	\N	\N	6	\N	\N
16	2017-03-04 12:00:01	\N	\N	\N	941	\N	\N
16	2017-03-04 12:10:01	\N	\N	\N	164	\N	\N
16	2017-03-04 12:20:01	\N	\N	\N	7	\N	\N
16	2017-03-04 12:40:01	\N	\N	\N	76	\N	\N
16	2017-03-04 12:50:01	\N	\N	\N	1	\N	\N
16	2017-03-04 13:00:01	\N	\N	\N	10	\N	\N
16	2017-03-04 13:07:29	\N	\N	\N	\N	5.5	\N
16	2017-03-04 13:10:01	\N	\N	\N	501	\N	\N
16	2017-03-04 13:20:01	\N	\N	\N	43	\N	\N
16	2017-03-04 14:00:01	\N	\N	\N	5	\N	\N
16	2017-03-04 15:40:01	\N	\N	\N	33	\N	\N
16	2017-03-04 15:50:01	\N	\N	\N	19	\N	\N
16	2017-03-04 16:10:01	\N	\N	\N	125	\N	\N
16	2017-03-04 16:20:01	\N	\N	\N	220	\N	\N
16	2017-03-04 16:30:01	\N	\N	\N	536	\N	\N
16	2017-03-04 16:40:01	\N	\N	\N	570	\N	\N
16	2017-03-04 16:50:01	\N	\N	\N	153	\N	\N
16	2017-03-04 16:52:01	\N	\N	\N	\N	6.2	\N
16	2017-03-04 17:00:01	\N	\N	\N	481	\N	\N
16	2017-03-04 17:28:52	\N	6	\N	\N	\N	\N
16	2017-03-04 17:29:04	\N	\N	3.5	\N	\N	\N
16	2017-03-04 17:50:01	\N	\N	\N	365	\N	\N
16	2017-03-04 18:00:01	\N	\N	\N	14	\N	\N
16	2017-03-04 18:20:01	\N	\N	\N	16	\N	\N
16	2017-03-04 19:30:17	\N	\N	\N	\N	7.4	\N
16	2017-03-04 19:30:34	36	\N	\N	\N	\N	\N
16	2017-03-04 19:40:01	\N	\N	\N	88	\N	\N
16	2017-03-04 20:50:01	\N	\N	\N	61	\N	\N
16	2017-03-05 05:49:17	\N	\N	\N	\N	4.6	\N
16	2017-03-05 06:30:01	\N	\N	\N	62	\N	\N
16	2017-03-05 06:35:08	\N	\N	\N	\N	4.3	\N
16	2017-03-05 06:35:23	\N	\N	3.5	\N	\N	\N
16	2017-03-05 06:36:12	\N	7.5	\N	\N	\N	\N
16	2017-03-05 07:30:01	\N	\N	\N	52	\N	\N
16	2017-03-05 07:40:01	\N	\N	\N	59	\N	\N
16	2017-03-05 07:50:01	\N	\N	\N	142	\N	\N
16	2017-03-05 07:57:28	\N	\N	\N	\N	5.9	\N
16	2017-03-05 08:00:01	\N	\N	\N	108	\N	\N
16	2017-03-05 08:10:01	\N	\N	\N	4	\N	\N
16	2017-03-05 08:20:01	\N	\N	\N	171	\N	\N
16	2017-03-05 08:30:01	\N	\N	\N	300	\N	\N
16	2017-03-05 08:50:01	\N	\N	\N	41	\N	\N
16	2017-03-05 10:40:01	\N	\N	\N	68	\N	\N
16	2017-03-05 10:50:01	\N	\N	\N	1	\N	\N
16	2017-03-05 10:54:18	\N	\N	\N	\N	4.1	\N
16	2017-03-05 11:10:01	\N	\N	\N	39	\N	\N
16	2017-03-05 11:50:01	\N	\N	\N	223	\N	\N
16	2017-03-05 12:00:01	\N	\N	\N	188	\N	\N
16	2017-03-05 12:10:01	\N	\N	\N	557	\N	\N
16	2017-03-05 12:20:01	\N	\N	\N	911	\N	\N
16	2017-03-05 12:30:01	\N	\N	\N	615	\N	\N
16	2017-03-05 12:40:01	\N	\N	\N	441	\N	\N
16	2017-03-05 12:43:58	\N	\N	\N	\N	4.1	\N
16	2017-03-05 12:44:14	\N	\N	1.5	\N	\N	\N
16	2017-03-05 12:50:01	\N	\N	\N	529	\N	\N
16	2017-03-05 13:00:01	\N	\N	\N	392	\N	\N
16	2017-03-05 13:10:01	\N	\N	\N	522	\N	\N
16	2017-03-05 13:20:01	\N	\N	\N	444	\N	\N
16	2017-03-05 13:30:01	\N	\N	\N	632	\N	\N
16	2017-03-05 13:40:01	\N	\N	\N	295	\N	\N
16	2017-03-05 13:50:01	\N	\N	\N	520	\N	\N
16	2017-03-05 13:57:33	\N	\N	\N	\N	5.5	\N
16	2017-03-05 13:57:48	\N	\N	6	\N	\N	\N
16	2017-03-05 14:00:01	\N	\N	\N	623	\N	\N
16	2017-03-05 14:00:26	\N	9	\N	\N	\N	\N
16	2017-03-05 14:10:01	\N	\N	\N	344	\N	\N
16	2017-03-05 14:20:01	\N	\N	\N	103	\N	\N
16	2017-03-05 15:00:01	\N	\N	\N	1	\N	\N
16	2017-03-05 15:20:01	\N	\N	\N	32	\N	\N
16	2017-03-05 17:10:10	\N	\N	\N	\N	4.2	\N
16	2017-03-05 17:37:19	\N	\N	\N	\N	4	\N
16	2017-03-05 17:37:38	\N	\N	4	\N	\N	\N
16	2017-03-05 17:39:03	\N	7	\N	\N	\N	\N
16	2017-03-05 18:00:01	\N	\N	\N	609	\N	\N
16	2017-03-05 18:10:01	\N	\N	\N	288	\N	\N
16	2017-03-05 18:20:01	\N	\N	\N	179	\N	\N
16	2017-03-05 18:30:01	\N	\N	\N	6	\N	\N
16	2017-03-05 19:00:01	\N	\N	\N	16	\N	\N
16	2017-03-05 19:22:19	\N	\N	\N	\N	4.9	\N
16	2017-03-05 19:22:43	36	\N	\N	\N	\N	\N
16	2017-03-05 22:20:01	\N	\N	\N	1	\N	\N
16	2017-03-05 22:30:01	\N	\N	\N	20	\N	\N
16	2017-03-06 05:56:33	\N	\N	\N	\N	3.9	\N
16	2017-03-06 06:20:01	\N	\N	\N	45	\N	\N
16	2017-03-06 06:30:01	\N	\N	\N	45	\N	\N
16	2017-03-06 06:40:01	\N	\N	\N	106	\N	\N
16	2017-03-06 06:50:01	\N	\N	\N	46	\N	\N
16	2017-03-06 07:18:31	\N	\N	\N	\N	4	\N
16	2017-03-06 07:33:06	\N	7	\N	\N	\N	\N
16	2017-03-06 07:33:16	\N	\N	3.5	\N	\N	\N
16	2017-03-06 08:20:01	\N	\N	\N	106	\N	\N
16	2017-03-06 08:40:01	\N	\N	\N	7	\N	\N
16	2017-03-06 09:20:01	\N	\N	\N	358	\N	\N
16	2017-03-06 09:30:01	\N	\N	\N	41	\N	\N
16	2017-03-06 09:40:01	\N	\N	\N	309	\N	\N
16	2017-03-06 09:50:01	\N	\N	\N	455	\N	\N
16	2017-03-06 10:00:01	\N	\N	\N	727	\N	\N
16	2017-03-06 10:10:01	\N	\N	\N	1011	\N	\N
16	2017-03-06 10:20:01	\N	\N	\N	879	\N	\N
16	2017-03-06 10:30:01	\N	\N	\N	1022	\N	\N
16	2017-03-06 10:40:01	\N	\N	\N	390	\N	\N
16	2017-03-06 10:50:01	\N	\N	\N	319	\N	\N
16	2017-03-06 11:00:01	\N	\N	\N	673	\N	\N
16	2017-03-06 11:10:01	\N	\N	\N	876	\N	\N
16	2017-03-06 11:20:01	\N	\N	\N	624	\N	\N
16	2017-03-06 11:29:56	\N	\N	\N	\N	3.7	\N
16	2017-03-06 11:30:01	\N	\N	\N	710	\N	\N
16	2017-03-06 11:40:01	\N	\N	\N	248	\N	\N
16	2017-03-06 11:50:01	\N	\N	\N	220	\N	\N
16	2017-03-06 12:00:01	\N	\N	\N	426	\N	\N
16	2017-03-06 12:01:04	\N	\N	3	\N	\N	\N
16	2017-03-06 12:03:38	\N	6	\N	\N	\N	\N
16	2017-03-06 12:10:01	\N	\N	\N	123	\N	\N
16	2017-03-06 12:20:01	\N	\N	\N	142	\N	\N
16	2017-03-06 12:50:01	\N	\N	\N	1	\N	\N
16	2017-03-06 13:00:01	\N	\N	\N	21	\N	\N
16	2017-03-06 13:10:01	\N	\N	\N	618	\N	\N
16	2017-03-06 13:20:01	\N	\N	\N	823	\N	\N
16	2017-03-06 13:30:01	\N	\N	\N	2	\N	\N
16	2017-03-06 14:00:01	\N	\N	\N	965	\N	\N
16	2017-03-06 14:10:01	\N	\N	\N	82	\N	\N
16	2017-03-06 14:29:14	\N	\N	\N	\N	5.8	\N
16	2017-03-06 15:20:01	\N	\N	\N	2	\N	\N
16	2017-03-06 16:42:17	\N	\N	\N	\N	5.5	\N
16	2017-03-06 17:09:09	\N	\N	3.5	\N	\N	\N
16	2017-03-06 17:10:13	\N	6	\N	\N	\N	\N
16	2017-03-06 17:50:01	\N	\N	\N	361	\N	\N
16	2017-03-06 18:00:01	\N	\N	\N	161	\N	\N
16	2017-03-06 18:20:01	\N	\N	\N	51	\N	\N
16	2017-03-06 18:30:01	\N	\N	\N	694	\N	\N
16	2017-03-06 18:50:01	\N	\N	\N	71	\N	\N
16	2017-03-06 18:50:59	\N	\N	\N	\N	4.6	\N
16	2017-03-06 19:00:01	\N	\N	\N	251	\N	\N
16	2017-03-06 19:20:01	\N	\N	\N	80	\N	\N
16	2017-03-06 19:23:32	36	\N	\N	\N	\N	\N
16	2017-03-06 19:30:01	\N	\N	\N	64	\N	\N
16	2017-03-06 19:40:01	\N	\N	\N	245	\N	\N
16	2017-03-06 20:10:01	\N	\N	\N	1	\N	\N
16	2017-03-06 20:20:01	\N	\N	\N	76	\N	\N
16	2017-03-06 21:27:24	\N	\N	\N	\N	6.1	\N
16	2017-03-07 02:15:53	\N	\N	\N	\N	4.4	\N
16	2017-03-07 03:10:01	\N	\N	\N	32	\N	\N
16	2017-03-07 05:07:04	\N	\N	\N	\N	4.4	\N
16	2017-03-07 05:07:16	\N	\N	4	\N	\N	\N
16	2017-03-07 05:08:09	\N	8	\N	\N	\N	\N
16	2017-03-07 07:00:01	\N	\N	\N	1	\N	\N
16	2017-03-07 07:10:01	\N	\N	\N	209	\N	\N
16	2017-03-07 07:50:01	\N	\N	\N	119	\N	\N
16	2017-03-07 08:00:01	\N	\N	\N	194	\N	\N
16	2017-03-07 08:10:01	\N	\N	\N	58	\N	\N
16	2017-03-07 08:20:01	\N	\N	\N	314	\N	\N
16	2017-03-07 08:30:01	\N	\N	\N	113	\N	\N
16	2017-03-07 08:40:01	\N	\N	\N	1	\N	\N
16	2017-03-07 08:50:01	\N	\N	\N	183	\N	\N
16	2017-03-07 09:00:01	\N	\N	\N	230	\N	\N
16	2017-03-07 09:30:01	\N	\N	\N	602	\N	\N
16	2017-03-07 09:40:01	\N	\N	\N	386	\N	\N
16	2017-03-07 09:50:01	\N	\N	\N	166	\N	\N
16	2017-03-07 10:00:01	\N	\N	\N	98	\N	\N
16	2017-03-07 10:10:01	\N	\N	\N	244	\N	\N
16	2017-03-07 10:20:01	\N	\N	\N	298	\N	\N
16	2017-03-07 10:23:39	\N	\N	\N	\N	5.1	\N
16	2017-03-07 10:30:01	\N	\N	\N	195	\N	\N
16	2017-03-07 10:32:33	\N	\N	3.5	\N	\N	\N
16	2017-03-07 10:33:43	\N	6.5	\N	\N	\N	\N
16	2017-03-07 10:40:01	\N	\N	\N	366	\N	\N
16	2017-03-07 10:50:01	\N	\N	\N	120	\N	\N
16	2017-03-07 11:00:01	\N	\N	\N	392	\N	\N
16	2017-03-07 11:10:01	\N	\N	\N	11	\N	\N
16	2017-03-07 11:20:01	\N	\N	\N	74	\N	\N
16	2017-03-07 11:30:01	\N	\N	\N	3	\N	\N
16	2017-03-07 12:00:01	\N	\N	\N	10	\N	\N
16	2017-03-07 12:20:01	\N	\N	\N	14	\N	\N
16	2017-03-07 13:30:01	\N	\N	\N	3	\N	\N
16	2017-03-07 13:40:01	\N	\N	\N	601	\N	\N
16	2017-03-07 13:50:01	\N	\N	\N	41	\N	\N
16	2017-03-07 14:20:01	\N	\N	\N	422	\N	\N
16	2017-03-07 14:30:01	\N	\N	\N	153	\N	\N
16	2017-03-07 14:34:54	\N	\N	\N	\N	3.6	\N
16	2017-03-07 14:40:01	\N	\N	\N	5	\N	\N
16	2017-03-07 14:50:01	\N	\N	\N	164	\N	\N
16	2017-03-07 15:00:01	\N	\N	\N	165	\N	\N
16	2017-03-07 15:30:01	\N	\N	\N	67	\N	\N
16	2017-03-07 15:40:01	\N	\N	\N	294	\N	\N
16	2017-03-07 16:20:01	\N	\N	\N	82	\N	\N
16	2017-03-07 16:26:53	\N	\N	\N	\N	4.2	\N
16	2017-03-07 16:30:01	\N	\N	\N	192	\N	\N
16	2017-03-07 16:49:09	\N	\N	\N	\N	7	\N
16	2017-03-07 16:49:59	\N	7	\N	\N	\N	\N
16	2017-03-07 16:50:01	\N	\N	\N	1	\N	\N
16	2017-03-07 16:50:12	\N	\N	3.5	\N	\N	\N
16	2017-03-07 17:00:01	\N	\N	\N	43	\N	\N
16	2017-03-07 17:10:01	\N	\N	\N	8	\N	\N
16	2017-03-07 17:20:01	\N	\N	\N	143	\N	\N
16	2017-03-07 18:40:01	\N	\N	\N	167	\N	\N
16	2017-03-07 18:46:38	\N	\N	\N	\N	5	\N
16	2017-03-07 19:02:51	37	\N	\N	\N	\N	\N
16	2017-03-07 19:20:01	\N	\N	\N	2	\N	\N
16	2017-03-07 20:00:01	\N	\N	\N	3	\N	\N
16	2017-03-07 20:14:46	\N	\N	\N	\N	5.9	\N
16	2017-03-07 21:10:01	\N	\N	\N	52	\N	\N
16	2017-03-08 04:44:13	\N	\N	\N	\N	5.1	\N
16	2017-03-08 05:40:01	\N	\N	\N	61	\N	\N
16	2017-03-08 05:50:01	\N	\N	\N	34	\N	\N
16	2017-03-08 05:53:50	\N	\N	\N	\N	4	\N
16	2017-03-08 05:54:04	\N	\N	3.5	\N	\N	\N
16	2017-03-08 05:54:40	\N	7	\N	\N	\N	\N
16	2017-03-08 06:00:01	\N	\N	\N	93	\N	\N
16	2017-03-08 06:10:01	\N	\N	\N	136	\N	\N
16	2017-03-08 06:20:01	\N	\N	\N	243	\N	\N
16	2017-03-08 06:30:01	\N	\N	\N	74	\N	\N
16	2017-03-08 06:40:01	\N	\N	\N	90	\N	\N
16	2017-03-08 06:50:01	\N	\N	\N	39	\N	\N
16	2017-03-08 07:30:01	\N	\N	\N	17	\N	\N
16	2017-03-08 07:40:01	\N	\N	\N	7	\N	\N
16	2017-03-08 07:50:01	\N	\N	\N	31	\N	\N
16	2017-03-08 08:00:01	\N	\N	\N	149	\N	\N
16	2017-03-08 08:10:01	\N	\N	\N	150	\N	\N
16	2017-03-08 08:20:01	\N	\N	\N	181	\N	\N
16	2017-03-08 08:30:01	\N	\N	\N	668	\N	\N
16	2017-03-08 08:40:01	\N	\N	\N	357	\N	\N
16	2017-03-08 08:50:01	\N	\N	\N	483	\N	\N
16	2017-03-08 09:00:01	\N	\N	\N	558	\N	\N
16	2017-03-08 09:10:01	\N	\N	\N	133	\N	\N
16	2017-03-08 09:20:01	\N	\N	\N	131	\N	\N
16	2017-03-08 09:30:01	\N	\N	\N	275	\N	\N
16	2017-03-08 09:35:45	\N	\N	\N	\N	3.9	\N
16	2017-03-08 09:40:01	\N	\N	\N	16	\N	\N
16	2017-03-08 09:50:01	\N	\N	\N	7	\N	\N
16	2017-03-08 10:18:33	\N	\N	\N	\N	4	\N
16	2017-03-08 10:23:35	\N	\N	6	\N	\N	\N
16	2017-03-08 10:26:12	\N	10	\N	\N	\N	\N
16	2017-03-08 10:30:01	\N	\N	\N	97	\N	\N
16	2017-03-08 10:50:01	\N	\N	\N	38	\N	\N
16	2017-03-08 11:00:01	\N	\N	\N	94	\N	\N
16	2017-03-08 11:10:01	\N	\N	\N	73	\N	\N
16	2017-03-08 11:30:01	\N	\N	\N	77	\N	\N
16	2017-03-08 11:40:01	\N	\N	\N	28	\N	\N
16	2017-03-08 11:50:01	\N	\N	\N	493	\N	\N
16	2017-03-08 12:00:01	\N	\N	\N	1099	\N	\N
16	2017-03-08 12:10:01	\N	\N	\N	857	\N	\N
16	2017-03-08 12:20:01	\N	\N	\N	251	\N	\N
16	2017-03-08 12:30:01	\N	\N	\N	655	\N	\N
16	2017-03-08 13:00:01	\N	\N	\N	111	\N	\N
16	2017-03-08 13:10:01	\N	\N	\N	89	\N	\N
16	2017-03-08 13:30:01	\N	\N	\N	194	\N	\N
16	2017-03-08 13:40:01	\N	\N	\N	111	\N	\N
16	2017-03-08 13:50:01	\N	\N	\N	250	\N	\N
16	2017-03-08 14:00:01	\N	\N	\N	133	\N	\N
16	2017-03-08 14:10:01	\N	\N	\N	64	\N	\N
16	2017-03-08 14:30:01	\N	\N	\N	50	\N	\N
16	2017-03-08 14:35:32	\N	\N	\N	\N	5.8	\N
16	2017-03-08 14:40:01	\N	\N	\N	27	\N	\N
16	2017-03-08 14:50:01	\N	\N	\N	1	\N	\N
16	2017-03-08 15:00:01	\N	\N	\N	134	\N	\N
16	2017-03-08 15:10:01	\N	\N	\N	52	\N	\N
16	2017-03-08 15:17:11	\N	\N	\N	\N	5.4	\N
16	2017-03-08 15:20:01	\N	\N	\N	29	\N	\N
16	2017-03-08 15:30:01	\N	\N	\N	318	\N	\N
16	2017-03-08 16:20:01	\N	\N	\N	108	\N	\N
16	2017-03-08 16:30:01	\N	\N	\N	11	\N	\N
16	2017-03-08 16:40:01	\N	\N	\N	62	\N	\N
16	2017-03-08 16:50:01	\N	\N	\N	70	\N	\N
16	2017-03-08 17:20:01	\N	\N	\N	373	\N	\N
16	2017-03-08 17:30:01	\N	\N	\N	3	\N	\N
16	2017-03-08 17:50:01	\N	\N	\N	52	\N	\N
16	2017-03-08 19:17:00	\N	\N	\N	\N	3.5	\N
16	2017-03-08 19:17:17	\N	\N	4	\N	\N	\N
16	2017-03-08 19:18:22	\N	8	\N	\N	\N	\N
16	2017-03-08 20:00:01	\N	\N	\N	91	\N	\N
16	2017-03-08 20:10:01	\N	\N	\N	102	\N	\N
16	2017-03-08 20:20:01	\N	\N	\N	25	\N	\N
16	2017-03-08 20:37:03	\N	\N	\N	\N	5.2	\N
16	2017-03-08 20:37:30	36	\N	\N	\N	\N	\N
16	2017-03-08 20:40:01	\N	\N	\N	334	\N	\N
16	2017-03-08 20:50:01	\N	\N	\N	41	\N	\N
16	2017-03-08 21:00:01	\N	\N	\N	15	\N	\N
16	2017-03-08 21:10:01	\N	\N	\N	66	\N	\N
16	2017-03-08 21:30:01	\N	\N	\N	4	\N	\N
16	2017-03-08 21:40:01	\N	\N	\N	1	\N	\N
16	2017-03-09 04:24:23	\N	\N	\N	\N	6.8	\N
16	2017-03-09 05:30:01	\N	\N	\N	1	\N	\N
16	2017-03-09 05:40:01	\N	\N	\N	134	\N	\N
16	2017-03-09 05:48:50	\N	\N	\N	\N	5.6	\N
16	2017-03-09 05:49:02	\N	\N	3.5	\N	\N	\N
16	2017-03-09 05:50:01	\N	\N	\N	16	\N	\N
16	2017-03-09 05:50:11	\N	7	\N	\N	\N	\N
16	2017-03-09 06:00:01	\N	\N	\N	122	\N	\N
16	2017-03-09 06:10:01	\N	\N	\N	152	\N	\N
16	2017-03-09 06:20:01	\N	\N	\N	193	\N	\N
16	2017-03-09 06:30:01	\N	\N	\N	58	\N	\N
16	2017-03-09 06:40:01	\N	\N	\N	35	\N	\N
16	2017-03-09 08:00:01	\N	\N	\N	67	\N	\N
16	2017-03-09 09:00:01	\N	\N	\N	28	\N	\N
16	2017-03-09 09:00:35	\N	\N	\N	\N	3.8	\N
16	2017-03-09 09:10:01	\N	\N	\N	22	\N	\N
16	2017-03-09 09:20:01	\N	\N	\N	47	\N	\N
16	2017-03-09 09:30:01	\N	\N	\N	15	\N	\N
16	2017-03-09 09:40:01	\N	\N	\N	152	\N	\N
16	2017-03-09 09:50:01	\N	\N	\N	120	\N	\N
16	2017-03-09 10:00:01	\N	\N	\N	44	\N	\N
16	2017-03-09 10:10:01	\N	\N	\N	253	\N	\N
16	2017-03-09 10:20:01	\N	\N	\N	14	\N	\N
16	2017-03-09 10:40:01	\N	\N	\N	64	\N	\N
16	2017-03-09 11:20:01	\N	\N	\N	58	\N	\N
16	2017-03-09 11:30:01	\N	\N	\N	292	\N	\N
16	2017-03-09 11:46:54	\N	\N	3	\N	\N	\N
16	2017-03-09 11:48:05	\N	6	\N	\N	\N	\N
16	2017-03-09 11:50:01	\N	\N	\N	476	\N	\N
16	2017-03-09 12:00:01	\N	\N	\N	106	\N	\N
16	2017-03-09 12:30:01	\N	\N	\N	18	\N	\N
16	2017-03-09 12:40:01	\N	\N	\N	97	\N	\N
16	2017-03-09 12:50:01	\N	\N	\N	43	\N	\N
16	2017-03-09 13:00:01	\N	\N	\N	134	\N	\N
16	2017-03-09 16:09:49	\N	\N	\N	\N	8.8	\N
16	2017-03-09 16:10:01	\N	\N	\N	46	\N	\N
16	2017-03-09 16:20:01	\N	\N	\N	39	\N	\N
16	2017-03-09 16:30:01	\N	\N	\N	34	\N	\N
16	2017-03-09 16:40:01	\N	\N	\N	2	\N	\N
16	2017-03-09 17:00:01	\N	\N	\N	417	\N	\N
16	2017-03-09 17:00:41	\N	\N	\N	\N	5.4	\N
16	2017-03-09 17:30:01	\N	\N	\N	69	\N	\N
16	2017-03-09 17:40:01	\N	\N	\N	75	\N	\N
16	2017-03-09 17:50:01	\N	\N	\N	73	\N	\N
16	2017-03-09 17:52:42	\N	\N	\N	\N	3.4	\N
16	2017-03-09 17:52:59	\N	\N	6	\N	\N	\N
16	2017-03-09 17:56:09	\N	10	\N	\N	\N	\N
16	2017-03-09 18:00:01	\N	\N	\N	166	\N	\N
16	2017-03-09 18:10:01	\N	\N	\N	16	\N	\N
16	2017-03-09 18:20:01	\N	\N	\N	46	\N	\N
16	2017-03-09 18:30:01	\N	\N	\N	30	\N	\N
16	2017-03-09 18:40:01	\N	\N	\N	36	\N	\N
16	2017-03-09 18:50:01	\N	\N	\N	26	\N	\N
16	2017-03-09 19:00:01	\N	\N	\N	33	\N	\N
16	2017-03-09 19:10:01	\N	\N	\N	1	\N	\N
16	2017-03-09 19:25:36	\N	\N	\N	\N	5.4	\N
16	2017-03-09 19:26:07	36	\N	\N	\N	\N	\N
16	2017-03-09 19:30:01	\N	\N	\N	21	\N	\N
16	2017-03-09 20:30:01	\N	\N	\N	29	\N	\N
16	2017-03-10 04:49:03	\N	\N	\N	\N	14.1	\N
16	2017-03-10 04:49:48	\N	8	\N	\N	\N	\N
16	2017-03-10 05:33:04	\N	\N	\N	\N	9.6	\N
16	2017-03-10 05:40:01	\N	\N	\N	67	\N	\N
16	2017-03-10 06:01:18	\N	\N	\N	\N	7.6	\N
16	2017-03-10 06:30:01	\N	\N	\N	18	\N	\N
16	2017-03-10 06:50:01	\N	\N	\N	33	\N	\N
16	2017-03-10 07:00:01	\N	\N	\N	360	\N	\N
16	2017-03-10 07:05:11	\N	\N	\N	\N	5.2	\N
16	2017-03-10 07:05:25	\N	\N	4.5	\N	\N	\N
16	2017-03-10 07:06:05	\N	8	\N	\N	\N	\N
16	2017-03-10 07:10:01	\N	\N	\N	1	\N	\N
16	2017-03-10 07:20:01	\N	\N	\N	1	\N	\N
16	2017-03-10 07:30:01	\N	\N	\N	107	\N	\N
16	2017-03-10 07:40:01	\N	\N	\N	60	\N	\N
16	2017-03-10 07:50:01	\N	\N	\N	752	\N	\N
16	2017-03-10 08:00:01	\N	\N	\N	25	\N	\N
16	2017-03-10 08:30:01	\N	\N	\N	74	\N	\N
16	2017-03-10 08:40:01	\N	\N	\N	673	\N	\N
16	2017-03-10 09:17:56	\N	\N	\N	\N	3.8	\N
16	2017-03-10 11:20:01	\N	\N	\N	41	\N	\N
16	2017-03-10 11:30:01	\N	\N	\N	1081	\N	\N
16	2017-03-10 11:40:01	\N	\N	\N	418	\N	\N
16	2017-03-10 11:50:01	\N	\N	\N	246	\N	\N
16	2017-03-10 11:52:44	\N	\N	\N	\N	4.2	\N
16	2017-03-10 12:00:01	\N	\N	\N	208	\N	\N
16	2017-03-10 12:10:01	\N	\N	\N	15	\N	\N
16	2017-03-10 12:20:01	\N	\N	\N	5	\N	\N
16	2017-03-10 12:30:01	\N	\N	\N	420	\N	\N
16	2017-03-10 12:40:01	\N	\N	\N	92	\N	\N
16	2017-03-10 13:50:01	\N	\N	\N	425	\N	\N
16	2017-03-10 15:04:02	\N	\N	\N	\N	8.1	\N
16	2017-03-10 15:58:30	\N	\N	\N	\N	6.7	\N
16	2017-03-10 16:20:01	\N	\N	\N	45	\N	\N
16	2017-03-10 16:30:01	\N	\N	\N	74	\N	\N
16	2017-03-10 16:50:01	\N	\N	\N	3	\N	\N
16	2017-03-10 17:20:01	\N	\N	\N	50	\N	\N
16	2017-03-10 17:24:45	\N	\N	\N	\N	3.8	\N
16	2017-03-10 17:24:59	\N	\N	3.5	\N	\N	\N
16	2017-03-10 17:26:55	\N	7	\N	\N	\N	\N
16	2017-03-10 17:30:01	\N	\N	\N	83	\N	\N
16	2017-03-10 17:50:01	\N	\N	\N	31	\N	\N
16	2017-03-10 18:00:01	\N	\N	\N	3	\N	\N
16	2017-03-10 18:10:01	\N	\N	\N	157	\N	\N
16	2017-03-10 18:20:01	\N	\N	\N	18	\N	\N
16	2017-03-10 18:40:01	\N	\N	\N	37	\N	\N
16	2017-03-10 18:50:01	\N	\N	\N	106	\N	\N
16	2017-03-10 19:00:01	\N	\N	\N	99	\N	\N
16	2017-03-10 19:10:01	\N	\N	\N	520	\N	\N
16	2017-03-10 19:20:01	\N	\N	\N	94	\N	\N
16	2017-03-10 19:28:18	\N	\N	\N	\N	6.3	\N
16	2017-03-10 19:36:10	36	\N	\N	\N	\N	\N
16	2017-03-11 05:40:17	\N	\N	\N	\N	4.6	\N
16	2017-03-11 06:30:01	\N	\N	\N	39	\N	\N
16	2017-03-11 06:40:01	\N	\N	\N	62	\N	\N
16	2017-03-11 06:50:01	\N	\N	\N	275	\N	\N
16	2017-03-11 07:00:01	\N	\N	\N	312	\N	\N
16	2017-03-11 07:06:53	\N	\N	\N	\N	4	\N
16	2017-03-11 07:07:05	\N	\N	3	\N	\N	\N
16	2017-03-11 07:08:44	\N	6	\N	\N	\N	\N
16	2017-03-11 07:20:01	\N	\N	\N	18	\N	\N
16	2017-03-11 07:30:01	\N	\N	\N	173	\N	\N
16	2017-03-11 07:40:01	\N	\N	\N	28	\N	\N
16	2017-03-11 07:50:01	\N	\N	\N	945	\N	\N
16	2017-03-11 08:00:01	\N	\N	\N	92	\N	\N
16	2017-03-11 08:10:01	\N	\N	\N	1	\N	\N
16	2017-03-11 08:20:01	\N	\N	\N	2	\N	\N
16	2017-03-11 08:30:01	\N	\N	\N	661	\N	\N
16	2017-03-11 08:40:01	\N	\N	\N	73	\N	\N
16	2017-03-11 11:10:01	\N	\N	\N	979	\N	\N
16	2017-03-11 11:20:01	\N	\N	\N	76	\N	\N
16	2017-03-11 11:30:01	\N	\N	\N	8	\N	\N
16	2017-03-11 11:40:01	\N	\N	\N	57	\N	\N
16	2017-03-11 11:42:50	\N	\N	\N	\N	6.5	\N
16	2017-03-11 11:43:09	\N	\N	3	\N	\N	\N
16	2017-03-11 11:44:09	\N	6	\N	\N	\N	\N
16	2017-03-11 12:00:01	\N	\N	\N	289	\N	\N
16	2017-03-11 12:10:01	\N	\N	\N	208	\N	\N
16	2017-03-11 12:20:01	\N	\N	\N	358	\N	\N
16	2017-03-11 12:30:01	\N	\N	\N	60	\N	\N
16	2017-03-11 12:40:01	\N	\N	\N	102	\N	\N
16	2017-03-11 12:50:01	\N	\N	\N	193	\N	\N
16	2017-03-11 13:00:01	\N	\N	\N	170	\N	\N
16	2017-03-11 13:53:24	\N	\N	\N	\N	6.5	\N
16	2017-03-11 14:20:01	\N	\N	\N	1	\N	\N
16	2017-03-11 14:30:01	\N	\N	\N	176	\N	\N
16	2017-03-11 14:40:01	\N	\N	\N	23	\N	\N
16	2017-03-11 14:50:01	\N	\N	\N	13	\N	\N
16	2017-03-11 15:40:01	\N	\N	\N	55	\N	\N
16	2017-03-11 16:00:01	\N	\N	\N	188	\N	\N
16	2017-03-11 16:10:01	\N	\N	\N	588	\N	\N
16	2017-03-11 16:20:01	\N	\N	\N	607	\N	\N
16	2017-03-11 16:26:39	\N	\N	\N	\N	2.8	\N
16	2017-03-11 16:30:01	\N	\N	\N	547	\N	\N
16	2017-03-11 16:40:01	\N	\N	\N	191	\N	\N
16	2017-03-11 16:58:04	\N	\N	\N	\N	5.4	\N
16	2017-03-11 17:00:01	\N	\N	\N	64	\N	\N
16	2017-03-11 17:10:01	\N	\N	\N	58	\N	\N
16	2017-03-11 17:12:46	\N	\N	4	\N	\N	\N
16	2017-03-11 17:14:05	\N	7	\N	\N	\N	\N
16	2017-03-11 17:20:01	\N	\N	\N	45	\N	\N
16	2017-03-11 17:30:01	\N	\N	\N	1	\N	\N
16	2017-03-11 18:00:01	\N	\N	\N	87	\N	\N
16	2017-03-11 18:10:01	\N	\N	\N	63	\N	\N
16	2017-03-11 18:20:01	\N	\N	\N	29	\N	\N
16	2017-03-11 18:30:01	\N	\N	\N	149	\N	\N
16	2017-03-11 18:40:01	\N	\N	\N	62	\N	\N
16	2017-03-11 18:50:01	\N	\N	\N	821	\N	\N
16	2017-03-11 19:00:01	\N	\N	\N	1	\N	\N
16	2017-03-11 19:10:01	\N	\N	\N	45	\N	\N
16	2017-03-11 19:20:01	\N	\N	\N	88	\N	\N
16	2017-03-11 19:40:01	\N	\N	\N	64	\N	\N
16	2017-03-11 19:42:02	\N	\N	\N	\N	5.4	\N
16	2017-03-11 20:50:01	\N	\N	\N	49	\N	\N
16	2017-03-12 06:21:12	\N	\N	\N	\N	5.1	\N
16	2017-03-12 06:50:01	\N	\N	\N	29	\N	\N
16	2017-03-12 07:00:01	\N	\N	\N	17	\N	\N
16	2017-03-12 07:10:01	\N	\N	\N	103	\N	\N
16	2017-03-12 07:20:01	\N	\N	\N	68	\N	\N
16	2017-03-12 07:24:48	\N	\N	\N	\N	4.8	\N
16	2017-03-12 07:24:59	\N	\N	3.5	\N	\N	\N
16	2017-03-12 07:26:09	\N	7	\N	\N	\N	\N
16	2017-03-12 07:30:01	\N	\N	\N	89	\N	\N
16	2017-03-12 07:40:01	\N	\N	\N	12	\N	\N
16	2017-03-12 07:50:01	\N	\N	\N	34	\N	\N
16	2017-03-12 08:00:01	\N	\N	\N	18	\N	\N
16	2017-03-12 08:10:01	\N	\N	\N	73	\N	\N
16	2017-03-12 08:20:01	\N	\N	\N	45	\N	\N
16	2017-03-12 08:30:01	\N	\N	\N	84	\N	\N
16	2017-03-12 08:40:01	\N	\N	\N	35	\N	\N
16	2017-03-12 08:50:01	\N	\N	\N	66	\N	\N
16	2017-03-12 09:00:01	\N	\N	\N	48	\N	\N
16	2017-03-12 09:10:01	\N	\N	\N	12	\N	\N
16	2017-03-12 09:20:01	\N	\N	\N	57	\N	\N
16	2017-03-12 09:30:01	\N	\N	\N	103	\N	\N
16	2017-03-12 09:40:01	\N	\N	\N	20	\N	\N
16	2017-03-12 09:50:01	\N	\N	\N	169	\N	\N
16	2017-03-12 10:00:01	\N	\N	\N	104	\N	\N
16	2017-03-12 10:10:01	\N	\N	\N	187	\N	\N
16	2017-03-12 10:20:01	\N	\N	\N	120	\N	\N
16	2017-03-12 10:30:01	\N	\N	\N	58	\N	\N
16	2017-03-12 10:40:01	\N	\N	\N	56	\N	\N
16	2017-03-12 10:50:01	\N	\N	\N	124	\N	\N
16	2017-03-12 11:00:01	\N	\N	\N	177	\N	\N
16	2017-03-12 11:10:01	\N	\N	\N	91	\N	\N
16	2017-03-12 11:20:01	\N	\N	\N	138	\N	\N
16	2017-03-12 11:30:01	\N	\N	\N	27	\N	\N
16	2017-03-12 11:31:45	\N	\N	\N	\N	5.2	\N
16	2017-03-12 11:36:35	\N	\N	5	\N	\N	\N
16	2017-03-12 11:38:42	\N	9	\N	\N	\N	\N
16	2017-03-12 11:40:01	\N	\N	\N	49	\N	\N
16	2017-03-12 11:50:01	\N	\N	\N	142	\N	\N
16	2017-03-12 12:10:01	\N	\N	\N	85	\N	\N
16	2017-03-12 12:20:01	\N	\N	\N	88	\N	\N
16	2017-03-12 12:30:01	\N	\N	\N	20	\N	\N
16	2017-03-12 12:50:01	\N	\N	\N	20	\N	\N
16	2017-03-12 13:00:01	\N	\N	\N	199	\N	\N
16	2017-03-12 13:10:01	\N	\N	\N	83	\N	\N
16	2017-03-12 13:20:01	\N	\N	\N	78	\N	\N
16	2017-03-12 13:30:01	\N	\N	\N	36	\N	\N
16	2017-03-12 13:40:01	\N	\N	\N	63	\N	\N
16	2017-03-12 13:43:51	\N	\N	\N	\N	3.6	\N
16	2017-03-12 13:44:11	\N	7	\N	\N	\N	\N
16	2017-03-12 13:50:01	\N	\N	\N	267	\N	\N
16	2017-03-12 14:00:01	\N	\N	\N	18	\N	\N
16	2017-03-12 14:10:01	\N	\N	\N	46	\N	\N
16	2017-03-12 14:13:24	\N	\N	\N	\N	4.7	\N
16	2017-03-12 14:20:01	\N	\N	\N	8	\N	\N
16	2017-03-12 14:30:01	\N	\N	\N	110	\N	\N
16	2017-03-12 14:40:01	\N	\N	\N	15	\N	\N
16	2017-03-12 15:10:01	\N	\N	\N	41	\N	\N
16	2017-03-12 15:30:01	\N	\N	\N	93	\N	\N
16	2017-03-12 15:40:01	\N	\N	\N	6	\N	\N
16	2017-03-12 15:50:01	\N	\N	\N	7	\N	\N
16	2017-03-12 16:00:01	\N	\N	\N	32	\N	\N
16	2017-03-12 16:50:48	\N	\N	\N	\N	3.8	\N
16	2017-03-12 17:28:07	\N	\N	\N	\N	4.1	\N
16	2017-03-12 17:28:33	\N	\N	3.5	\N	\N	\N
16	2017-03-12 17:30:19	\N	5	\N	\N	\N	\N
16	2017-03-12 18:20:01	\N	\N	\N	101	\N	\N
16	2017-03-12 20:03:09	36	\N	\N	\N	\N	\N
16	2017-03-12 20:10:01	\N	\N	\N	1	\N	\N
16	2017-03-12 22:17:58	\N	\N	\N	\N	4.7	\N
16	2017-03-13 01:49:19	\N	\N	\N	\N	4.5	\N
16	2017-03-13 06:41:43	\N	\N	\N	\N	5.2	\N
16	2017-03-13 07:14:49	\N	\N	4	\N	\N	\N
16	2017-03-13 07:40:01	\N	\N	\N	31	\N	\N
16	2017-03-13 07:50:01	\N	\N	\N	100	\N	\N
16	2017-03-13 08:00:01	\N	\N	\N	103	\N	\N
16	2017-03-13 08:10:01	\N	\N	\N	13	\N	\N
16	2017-03-13 08:20:01	\N	\N	\N	4	\N	\N
16	2017-03-13 08:30:01	\N	\N	\N	130	\N	\N
16	2017-03-13 08:40:01	\N	\N	\N	11	\N	\N
16	2017-03-13 09:00:01	\N	\N	\N	46	\N	\N
16	2017-03-13 09:10:01	\N	\N	\N	127	\N	\N
16	2017-03-13 09:20:01	\N	\N	\N	72	\N	\N
16	2017-03-13 09:30:01	\N	\N	\N	409	\N	\N
16	2017-03-13 09:40:01	\N	\N	\N	15	\N	\N
16	2017-03-13 09:50:01	\N	\N	\N	31	\N	\N
16	2017-03-13 10:00:01	\N	\N	\N	7	\N	\N
16	2017-03-13 10:10:01	\N	\N	\N	66	\N	\N
16	2017-03-13 10:20:01	\N	\N	\N	160	\N	\N
16	2017-03-13 10:30:01	\N	\N	\N	30	\N	\N
16	2017-03-13 10:40:01	\N	\N	\N	423	\N	\N
16	2017-03-13 10:50:01	\N	\N	\N	723	\N	\N
16	2017-03-13 11:00:01	\N	\N	\N	667	\N	\N
16	2017-03-13 11:10:01	\N	\N	\N	894	\N	\N
16	2017-03-13 11:20:01	\N	\N	\N	1021	\N	\N
16	2017-03-13 11:30:01	\N	\N	\N	724	\N	\N
16	2017-03-13 11:40:01	\N	\N	\N	675	\N	\N
16	2017-03-13 11:50:01	\N	\N	\N	908	\N	\N
16	2017-03-13 12:00:01	\N	\N	\N	380	\N	\N
16	2017-03-13 12:10:01	\N	\N	\N	373	\N	\N
16	2017-03-13 12:14:55	\N	\N	\N	\N	4.4	\N
16	2017-03-13 12:16:46	\N	\N	3	\N	\N	\N
16	2017-03-13 12:18:25	\N	5	\N	\N	\N	\N
16	2017-03-13 12:20:01	\N	\N	\N	383	\N	\N
16	2017-03-13 12:30:01	\N	\N	\N	112	\N	\N
16	2017-03-13 12:40:01	\N	\N	\N	191	\N	\N
16	2017-03-13 12:50:01	\N	\N	\N	243	\N	\N
16	2017-03-13 13:00:01	\N	\N	\N	4	\N	\N
16	2017-03-13 13:10:01	\N	\N	\N	9	\N	\N
16	2017-03-13 13:30:01	\N	\N	\N	21	\N	\N
16	2017-03-13 13:50:01	\N	\N	\N	1	\N	\N
16	2017-03-13 14:27:03	\N	\N	\N	\N	4.7	\N
16	2017-03-13 16:10:01	\N	\N	\N	8	\N	\N
16	2017-03-13 16:20:01	\N	\N	\N	22	\N	\N
16	2017-03-13 17:44:00	\N	\N	3.5	\N	\N	\N
16	2017-03-13 17:45:47	\N	7	\N	\N	\N	\N
16	2017-03-13 17:46:07	\N	\N	\N	\N	4.9	\N
16	2017-03-13 18:40:01	\N	\N	\N	6	\N	\N
16	2017-03-13 19:16:20	\N	\N	\N	\N	7.6	\N
16	2017-03-13 20:01:51	36	\N	\N	\N	\N	\N
16	2017-03-14 05:40:01	\N	\N	\N	32	\N	\N
16	2017-03-14 05:45:46	\N	\N	\N	\N	4.9	\N
16	2017-03-14 05:46:02	\N	\N	\N	\N	4.7	\N
16	2017-03-14 05:46:17	\N	\N	3	\N	\N	\N
16	2017-03-14 05:47:02	\N	6	\N	\N	\N	\N
16	2017-03-14 05:50:01	\N	\N	\N	23	\N	\N
16	2017-03-14 06:00:01	\N	\N	\N	31	\N	\N
16	2017-03-14 06:10:01	\N	\N	\N	136	\N	\N
16	2017-03-14 06:20:01	\N	\N	\N	66	\N	\N
16	2017-03-14 06:30:01	\N	\N	\N	116	\N	\N
16	2017-03-14 06:40:01	\N	\N	\N	42	\N	\N
16	2017-03-14 07:10:01	\N	\N	\N	50	\N	\N
16	2017-03-14 07:20:01	\N	\N	\N	100	\N	\N
16	2017-03-14 07:30:01	\N	\N	\N	8	\N	\N
16	2017-03-14 08:00:01	\N	\N	\N	359	\N	\N
16	2017-03-14 08:10:01	\N	\N	\N	54	\N	\N
16	2017-03-14 08:50:01	\N	\N	\N	21	\N	\N
16	2017-03-14 09:00:01	\N	\N	\N	102	\N	\N
16	2017-03-14 09:10:01	\N	\N	\N	46	\N	\N
16	2017-03-14 09:30:01	\N	\N	\N	122	\N	\N
16	2017-03-14 09:40:01	\N	\N	\N	513	\N	\N
16	2017-03-14 09:50:01	\N	\N	\N	24	\N	\N
16	2017-03-14 10:00:01	\N	\N	\N	1	\N	\N
16	2017-03-14 10:10:01	\N	\N	\N	19	\N	\N
16	2017-03-14 10:30:01	\N	\N	\N	35	\N	\N
16	2017-03-14 10:40:01	\N	\N	\N	604	\N	\N
16	2017-03-14 10:50:01	\N	\N	\N	1	\N	\N
16	2017-03-14 11:00:01	\N	\N	\N	278	\N	\N
16	2017-03-14 11:10:01	\N	\N	\N	245	\N	\N
16	2017-03-14 11:20:01	\N	\N	\N	138	\N	\N
16	2017-03-14 11:30:01	\N	\N	\N	224	\N	\N
16	2017-03-14 11:38:03	\N	\N	\N	\N	4.6	\N
16	2017-03-14 11:40:01	\N	\N	\N	155	\N	\N
16	2017-03-14 11:40:25	\N	\N	3.5	\N	\N	\N
16	2017-03-14 11:41:32	\N	6	\N	\N	\N	\N
16	2017-03-14 11:50:01	\N	\N	\N	105	\N	\N
16	2017-03-14 12:00:01	\N	\N	\N	54	\N	\N
16	2017-03-14 12:10:01	\N	\N	\N	45	\N	\N
16	2017-03-14 12:20:01	\N	\N	\N	84	\N	\N
16	2017-03-14 12:30:01	\N	\N	\N	89	\N	\N
16	2017-03-14 12:40:01	\N	\N	\N	5	\N	\N
16	2017-03-14 12:50:01	\N	\N	\N	15	\N	\N
16	2017-03-14 13:00:01	\N	\N	\N	679	\N	\N
16	2017-03-14 13:10:01	\N	\N	\N	72	\N	\N
16	2017-03-14 13:20:01	\N	\N	\N	10	\N	\N
16	2017-03-14 13:30:01	\N	\N	\N	2	\N	\N
16	2017-03-14 13:30:35	\N	9	\N	\N	\N	\N
16	2017-03-14 13:40:01	\N	\N	\N	236	\N	\N
16	2017-03-14 13:50:01	\N	\N	\N	137	\N	\N
16	2017-03-14 14:00:01	\N	\N	\N	199	\N	\N
16	2017-03-14 14:10:01	\N	\N	\N	34	\N	\N
16	2017-03-14 14:50:01	\N	\N	\N	8	\N	\N
16	2017-03-14 16:53:34	\N	\N	\N	\N	6.2	\N
16	2017-03-14 17:05:26	\N	\N	3.5	\N	\N	\N
16	2017-03-14 17:06:54	\N	7	\N	\N	\N	\N
16	2017-03-14 18:00:01	\N	\N	\N	28	\N	\N
16	2017-03-14 18:20:01	\N	\N	\N	22	\N	\N
16	2017-03-14 19:01:04	\N	\N	\N	\N	6.3	\N
16	2017-03-14 19:01:22	36	\N	\N	\N	\N	\N
16	2017-03-14 21:43:06	\N	\N	\N	\N	3.4	\N
16	2017-03-14 22:40:01	\N	\N	\N	3	\N	\N
16	2017-03-15 05:20:51	\N	\N	\N	\N	7.3	\N
16	2017-03-15 05:56:19	\N	\N	\N	\N	5.3	\N
16	2017-03-15 05:56:38	\N	4	\N	\N	\N	\N
16	2017-03-15 05:56:55	\N	\N	2.5	\N	\N	\N
16	2017-03-15 06:20:01	\N	\N	\N	7	\N	\N
16	2017-03-15 06:30:01	\N	\N	\N	225	\N	\N
16	2017-03-15 06:40:01	\N	\N	\N	63	\N	\N
16	2017-03-15 06:50:01	\N	\N	\N	50	\N	\N
16	2017-03-15 07:40:01	\N	\N	\N	23	\N	\N
16	2017-03-15 07:50:01	\N	\N	\N	293	\N	\N
16	2017-03-15 08:00:01	\N	\N	\N	69	\N	\N
16	2017-03-15 08:10:01	\N	\N	\N	56	\N	\N
16	2017-03-15 08:20:01	\N	\N	\N	192	\N	\N
16	2017-03-15 08:25:16	\N	\N	\N	\N	6.4	\N
16	2017-03-15 08:30:01	\N	\N	\N	123	\N	\N
16	2017-03-15 08:40:01	\N	\N	\N	151	\N	\N
16	2017-03-15 08:50:01	\N	\N	\N	154	\N	\N
16	2017-03-15 09:00:01	\N	\N	\N	75	\N	\N
16	2017-03-15 09:10:01	\N	\N	\N	21	\N	\N
16	2017-03-15 09:20:01	\N	\N	\N	16	\N	\N
16	2017-03-15 09:40:01	\N	\N	\N	13	\N	\N
16	2017-03-15 09:50:01	\N	\N	\N	59	\N	\N
16	2017-03-15 10:00:01	\N	\N	\N	122	\N	\N
16	2017-03-15 10:10:01	\N	\N	\N	122	\N	\N
16	2017-03-15 10:20:01	\N	\N	\N	102	\N	\N
16	2017-03-15 10:30:01	\N	\N	\N	207	\N	\N
16	2017-03-15 10:40:01	\N	\N	\N	194	\N	\N
16	2017-03-15 10:50:01	\N	\N	\N	291	\N	\N
16	2017-03-15 10:50:30	\N	\N	\N	\N	5.3	\N
16	2017-03-15 11:00:01	\N	\N	\N	282	\N	\N
16	2017-03-15 11:10:01	\N	\N	\N	101	\N	\N
16	2017-03-15 11:20:01	\N	\N	\N	128	\N	\N
16	2017-03-15 11:50:01	\N	\N	\N	93	\N	\N
16	2017-03-15 12:20:01	\N	\N	\N	61	\N	\N
16	2017-03-15 12:30:01	\N	\N	\N	8	4.4	\N
16	2017-03-15 12:30:12	\N	\N	4	\N	\N	\N
16	2017-03-15 12:31:25	\N	7	\N	\N	\N	\N
16	2017-03-15 12:50:01	\N	\N	\N	80	\N	\N
16	2017-03-15 13:00:01	\N	\N	\N	159	\N	\N
16	2017-03-15 13:10:01	\N	\N	\N	97	\N	\N
16	2017-03-15 13:20:01	\N	\N	\N	487	\N	\N
16	2017-03-15 13:50:01	\N	\N	\N	223	\N	\N
16	2017-03-15 14:00:01	\N	\N	\N	99	\N	\N
16	2017-03-15 14:10:01	\N	\N	\N	351	\N	\N
16	2017-03-15 14:20:01	\N	\N	\N	72	\N	\N
16	2017-03-15 14:40:01	\N	\N	\N	537	\N	\N
16	2017-03-15 14:50:01	\N	\N	\N	324	\N	\N
16	2017-03-15 15:00:01	\N	\N	\N	5	\N	\N
16	2017-03-15 15:10:01	\N	\N	\N	1	\N	\N
16	2017-03-15 15:20:01	\N	\N	\N	98	\N	\N
16	2017-03-15 15:40:01	\N	\N	\N	31	\N	\N
16	2017-03-15 15:50:01	\N	\N	\N	421	\N	\N
16	2017-03-15 16:00:01	\N	\N	\N	4	\N	\N
16	2017-03-15 16:10:01	\N	\N	\N	32	\N	\N
16	2017-03-15 16:30:01	\N	\N	\N	118	\N	\N
16	2017-03-15 16:40:01	\N	\N	\N	294	\N	\N
16	2017-03-15 17:14:58	\N	\N	\N	\N	5.2	\N
16	2017-03-15 17:50:45	\N	\N	4	\N	\N	\N
16	2017-03-15 17:52:16	\N	8	\N	\N	\N	\N
16	2017-03-15 18:00:01	\N	\N	\N	111	\N	\N
16	2017-03-15 18:10:01	\N	\N	\N	485	\N	\N
16	2017-03-15 18:40:01	\N	\N	\N	26	\N	\N
16	2017-03-15 18:44:17	\N	\N	\N	\N	7.4	\N
16	2017-03-15 18:50:01	\N	\N	\N	13	\N	\N
16	2017-03-15 19:10:01	\N	\N	\N	78	\N	\N
16	2017-03-15 21:12:29	\N	\N	\N	\N	5	\N
16	2017-03-16 05:03:39	\N	\N	\N	\N	6.6	\N
16	2017-03-16 05:04:09	\N	\N	\N	\N	6.6	\N
16	2017-03-16 06:00:01	\N	\N	\N	1	\N	\N
16	2017-03-16 06:21:16	\N	\N	\N	\N	5.1	\N
16	2017-03-16 06:21:34	\N	\N	5	\N	\N	\N
16	2017-03-16 06:23:52	\N	9	\N	\N	\N	\N
16	2017-03-16 06:50:01	\N	\N	\N	16	\N	\N
16	2017-03-16 07:00:01	\N	\N	\N	107	\N	\N
16	2017-03-16 07:10:01	\N	\N	\N	96	\N	\N
16	2017-03-16 07:20:01	\N	\N	\N	13	\N	\N
16	2017-03-16 09:00:01	\N	\N	\N	1	\N	\N
16	2017-03-16 09:10:01	\N	\N	\N	88	\N	\N
16	2017-03-16 09:30:01	\N	\N	\N	486	\N	\N
16	2017-03-16 09:40:01	\N	\N	\N	277	\N	\N
16	2017-03-16 09:50:01	\N	\N	\N	163	\N	\N
16	2017-03-16 10:00:01	\N	\N	\N	28	\N	\N
16	2017-03-16 10:17:30	\N	\N	\N	\N	4.8	5.03737
16	2017-03-16 10:17:49	\N	\N	2.5	\N	\N	\N
16	2017-03-16 10:18:28	\N	5	\N	\N	\N	\N
16	2017-03-16 10:30:01	\N	\N	\N	242	\N	\N
16	2017-03-16 10:40:01	\N	\N	\N	196	\N	\N
16	2017-03-16 10:50:01	\N	\N	\N	111	\N	\N
16	2017-03-16 11:00:01	\N	\N	\N	869	\N	\N
16	2017-03-16 11:10:01	\N	\N	\N	303	\N	\N
16	2017-03-16 11:30:01	\N	\N	\N	48	\N	\N
16	2017-03-16 11:40:01	\N	\N	\N	610	\N	\N
16	2017-03-16 14:50:01	\N	\N	\N	822	\N	\N
16	2017-03-16 15:00:01	\N	\N	\N	28	\N	\N
16	2017-03-16 15:20:01	\N	\N	\N	84	\N	\N
16	2017-03-16 15:24:58	\N	\N	\N	\N	6.2	5.68922
16	2017-03-16 15:30:01	\N	\N	\N	200	\N	\N
16	2017-03-16 16:20:01	\N	\N	\N	3	\N	\N
16	2017-03-16 17:20:21	\N	\N	\N	\N	5.1	5.56344
16	2017-03-16 17:20:45	\N	\N	5	\N	\N	\N
16	2017-03-16 17:24:21	\N	9	\N	\N	\N	\N
16	2017-03-16 17:50:01	\N	\N	\N	24	\N	\N
16	2017-03-16 18:00:01	\N	\N	\N	889	\N	\N
16	2017-03-16 18:10:01	\N	\N	\N	36	\N	\N
16	2017-03-16 18:20:01	\N	\N	\N	1	\N	\N
16	2017-03-16 19:10:01	\N	\N	\N	1	\N	\N
16	2017-03-16 19:40:01	\N	\N	\N	1	\N	\N
16	2017-03-16 19:48:38	\N	\N	\N	\N	6.3	4.98593
16	2017-03-16 19:50:01	\N	\N	\N	340	\N	\N
16	2017-03-16 19:56:44	36	\N	\N	\N	\N	\N
16	2017-03-16 20:00:01	\N	\N	\N	625	\N	\N
16	2017-03-16 20:10:01	\N	\N	\N	7	\N	\N
16	2017-03-17 05:25:34	\N	\N	\N	\N	6.7	5.46622
16	2017-03-17 06:11:20	\N	\N	4	\N	\N	\N
16	2017-03-17 06:12:10	\N	7	\N	\N	\N	\N
16	2017-03-17 06:12:27	\N	\N	\N	\N	6.1	6.09007
16	2017-03-17 06:20:01	\N	\N	\N	41	\N	\N
16	2017-03-17 06:30:01	\N	\N	\N	112	\N	\N
16	2017-03-17 06:40:01	\N	\N	\N	248	\N	\N
16	2017-03-17 06:50:01	\N	\N	\N	51	\N	\N
16	2017-03-17 07:00:01	\N	\N	\N	123	\N	\N
16	2017-03-17 07:10:01	\N	\N	\N	27	\N	\N
16	2017-03-17 07:20:01	\N	\N	\N	53	\N	\N
16	2017-03-17 07:40:01	\N	\N	\N	101	\N	\N
16	2017-03-17 07:50:01	\N	\N	\N	115	\N	\N
16	2017-03-17 08:00:01	\N	\N	\N	301	\N	\N
16	2017-03-17 08:10:01	\N	\N	\N	276	\N	\N
16	2017-03-17 08:20:01	\N	\N	\N	3	\N	\N
16	2017-03-17 08:30:01	\N	\N	\N	87	\N	\N
16	2017-03-17 08:40:01	\N	\N	\N	186	\N	\N
16	2017-03-17 08:50:01	\N	\N	\N	152	\N	\N
16	2017-03-17 09:00:01	\N	\N	\N	56	\N	\N
16	2017-03-17 09:10:01	\N	\N	\N	99	\N	\N
16	2017-03-17 09:20:01	\N	\N	\N	74	\N	\N
16	2017-03-17 09:30:01	\N	\N	\N	32	\N	\N
16	2017-03-17 09:40:01	\N	\N	\N	53	\N	\N
16	2017-03-17 09:50:01	\N	\N	\N	482	\N	\N
16	2017-03-17 10:00:01	\N	\N	\N	314	\N	\N
16	2017-03-17 10:10:01	\N	\N	\N	289	\N	\N
16	2017-03-17 10:20:01	\N	\N	\N	181	\N	\N
16	2017-03-17 10:30:01	\N	\N	\N	429	\N	\N
16	2017-03-17 10:30:41	\N	\N	\N	\N	3.8	\N
16	2017-03-17 10:40:01	\N	\N	\N	425	\N	\N
16	2017-03-17 10:44:11	\N	\N	0.1	\N	\N	\N
16	2017-03-17 10:50:01	\N	\N	\N	176	\N	\N
16	2017-03-17 11:00:01	\N	\N	\N	194	\N	\N
16	2017-03-17 11:10:01	\N	\N	\N	383	\N	\N
16	2017-03-17 11:20:01	\N	\N	\N	264	\N	\N
16	2017-03-17 11:30:01	\N	\N	\N	9	\N	\N
16	2017-03-17 13:37:37	\N	\N	\N	\N	7.1	5.4614
16	2017-03-17 15:00:01	\N	\N	\N	292	\N	\N
16	2017-03-17 15:10:01	\N	\N	\N	395	\N	\N
16	2017-03-17 15:20:01	\N	\N	\N	317	\N	\N
16	2017-03-17 15:30:01	\N	\N	\N	91	\N	\N
16	2017-03-17 15:40:01	\N	\N	\N	23	\N	\N
16	2017-03-17 15:50:01	\N	\N	\N	127	\N	\N
16	2017-03-17 16:00:01	\N	\N	\N	54	\N	\N
16	2017-03-17 16:10:01	\N	\N	\N	31	\N	\N
16	2017-03-17 17:00:01	\N	\N	\N	244	\N	\N
16	2017-03-17 17:10:01	\N	\N	\N	115	\N	\N
16	2017-03-17 17:20:01	\N	\N	\N	178	\N	\N
16	2017-03-17 17:30:01	\N	\N	\N	223	\N	\N
16	2017-03-17 17:40:01	\N	\N	\N	642	\N	\N
16	2017-03-17 17:47:15	\N	\N	\N	\N	4.8	5.56727
16	2017-03-17 17:47:25	\N	\N	3.5	\N	\N	\N
16	2017-03-17 17:48:28	\N	6	\N	\N	\N	\N
16	2017-03-17 18:40:01	\N	\N	\N	9	\N	\N
16	2017-03-17 19:00:01	\N	\N	\N	17	\N	\N
16	2017-03-17 20:39:14	\N	\N	\N	\N	7.2	5.20916
16	2017-03-17 20:39:30	36	\N	\N	\N	\N	\N
16	2017-03-18 05:01:27	\N	\N	\N	\N	5.7	5.00688
16	2017-03-18 05:35:55	\N	\N	\N	\N	5.1	4.99272
16	2017-03-18 05:36:06	\N	\N	4	\N	\N	\N
16	2017-03-18 05:36:52	\N	7	\N	\N	\N	\N
16	2017-03-18 06:00:01	\N	\N	\N	10	\N	\N
16	2017-03-18 06:10:01	\N	\N	\N	187	\N	\N
16	2017-03-18 06:20:01	\N	\N	\N	98	\N	\N
16	2017-03-18 06:30:01	\N	\N	\N	44	\N	\N
16	2017-03-18 08:20:01	\N	\N	\N	122	\N	\N
16	2017-03-18 08:30:01	\N	\N	\N	157	\N	\N
16	2017-03-18 08:40:01	\N	\N	\N	458	\N	\N
16	2017-03-18 08:50:01	\N	\N	\N	327	\N	\N
16	2017-03-18 09:00:01	\N	\N	\N	193	\N	\N
16	2017-03-18 09:10:01	\N	\N	\N	295	\N	\N
16	2017-03-18 09:20:01	\N	\N	\N	439	\N	\N
16	2017-03-18 09:30:01	\N	\N	\N	483	\N	\N
16	2017-03-18 09:40:01	\N	\N	\N	454	\N	\N
16	2017-03-18 09:50:01	\N	\N	\N	421	\N	\N
16	2017-03-18 10:00:01	\N	\N	\N	62	\N	\N
16	2017-03-18 10:10:01	\N	\N	\N	226	\N	\N
16	2017-03-18 10:20:01	\N	\N	\N	432	\N	\N
16	2017-03-18 10:30:01	\N	\N	\N	235	\N	\N
16	2017-03-18 10:37:02	\N	\N	\N	\N	6.1	5.61763
16	2017-03-18 10:40:01	\N	\N	\N	354	\N	\N
16	2017-03-18 10:50:01	\N	\N	\N	289	\N	\N
16	2017-03-18 11:00:01	\N	\N	\N	323	\N	\N
16	2017-03-18 11:10:01	\N	\N	\N	167	\N	\N
16	2017-03-18 11:20:01	\N	\N	\N	203	\N	\N
16	2017-03-18 14:10:01	\N	\N	\N	1	\N	\N
16	2017-03-18 14:49:03	\N	\N	\N	\N	6.3	5.0366
16	2017-03-18 14:49:26	\N	\N	\N	\N	6.3	5.17605
16	2017-03-18 16:15:49	\N	\N	\N	\N	3.1	5.17605
16	2017-03-18 16:53:41	\N	7	\N	\N	\N	\N
16	2017-03-18 16:53:52	\N	\N	3.5	\N	\N	\N
16	2017-03-18 17:50:01	\N	\N	\N	14	\N	\N
16	2017-03-18 18:10:01	\N	\N	\N	10	\N	\N
16	2017-03-18 18:58:07	\N	\N	\N	\N	4.8	4.86389
16	2017-03-18 18:58:44	36	\N	\N	\N	\N	\N
16	2017-03-19 05:29:55	\N	\N	\N	\N	6.1	\N
16	2017-03-19 05:42:12	\N	7	\N	\N	\N	\N
16	2017-03-19 05:42:30	\N	\N	3.5	\N	\N	\N
16	2017-03-19 06:30:01	\N	\N	\N	1	\N	\N
16	2017-03-19 06:50:01	\N	\N	\N	12	\N	\N
16	2017-03-19 08:03:39	\N	\N	\N	\N	6.9	6.05693
16	2017-03-19 08:30:01	\N	\N	\N	9	\N	\N
16	2017-03-19 09:00:01	\N	\N	\N	95	\N	\N
16	2017-03-19 09:10:01	\N	\N	\N	190	\N	\N
16	2017-03-19 09:30:01	\N	\N	\N	375	\N	\N
16	2017-03-19 09:40:01	\N	\N	\N	759	\N	\N
16	2017-03-19 09:50:01	\N	\N	\N	505	\N	\N
16	2017-03-19 09:55:07	\N	\N	\N	\N	5.2	6.24326
16	2017-03-19 10:00:01	\N	\N	\N	383	\N	\N
16	2017-03-19 10:10:01	\N	\N	\N	760	\N	\N
16	2017-03-19 10:20:01	\N	\N	\N	339	\N	\N
16	2017-03-19 10:30:01	\N	\N	\N	223	\N	\N
16	2017-03-19 10:36:56	\N	\N	3	\N	\N	\N
16	2017-03-19 10:38:01	\N	6.5	\N	\N	\N	\N
16	2017-03-19 10:40:01	\N	\N	\N	171	\N	\N
16	2017-03-19 10:50:01	\N	\N	\N	137	\N	\N
16	2017-03-19 11:30:01	\N	\N	\N	4	\N	\N
16	2017-03-19 11:50:01	\N	\N	\N	67	\N	\N
16	2017-03-19 12:00:01	\N	\N	\N	2	\N	\N
16	2017-03-19 12:10:01	\N	\N	\N	156	\N	\N
16	2017-03-19 12:20:01	\N	\N	\N	173	\N	\N
16	2017-03-19 12:32:56	\N	\N	\N	\N	4.6	4.92766
16	2017-03-19 12:40:01	\N	\N	\N	1	\N	\N
16	2017-03-19 15:16:52	\N	\N	\N	\N	3.8	5.24089
16	2017-03-19 16:50:01	\N	\N	\N	13	\N	\N
16	2017-03-19 17:00:01	\N	\N	\N	239	\N	\N
16	2017-03-19 17:10:01	\N	\N	\N	223	\N	\N
16	2017-03-19 17:20:01	\N	\N	\N	208	\N	\N
16	2017-03-19 17:30:01	\N	\N	\N	8	\N	\N
16	2017-03-19 17:50:01	\N	\N	\N	9	\N	\N
16	2017-03-19 18:00:01	\N	\N	\N	18	\N	\N
16	2017-03-19 18:50:01	\N	\N	\N	218	\N	\N
16	2017-03-19 19:00:01	\N	\N	\N	1	\N	\N
16	2017-03-19 19:30:01	\N	\N	\N	1	\N	\N
16	2017-03-19 19:40:01	\N	\N	\N	27	\N	\N
16	2017-03-19 19:56:30	\N	\N	\N	\N	4.1	5.81703
16	2017-03-19 19:56:47	\N	\N	3.5	\N	\N	\N
16	2017-03-19 19:58:06	\N	7	\N	\N	\N	\N
16	2017-03-19 20:10:01	\N	\N	\N	163	\N	\N
16	2017-03-19 20:20:01	\N	\N	\N	147	\N	\N
16	2017-03-19 20:30:01	\N	\N	\N	107	\N	\N
16	2017-03-19 20:34:10	36	\N	\N	\N	\N	\N
16	2017-03-19 20:40:01	\N	\N	\N	15	\N	\N
16	2017-03-20 07:54:48	\N	\N	\N	\N	7.1	4.96585
16	2017-03-20 08:03:40	\N	\N	3	\N	\N	\N
16	2017-03-20 08:04:26	\N	6	\N	\N	\N	\N
16	2017-03-20 08:50:01	\N	\N	\N	5	\N	\N
16	2017-03-20 09:10:01	\N	\N	\N	8	\N	\N
16	2017-03-20 10:30:01	\N	\N	\N	114	\N	\N
16	2017-03-20 10:40:01	\N	\N	\N	51	\N	\N
16	2017-03-20 10:50:01	\N	\N	\N	31	\N	\N
16	2017-03-20 11:00:01	\N	\N	\N	225	\N	\N
16	2017-03-20 11:10:01	\N	\N	\N	312	\N	\N
16	2017-03-20 11:20:01	\N	\N	\N	188	\N	\N
16	2017-03-20 11:30:01	\N	\N	\N	38	\N	\N
16	2017-03-20 11:44:29	\N	\N	\N	\N	5.5	6.12994
16	2017-03-20 11:53:44	\N	\N	3	\N	\N	\N
16	2017-03-20 11:54:44	\N	6	\N	\N	\N	\N
16	2017-03-20 12:50:01	\N	\N	\N	12	\N	\N
16	2017-03-20 13:00:01	\N	\N	\N	15	\N	\N
16	2017-03-20 13:53:37	\N	\N	\N	\N	5.1	5.02473
16	2017-03-20 16:22:40	\N	\N	\N	\N	4.7	\N
16	2017-03-20 17:13:59	\N	\N	\N	\N	3.6	5.52527
16	2017-03-20 17:20:01	\N	\N	\N	1	\N	\N
16	2017-03-20 17:20:29	\N	\N	3.5	\N	\N	\N
16	2017-03-20 17:22:05	\N	7	\N	\N	\N	\N
16	2017-03-20 18:10:01	\N	\N	\N	11	\N	\N
16	2017-03-20 18:20:01	\N	\N	\N	1	\N	\N
16	2017-03-20 19:00:01	\N	\N	\N	196	\N	\N
16	2017-03-20 19:34:29	\N	\N	\N	\N	7.1	5.19008
16	2017-03-20 19:34:43	36	\N	\N	\N	\N	\N
16	2017-03-21 04:16:11	\N	\N	\N	\N	4	\N
16	2017-03-21 05:20:01	\N	\N	\N	227	\N	\N
16	2017-03-21 05:30:01	\N	\N	\N	88	\N	\N
16	2017-03-21 05:40:01	\N	\N	\N	54	\N	\N
16	2017-03-21 05:46:36	\N	\N	\N	\N	3.9	4.71647
16	2017-03-21 05:47:09	\N	\N	4	\N	\N	\N
16	2017-03-21 05:48:59	\N	8	\N	\N	\N	\N
16	2017-03-21 05:50:01	\N	\N	\N	43	\N	\N
16	2017-03-21 06:00:01	\N	\N	\N	51	\N	\N
16	2017-03-21 06:10:01	\N	\N	\N	68	\N	\N
16	2017-03-21 06:20:01	\N	\N	\N	247	\N	\N
16	2017-03-21 06:30:01	\N	\N	\N	104	\N	\N
16	2017-03-21 06:40:01	\N	\N	\N	59	\N	\N
16	2017-03-21 07:30:01	\N	\N	\N	60	\N	\N
16	2017-03-21 07:40:01	\N	\N	\N	104	\N	\N
16	2017-03-21 07:50:01	\N	\N	\N	55	\N	\N
16	2017-03-21 08:00:01	\N	\N	\N	6	\N	\N
16	2017-03-21 08:30:01	\N	\N	\N	401	\N	\N
16	2017-03-21 08:40:01	\N	\N	\N	453	\N	\N
16	2017-03-21 08:50:01	\N	\N	\N	152	\N	\N
16	2017-03-21 09:00:01	\N	\N	\N	773	\N	\N
16	2017-03-21 09:10:01	\N	\N	\N	391	\N	\N
16	2017-03-21 09:12:13	\N	\N	\N	\N	13.1	5.20081
16	2017-03-21 09:12:27	\N	\N	\N	\N	13.1	5.47799
16	2017-03-21 09:20:01	\N	\N	\N	380	\N	\N
16	2017-03-21 09:30:01	\N	\N	\N	148	\N	\N
16	2017-03-21 09:40:01	\N	\N	\N	272	\N	\N
16	2017-03-21 10:10:01	\N	\N	\N	2	\N	\N
16	2017-03-21 10:30:01	\N	\N	\N	70	\N	\N
16	2017-03-21 10:47:00	\N	\N	\N	\N	5.1	5.46925
16	2017-03-21 10:50:01	\N	\N	\N	7	\N	\N
16	2017-03-21 11:00:01	\N	\N	\N	118	\N	\N
16	2017-03-21 11:38:05	\N	\N	\N	\N	5	5.69342
16	2017-03-21 11:40:01	\N	\N	\N	97	\N	\N
16	2017-03-21 12:00:01	\N	\N	\N	1	\N	\N
16	2017-03-21 12:10:01	\N	\N	\N	26	\N	\N
16	2017-03-21 12:20:01	\N	\N	\N	303	\N	\N
16	2017-03-21 12:30:01	\N	\N	\N	52	\N	\N
16	2017-03-21 12:36:54	\N	\N	3	\N	\N	\N
16	2017-03-21 12:38:01	\N	5	\N	\N	\N	\N
16	2017-03-21 13:10:01	\N	\N	\N	16	\N	\N
16	2017-03-21 13:20:01	\N	\N	\N	32	\N	\N
16	2017-03-21 13:30:01	\N	\N	\N	1	\N	\N
16	2017-03-21 17:33:54	\N	\N	\N	\N	10.5	5.79673
16	2017-03-21 17:49:57	\N	\N	3.5	\N	\N	\N
16	2017-03-21 17:51:35	\N	\N	\N	\N	9.8	5.5338
16	2017-03-21 17:51:57	\N	9	\N	\N	\N	\N
16	2017-03-21 18:50:01	\N	\N	\N	2	\N	\N
16	2017-03-21 19:00:01	\N	\N	\N	6	\N	\N
16	2017-03-21 19:10:01	\N	\N	\N	6	\N	\N
16	2017-03-21 19:30:04	36	\N	\N	\N	\N	\N
16	2017-03-21 21:30:45	\N	\N	\N	\N	4.3	\N
16	2017-03-22 08:10:31	\N	\N	3.5	\N	\N	\N
16	2017-03-22 08:12:06	\N	7	\N	\N	\N	\N
16	2017-03-22 08:12:33	\N	\N	\N	\N	4.8	6.61944
16	2017-03-22 08:40:01	\N	\N	\N	132	\N	\N
16	2017-03-22 09:00:01	\N	\N	\N	111	\N	\N
16	2017-03-22 09:10:01	\N	\N	\N	85	\N	\N
16	2017-03-22 09:20:01	\N	\N	\N	104	\N	\N
16	2017-03-22 09:30:01	\N	\N	\N	60	\N	\N
16	2017-03-22 09:40:01	\N	\N	\N	1	\N	\N
16	2017-03-22 09:50:01	\N	\N	\N	229	\N	\N
16	2017-03-22 10:13:58	\N	\N	\N	\N	7.3	\N
16	2017-03-22 10:34:02	\N	\N	\N	\N	7.3	5.47246
16	2017-03-22 11:30:01	\N	\N	\N	64	\N	\N
16	2017-03-22 11:40:01	\N	\N	\N	219	\N	\N
16	2017-03-22 11:50:01	\N	\N	\N	102	\N	\N
16	2017-03-22 12:00:01	\N	\N	\N	164	\N	\N
16	2017-03-22 12:10:01	\N	\N	\N	230	\N	\N
16	2017-03-22 12:20:01	\N	\N	\N	110	\N	\N
16	2017-03-22 12:30:01	\N	\N	\N	139	\N	\N
16	2017-03-22 12:40:01	\N	\N	\N	123	\N	\N
16	2017-03-22 12:50:01	\N	\N	\N	162	\N	\N
16	2017-03-22 12:58:39	\N	\N	\N	\N	2.8	5.49982
16	2017-03-22 12:58:50	\N	4	\N	\N	\N	\N
16	2017-03-22 12:59:04	\N	\N	2.5	\N	\N	\N
16	2017-03-22 13:00:01	\N	\N	\N	35	\N	\N
16	2017-03-22 13:10:01	\N	\N	\N	43	\N	\N
16	2017-03-22 13:30:01	\N	\N	\N	66	\N	\N
16	2017-03-22 13:40:01	\N	\N	\N	183	\N	\N
16	2017-03-22 13:50:01	\N	\N	\N	29	\N	\N
16	2017-03-22 14:00:01	\N	\N	\N	1	\N	\N
16	2017-03-22 14:20:01	\N	\N	\N	22	\N	\N
16	2017-03-22 15:29:27	\N	\N	\N	\N	3.5	4.74529
16	2017-03-22 15:38:57	\N	\N	2	\N	\N	\N
16	2017-03-22 16:40:01	\N	\N	\N	81	\N	\N
16	2017-03-22 16:50:01	\N	\N	\N	185	\N	\N
16	2017-03-22 17:00:01	\N	\N	\N	36	\N	\N
16	2017-03-22 17:20:01	\N	\N	\N	82	\N	\N
16	2017-03-22 17:30:01	\N	\N	\N	138	\N	\N
16	2017-03-22 17:40:01	\N	\N	\N	5	\N	\N
16	2017-03-22 18:10:01	\N	\N	\N	1	\N	\N
16	2017-03-22 18:20:01	\N	\N	\N	16	\N	\N
16	2017-03-22 19:02:02	\N	\N	\N	\N	3.4	5.33669
16	2017-03-22 19:02:17	\N	\N	3.5	\N	\N	\N
16	2017-03-22 19:03:30	\N	7	\N	\N	\N	\N
16	2017-03-22 19:30:01	\N	\N	\N	81	\N	\N
16	2017-03-22 19:40:01	\N	\N	\N	114	\N	\N
16	2017-03-22 19:42:05	36	\N	\N	\N	\N	\N
16	2017-03-22 19:50:01	\N	\N	\N	210	\N	\N
16	2017-03-22 21:47:36	\N	\N	\N	\N	7.1	4.625
16	2017-03-23 04:33:28	\N	\N	\N	\N	5.8	\N
16	2017-03-23 05:40:01	\N	\N	\N	18	\N	\N
16	2017-03-23 05:45:59	\N	\N	\N	\N	5.1	4.99272
16	2017-03-23 05:46:11	\N	7	\N	\N	\N	\N
16	2017-03-23 05:46:24	\N	\N	3.5	\N	\N	\N
16	2017-03-23 06:10:01	\N	\N	\N	6	\N	\N
16	2017-03-23 06:20:01	\N	\N	\N	262	\N	\N
16	2017-03-23 06:30:01	\N	\N	\N	141	\N	\N
16	2017-03-23 06:40:01	\N	\N	\N	79	\N	\N
16	2017-03-23 07:20:01	\N	\N	\N	1	\N	\N
16	2017-03-23 07:30:01	\N	\N	\N	2	\N	\N
16	2017-03-23 07:50:01	\N	\N	\N	55	\N	\N
16	2017-03-23 08:00:01	\N	\N	\N	241	\N	\N
16	2017-03-23 08:10:01	\N	\N	\N	233	\N	\N
16	2017-03-23 08:20:01	\N	\N	\N	216	\N	\N
16	2017-03-23 08:30:01	\N	\N	\N	124	\N	\N
16	2017-03-23 08:33:39	\N	\N	\N	\N	6.8	4.98806
16	2017-03-23 08:40:01	\N	\N	\N	210	\N	\N
16	2017-03-23 09:20:01	\N	\N	\N	126	\N	\N
16	2017-03-23 09:30:01	\N	\N	\N	274	\N	\N
16	2017-03-23 09:40:01	\N	\N	\N	222	\N	\N
16	2017-03-23 09:50:01	\N	\N	\N	433	\N	\N
16	2017-03-23 10:00:01	\N	\N	\N	347	\N	\N
16	2017-03-23 10:10:01	\N	\N	\N	446	\N	\N
16	2017-03-23 10:20:01	\N	\N	\N	530	\N	\N
16	2017-03-23 10:30:01	\N	\N	\N	292	\N	\N
16	2017-03-23 10:40:01	\N	\N	\N	14	\N	\N
16	2017-03-23 10:50:01	\N	\N	\N	10	\N	\N
16	2017-03-23 11:00:01	\N	\N	\N	138	\N	\N
16	2017-03-23 11:10:01	\N	\N	\N	281	\N	\N
16	2017-03-23 11:20:01	\N	\N	\N	159	\N	\N
16	2017-03-23 11:30:01	\N	\N	\N	244	\N	\N
16	2017-03-23 11:40:01	\N	\N	\N	9	\N	\N
16	2017-03-23 11:50:01	\N	\N	\N	105	\N	\N
16	2017-03-23 12:00:01	\N	\N	\N	28	\N	\N
16	2017-03-23 12:10:01	\N	\N	\N	72	\N	\N
16	2017-03-23 12:20:01	\N	\N	\N	38	\N	\N
16	2017-03-23 12:30:01	\N	\N	\N	114	\N	\N
16	2017-03-23 12:40:01	\N	\N	\N	369	\N	\N
16	2017-03-23 12:50:01	\N	\N	\N	597	\N	\N
16	2017-03-23 13:00:01	\N	\N	\N	464	\N	\N
16	2017-03-23 13:03:33	\N	\N	\N	\N	4.8	4.83133
16	2017-03-23 13:03:47	\N	\N	4	\N	\N	\N
16	2017-03-23 13:04:41	\N	7.5	\N	\N	\N	\N
16	2017-03-23 13:10:01	\N	\N	\N	480	\N	\N
16	2017-03-23 13:20:01	\N	\N	\N	375	\N	\N
16	2017-03-23 13:30:01	\N	\N	\N	307	\N	\N
16	2017-03-23 13:40:01	\N	\N	\N	5	\N	\N
16	2017-03-23 13:50:01	\N	\N	\N	16	\N	\N
16	2017-03-23 14:00:01	\N	\N	\N	16	\N	\N
16	2017-03-23 16:40:01	\N	\N	\N	8	\N	\N
16	2017-03-23 16:50:01	\N	\N	\N	58	\N	\N
16	2017-03-23 17:00:01	\N	\N	\N	164	\N	\N
16	2017-03-23 17:10:01	\N	\N	\N	268	\N	\N
16	2017-03-23 17:20:01	\N	\N	\N	263	\N	\N
16	2017-03-23 17:30:01	\N	\N	\N	119	\N	\N
16	2017-03-23 17:33:59	\N	\N	\N	\N	4.7	5.17901
16	2017-03-23 17:34:23	\N	\N	4	\N	\N	\N
16	2017-03-23 17:34:42	\N	8	\N	\N	\N	\N
16	2017-03-23 17:40:01	\N	\N	\N	12	\N	\N
16	2017-03-23 17:50:01	\N	\N	\N	258	\N	\N
16	2017-03-23 18:00:01	\N	\N	\N	438	\N	\N
16	2017-03-23 18:10:01	\N	\N	\N	91	\N	\N
16	2017-03-23 18:20:01	\N	\N	\N	61	\N	\N
16	2017-03-23 18:30:01	\N	\N	\N	30	\N	\N
16	2017-03-23 19:00:01	\N	\N	\N	41	\N	\N
16	2017-03-23 19:10:01	\N	\N	\N	94	\N	\N
16	2017-03-23 19:18:34	\N	\N	\N	\N	4.9	5.96578
16	2017-03-23 19:20:01	\N	\N	\N	56	\N	\N
16	2017-03-23 19:29:46	36	\N	\N	\N	\N	\N
16	2017-03-23 19:30:01	\N	\N	\N	19	\N	\N
16	2017-03-23 19:40:01	\N	\N	\N	41	\N	\N
16	2017-03-24 02:51:54	\N	\N	\N	\N	5.8	5.46102
16	2017-03-24 06:57:20	\N	\N	\N	\N	5.2	5.48826
16	2017-03-24 07:13:24	\N	7	\N	\N	\N	\N
16	2017-03-24 07:13:33	\N	\N	3.5	\N	\N	\N
16	2017-03-24 07:50:01	\N	\N	\N	1	\N	\N
16	2017-03-24 08:00:01	\N	\N	\N	17	\N	\N
16	2017-03-24 08:10:01	\N	\N	\N	82	\N	\N
16	2017-03-24 08:20:01	\N	\N	\N	52	\N	\N
16	2017-03-24 08:30:01	\N	\N	\N	33	\N	\N
16	2017-03-24 08:40:01	\N	\N	\N	114	\N	\N
16	2017-03-24 08:50:01	\N	\N	\N	124	\N	\N
16	2017-03-24 09:00:01	\N	\N	\N	169	\N	\N
16	2017-03-24 09:10:01	\N	\N	\N	415	\N	\N
16	2017-03-24 09:20:01	\N	\N	\N	454	\N	\N
16	2017-03-24 09:30:01	\N	\N	\N	398	\N	\N
16	2017-03-24 09:40:01	\N	\N	\N	319	\N	\N
16	2017-03-24 09:50:01	\N	\N	\N	585	\N	\N
16	2017-03-24 10:00:01	\N	\N	\N	282	\N	\N
16	2017-03-24 10:10:01	\N	\N	\N	347	\N	\N
16	2017-03-24 10:20:01	\N	\N	\N	313	\N	\N
16	2017-03-24 10:30:01	\N	\N	\N	229	\N	\N
16	2017-03-24 10:30:58	\N	\N	\N	\N	3.1	4.84486
16	2017-03-24 10:40:01	\N	\N	\N	189	\N	\N
16	2017-03-24 10:50:01	\N	\N	\N	83	\N	\N
16	2017-03-24 11:00:01	\N	\N	\N	233	\N	\N
16	2017-03-24 11:10:01	\N	\N	\N	242	\N	\N
16	2017-03-24 11:30:01	\N	\N	\N	1	\N	\N
16	2017-03-24 11:40:01	\N	\N	\N	89	\N	\N
16	2017-03-24 11:50:01	\N	\N	\N	129	\N	\N
16	2017-03-24 12:00:01	\N	\N	\N	44	\N	\N
16	2017-03-24 12:10:01	\N	\N	\N	44	\N	\N
16	2017-03-24 12:20:01	\N	\N	\N	102	\N	\N
16	2017-03-24 12:30:01	\N	\N	\N	282	\N	\N
16	2017-03-24 12:40:01	\N	\N	\N	47	\N	\N
16	2017-03-24 12:49:38	\N	\N	\N	\N	5.6	4.94614
16	2017-03-24 12:50:01	\N	\N	\N	69	\N	\N
16	2017-03-24 13:00:01	\N	\N	\N	136	\N	\N
16	2017-03-24 13:10:01	\N	\N	\N	22	\N	\N
16	2017-03-24 13:20:01	\N	\N	\N	14	\N	\N
16	2017-03-24 13:40:01	\N	\N	\N	7	\N	\N
16	2017-03-24 14:40:01	\N	\N	\N	1	\N	\N
16	2017-03-24 15:30:01	\N	\N	\N	147	\N	\N
16	2017-03-24 16:20:01	\N	\N	\N	402	\N	\N
16	2017-03-24 16:30:01	\N	\N	\N	263	\N	\N
16	2017-03-24 17:20:01	\N	\N	\N	332	\N	\N
16	2017-03-24 17:23:04	\N	\N	\N	\N	4.8	5.50505
16	2017-03-24 17:30:01	\N	\N	\N	89	\N	\N
16	2017-03-24 17:40:01	\N	\N	\N	27	\N	\N
16	2017-03-24 17:50:01	\N	\N	\N	387	\N	\N
16	2017-03-24 17:58:58	\N	7	\N	\N	\N	\N
16	2017-03-24 18:00:01	\N	\N	\N	2	\N	\N
16	2017-03-24 18:00:38	\N	\N	3.5	\N	\N	\N
16	2017-03-24 18:30:01	\N	\N	\N	210	\N	\N
16	2017-03-24 18:40:01	\N	\N	\N	2	\N	\N
16	2017-03-24 18:50:01	\N	\N	\N	27	\N	\N
16	2017-03-24 19:05:31	\N	\N	\N	\N	7.4	4.87777
16	2017-03-24 19:29:10	36	\N	\N	\N	\N	\N
16	2017-03-24 20:00:01	\N	\N	\N	4	\N	\N
16	2017-03-25 05:05:05	\N	\N	\N	\N	5.2	5.13085
16	2017-03-25 05:44:38	\N	\N	\N	\N	4.9	4.84486
16	2017-03-25 05:45:00	\N	\N	4.5	\N	\N	\N
16	2017-03-25 05:53:31	\N	8	\N	\N	\N	\N
16	2017-03-25 06:00:01	\N	\N	\N	10	\N	\N
16	2017-03-25 06:10:01	\N	\N	\N	1	\N	\N
16	2017-03-25 06:20:01	\N	\N	\N	108	\N	\N
16	2017-03-25 06:30:01	\N	\N	\N	82	\N	\N
16	2017-03-25 06:40:01	\N	\N	\N	34	\N	\N
16	2017-03-25 08:30:01	\N	\N	\N	168	\N	\N
16	2017-03-25 08:40:01	\N	\N	\N	480	\N	\N
16	2017-03-25 08:50:01	\N	\N	\N	243	\N	\N
16	2017-03-25 09:10:01	\N	\N	\N	141	\N	\N
16	2017-03-25 09:20:01	\N	\N	\N	152	\N	\N
16	2017-03-25 09:30:01	\N	\N	\N	199	\N	\N
16	2017-03-25 09:40:01	\N	\N	\N	256	\N	\N
16	2017-03-25 09:50:01	\N	\N	\N	201	\N	\N
16	2017-03-25 10:00:01	\N	\N	\N	182	\N	\N
16	2017-03-25 10:10:01	\N	\N	\N	263	\N	\N
16	2017-03-25 10:10:49	\N	\N	\N	\N	5.3	4.84486
16	2017-03-25 10:30:01	\N	\N	\N	126	\N	\N
16	2017-03-25 10:40:01	\N	\N	\N	89	\N	\N
16	2017-03-25 10:50:01	\N	\N	\N	427	\N	\N
16	2017-03-25 11:00:01	\N	\N	\N	206	\N	\N
16	2017-03-25 11:10:01	\N	\N	\N	13	\N	\N
16	2017-03-25 11:18:20	\N	\N	\N	\N	4.7	4.8344
16	2017-03-25 11:20:01	\N	\N	\N	88	\N	\N
16	2017-03-25 11:30:01	\N	\N	\N	408	\N	\N
16	2017-03-25 11:40:01	\N	\N	\N	638	\N	\N
16	2017-03-25 11:50:01	\N	\N	\N	667	\N	\N
16	2017-03-25 12:00:01	\N	\N	\N	670	\N	\N
16	2017-03-25 12:10:01	\N	\N	\N	124	\N	\N
16	2017-03-25 16:10:01	\N	\N	\N	340	\N	\N
16	2017-03-25 16:20:01	\N	\N	\N	118	\N	\N
16	2017-03-25 16:30:01	\N	\N	\N	183	\N	\N
16	2017-03-25 16:40:01	\N	\N	\N	172	\N	\N
16	2017-03-25 16:45:57	\N	\N	\N	\N	5.1	5.24025
16	2017-03-25 16:46:22	\N	\N	3.5	\N	\N	\N
16	2017-03-25 16:47:37	\N	7	\N	\N	\N	\N
16	2017-03-25 17:40:01	\N	\N	\N	44	\N	\N
16	2017-03-25 18:37:16	\N	\N	\N	\N	4.3	5.3771
16	2017-03-25 19:41:33	36	\N	\N	\N	\N	\N
16	2017-03-25 19:50:01	\N	\N	\N	4	\N	\N
16	2017-03-26 04:43:13	\N	\N	\N	\N	5.4	5.1972
16	2017-03-26 05:40:01	\N	\N	\N	2	\N	\N
16	2017-03-26 07:36:28	\N	\N	\N	\N	4.2	4.94544
16	2017-03-26 07:37:47	\N	7	\N	\N	\N	\N


==> tmp/stability_17.txt <==
17	2017-01-12 21:37:13	\N	2	\N	\N	\N	\N
17	2017-01-12 21:38:17	\N	20	\N	\N	\N	\N
17	2017-01-12 21:49:49	2	\N	\N	\N	\N	\N
17	2017-01-12 21:50:11	2	\N	\N	\N	\N	\N
17	2017-01-12 21:55:59	2	\N	\N	\N	\N	\N
17	2017-01-12 21:56:28	22	\N	\N	\N	\N	\N
17	2017-01-13 08:07:11	\N	10	\N	\N	\N	\N
17	2017-01-13 17:07:50	\N	15	\N	\N	\N	\N
17	2017-01-13 21:33:42	20	\N	\N	\N	\N	\N
17	2017-01-13 21:34:51	\N	15	\N	\N	\N	\N
17	2017-01-14 11:41:14	\N	16	\N	\N	\N	\N
17	2017-01-14 15:58:50	\N	\N	\N	\N	\N	\N
17	2017-01-14 16:00:30	\N	10	\N	\N	\N	\N
17	2017-01-14 20:57:21	\N	25	\N	\N	\N	\N
17	2017-01-14 22:20:28	20	\N	\N	\N	\N	\N
17	2017-01-15 08:00:54	\N	15	\N	\N	\N	\N
17	2017-01-15 14:47:06	\N	20	\N	\N	\N	\N
17	2017-01-15 18:32:04	\N	20	\N	\N	\N	\N
17	2017-01-15 21:32:52	20	\N	\N	\N	\N	\N
17	2017-01-16 09:29:31	\N	16	\N	\N	\N	\N
17	2017-01-16 13:00:56	\N	10	\N	\N	\N	\N
17	2017-01-16 16:04:09	10	\N	\N	\N	\N	\N
17	2017-01-16 22:15:04	20	\N	\N	\N	\N	\N
17	2017-01-17 08:16:30	\N	18	\N	\N	\N	\N
17	2017-01-17 13:25:38	\N	15	\N	\N	\N	\N
17	2017-01-17 23:55:08	20	\N	\N	\N	\N	\N
17	2017-01-18 07:49:00	\N	10	\N	\N	\N	\N
17	2017-01-18 17:19:22	\N	10	\N	\N	\N	\N
17	2017-01-18 22:35:24	23	\N	\N	\N	\N	\N
17	2017-01-19 06:00:10	\N	16	\N	\N	\N	\N
17	2017-01-19 14:17:23	\N	12	\N	\N	\N	\N
17	2017-01-19 17:52:48	\N	15	\N	\N	\N	\N
17	2017-01-20 06:14:19	\N	14	\N	\N	\N	\N
17	2017-01-20 12:10:36	\N	2	\N	\N	\N	\N
17	2017-01-20 12:10:49	\N	\N	\N	\N	\N	\N
17	2017-01-20 12:12:27	\N	4	\N	\N	\N	\N
17	2017-01-20 12:12:34	\N	2	\N	\N	\N	\N
17	2017-01-20 12:12:52	\N	4	\N	\N	\N	\N
17	2017-01-20 12:12:59	\N	6	\N	\N	\N	\N
17	2017-01-20 12:13:13	\N	\N	\N	\N	\N	\N
17	2017-01-20 12:14:06	\N	10	\N	\N	\N	\N
17	2017-01-20 20:23:27	\N	10	\N	\N	\N	\N
17	2017-01-20 22:35:56	20	\N	\N	\N	\N	\N
17	2017-01-20 22:37:23	\N	5	\N	\N	\N	\N
17	2017-01-20 22:38:29	\N	\N	\N	\N	\N	\N
17	2017-01-20 22:39:38	\N	3	\N	\N	\N	\N
17	2017-01-20 22:42:19	\N	-2	\N	\N	\N	\N
17	2017-01-20 22:42:24	\N	-2	\N	\N	\N	\N
17	2017-01-20 22:42:30	\N	-5	\N	\N	\N	\N
17	2017-01-20 22:42:34	\N	-5	\N	\N	\N	\N
17	2017-01-20 22:43:19	\N	-5	\N	\N	\N	\N
17	2017-01-20 22:43:25	\N	-5	\N	\N	\N	\N
17	2017-01-20 22:44:13	\N	-5	\N	\N	\N	\N
17	2017-01-20 22:44:20	\N	-1	\N	\N	\N	\N
17	2017-01-20 22:44:35	\N	-1	\N	\N	\N	\N
17	2017-01-20 22:44:45	\N	\N	\N	\N	\N	\N
17	2017-01-20 22:49:08	\N	5	\N	\N	\N	\N
17	2017-01-21 09:00:44	\N	20	\N	\N	\N	\N
17	2017-01-21 13:24:06	\N	15	\N	\N	\N	\N
17	2017-01-21 17:23:33	\N	15	\N	\N	\N	\N
17	2017-01-21 23:09:41	\N	15	\N	\N	\N	\N
17	2017-01-21 23:13:13	24	\N	\N	\N	\N	\N
17	2017-01-22 10:04:58	\N	15	\N	\N	\N	\N
17	2017-01-22 18:29:18	\N	15	\N	\N	\N	\N
17	2017-01-23 00:17:57	20	\N	\N	\N	\N	\N
17	2017-01-23 09:15:00	\N	15	\N	\N	\N	\N
17	2017-01-23 13:19:31	\N	10	\N	\N	\N	\N
17	2017-01-23 17:17:25	\N	15	\N	\N	\N	\N
17	2017-01-23 22:54:50	\N	15	\N	\N	\N	\N
17	2017-01-23 22:56:11	24	\N	\N	\N	\N	\N
17	2017-01-24 08:47:47	\N	20	\N	\N	\N	\N
17	2017-01-24 14:25:45	\N	15	\N	\N	\N	\N
17	2017-01-24 19:18:26	\N	16	\N	\N	\N	\N
17	2017-01-25 00:04:31	20	\N	\N	\N	\N	\N
17	2017-01-25 00:16:06	\N	\N	\N	\N	\N	\N
17	2017-01-25 07:46:33	\N	16	\N	\N	\N	\N
17	2017-01-25 18:03:07	\N	16	\N	\N	\N	\N
17	2017-01-25 22:28:44	20	\N	\N	\N	\N	\N
17	2017-01-26 10:11:26	\N	18	\N	\N	\N	\N
17	2017-01-26 18:47:22	\N	12	\N	\N	\N	\N
17	2017-01-27 00:00:30	20	\N	\N	\N	\N	\N
17	2017-01-27 11:25:27	\N	16	\N	\N	\N	\N
17	2017-01-27 21:48:10	\N	5	\N	\N	\N	\N
17	2017-01-27 23:20:17	\N	\N	\N	\N	\N	\N
17	2017-01-27 23:21:43	4	\N	\N	\N	\N	\N
17	2017-01-27 23:21:50	2	\N	\N	\N	\N	\N
17	2017-01-27 23:22:08	5	\N	\N	\N	\N	\N
17	2017-01-27 23:22:41	20	\N	\N	\N	\N	\N
17	2017-01-28 08:30:26	\N	10	\N	\N	\N	\N
17	2017-01-28 13:58:48	\N	7	\N	\N	\N	\N
17	2017-01-28 13:59:19	\N	\N	\N	\N	\N	\N
17	2017-01-28 14:01:04	\N	5	\N	\N	\N	\N
17	2017-01-28 21:44:05	\N	10	\N	\N	\N	\N
17	2017-01-28 22:56:18	20	\N	\N	\N	\N	\N
17	2017-01-29 08:05:06	\N	16	\N	\N	\N	\N
17	2017-01-29 13:56:07	\N	10	\N	\N	\N	\N
17	2017-01-29 21:04:57	\N	16	\N	\N	\N	\N
17	2017-01-29 23:32:25	22	\N	\N	\N	\N	\N
17	2017-01-30 07:55:47	\N	16	\N	\N	\N	\N
17	2017-01-30 16:55:26	\N	20	\N	\N	\N	\N
17	2017-01-30 22:27:49	22	\N	\N	\N	\N	\N
17	2017-01-31 07:26:41	\N	10	\N	\N	\N	\N
17	2017-01-31 22:26:17	\N	4	\N	\N	\N	\N
17	2017-01-31 23:04:20	22	\N	\N	\N	\N	\N
17	2017-02-01 08:12:54	\N	15	\N	\N	\N	\N
17	2017-02-01 16:14:29	\N	18	\N	\N	\N	\N
17	2017-02-01 22:36:31	22	\N	\N	\N	\N	\N
17	2017-02-02 07:32:10	\N	16	\N	\N	\N	\N
17	2017-02-02 13:36:42	\N	19	\N	\N	\N	\N
17	2017-02-02 17:13:01	\N	9	\N	\N	\N	\N
17	2017-02-02 20:34:57	\N	15	\N	\N	\N	\N
17	2017-02-02 22:12:18	20	\N	\N	\N	\N	\N
17	2017-02-03 08:11:22	\N	15	\N	\N	\N	\N
17	2017-02-03 13:16:03	\N	16	\N	\N	\N	\N
17	2017-02-03 17:53:05	\N	8	\N	\N	\N	\N
17	2017-02-03 21:55:32	20	\N	\N	\N	\N	\N
17	2017-02-04 08:38:54	\N	12	\N	\N	\N	\N
17	2017-02-04 21:51:46	20	\N	\N	\N	\N	\N
17	2017-02-05 10:03:55	\N	16	\N	\N	\N	\N
17	2017-02-05 15:01:30	\N	18	\N	\N	\N	\N
17	2017-02-05 21:02:52	\N	18	\N	\N	\N	\N
17	2017-02-05 21:50:15	20	\N	\N	\N	\N	\N
17	2017-02-06 16:10:01	\N	5	\N	\N	\N	\N
17	2017-02-06 16:13:27	\N	\N	\N	\N	\N	\N
17	2017-02-06 16:14:19	\N	4	\N	\N	\N	\N
17	2017-02-06 16:14:35	\N	15	\N	\N	\N	\N
17	2017-02-06 22:21:48	22	\N	\N	\N	\N	\N
17	2017-02-07 12:01:58	\N	18	\N	\N	\N	\N
17	2017-02-07 17:54:13	\N	16	\N	\N	\N	\N
17	2017-02-07 21:58:55	22	\N	\N	\N	\N	\N
17	2017-02-08 12:05:30	\N	20	\N	\N	\N	\N
17	2017-02-08 18:33:45	\N	10	\N	\N	\N	\N
17	2017-02-08 18:55:52	\N	\N	\N	\N	5	\N
17	2017-02-08 18:56:08	\N	\N	\N	\N	\N	\N
17	2017-02-08 18:56:26	\N	\N	5	\N	\N	\N
17	2017-02-08 22:12:58	\N	22	\N	\N	\N	\N
17	2017-02-09 08:39:51	\N	10	\N	\N	\N	\N
17	2017-02-09 12:28:59	\N	16	\N	\N	\N	\N
17	2017-02-09 18:24:57	\N	20	\N	\N	\N	\N
17	2017-02-09 23:05:35	20	\N	\N	\N	\N	\N
17	2017-02-10 06:45:43	\N	15	\N	\N	\N	\N
17	2017-02-10 17:01:01	\N	10	\N	\N	\N	\N
17	2017-02-10 22:52:49	20	\N	\N	\N	\N	\N
17	2017-02-11 09:17:12	\N	2	\N	\N	\N	\N
17	2017-02-11 09:17:35	\N	16	\N	\N	\N	\N
17	2017-02-11 17:40:47	\N	16	\N	\N	\N	\N
17	2017-02-11 22:15:38	6	\N	\N	\N	\N	\N
17	2017-02-11 22:16:10	\N	\N	\N	\N	\N	\N
17	2017-02-11 22:20:18	4	\N	\N	\N	\N	\N
17	2017-02-11 22:20:48	14	\N	\N	\N	\N	\N
17	2017-02-12 08:49:05	\N	16	\N	\N	\N	\N
17	2017-02-12 13:41:39	\N	10	\N	\N	\N	\N
17	2017-02-12 18:23:52	\N	10	\N	\N	\N	\N
17	2017-02-12 22:41:15	20	\N	\N	\N	\N	\N
17	2017-02-13 08:36:35	\N	20	\N	\N	\N	\N
17	2017-02-13 15:51:39	\N	20	\N	\N	\N	\N
17	2017-02-13 21:57:33	22	\N	\N	\N	\N	\N
17	2017-02-14 06:51:04	\N	17	\N	\N	\N	\N
17	2017-02-14 16:18:17	\N	\N	\N	\N	\N	\N
17	2017-02-14 16:20:36	\N	4	\N	\N	\N	\N
17	2017-02-14 16:21:03	\N	18	\N	\N	\N	\N
17	2017-02-14 23:16:19	23	\N	\N	\N	\N	\N
17	2017-02-15 07:00:35	\N	13	\N	\N	\N	\N
17	2017-02-15 12:40:37	\N	15	\N	\N	\N	\N
17	2017-02-15 18:28:04	\N	16	\N	\N	\N	\N
17	2017-02-15 21:44:08	24	\N	\N	\N	\N	\N
17	2017-02-16 07:06:39	\N	12	\N	\N	\N	\N
17	2017-02-16 13:56:36	\N	10	\N	\N	\N	\N
17	2017-02-16 22:57:05	20	\N	\N	\N	\N	\N
17	2017-02-17 07:59:30	\N	20	\N	\N	\N	\N
17	2017-02-17 18:58:44	\N	18	\N	\N	\N	\N
17	2017-02-17 22:35:42	20	\N	\N	\N	\N	\N
17	2017-02-18 11:18:01	\N	16	\N	\N	\N	\N
17	2017-02-18 17:22:39	\N	18	\N	\N	\N	\N
17	2017-02-18 20:50:12	\N	10	\N	\N	\N	\N
17	2017-02-18 22:39:42	20	\N	\N	\N	\N	\N
17	2017-02-19 08:02:27	\N	16	\N	\N	\N	\N
17	2017-02-19 16:41:14	\N	14	\N	\N	\N	\N
17	2017-02-19 21:43:44	\N	10	\N	\N	\N	\N
17	2017-02-19 21:44:56	25	\N	\N	\N	\N	\N
17	2017-02-20 08:29:28	\N	18	\N	\N	\N	\N
17	2017-02-20 19:40:53	\N	25	\N	\N	\N	\N
17	2017-02-20 21:29:34	25	\N	\N	\N	\N	\N
17	2017-02-21 09:14:14	\N	20	\N	\N	\N	\N
17	2017-02-21 18:11:23	\N	10	\N	\N	\N	\N
17	2017-02-21 21:49:41	25	\N	\N	\N	\N	\N
17	2017-02-22 08:25:49	\N	10	\N	\N	\N	\N
17	2017-02-22 17:21:12	\N	2	\N	\N	\N	\N
17	2017-02-22 17:21:29	\N	10	\N	\N	\N	\N
17	2017-02-22 20:23:35	\N	\N	\N	\N	\N	\N
17	2017-02-22 20:29:32	\N	4	\N	\N	\N	\N
17	2017-02-22 20:30:02	\N	12	\N	\N	\N	\N
17	2017-02-22 21:59:27	15	\N	\N	\N	\N	\N
17	2017-02-23 09:59:54	\N	10	\N	\N	\N	\N
17	2017-02-23 17:49:12	\N	20	\N	\N	\N	\N
17	2017-02-23 22:29:03	20	\N	\N	\N	\N	\N
17	2017-02-24 05:42:36	\N	12	\N	\N	\N	\N
17	2017-02-24 16:41:40	\N	22	\N	\N	\N	\N
17	2017-02-24 19:36:45	\N	\N	\N	\N	\N	\N
17	2017-02-24 22:44:45	20	\N	\N	\N	\N	\N
17	2017-02-25 03:41:24	\N	\N	\N	\N	\N	\N
17	2017-02-25 07:06:46	\N	20	\N	\N	\N	\N
17	2017-02-25 10:58:11	\N	15	\N	\N	\N	\N
17	2017-02-25 16:47:48	\N	18	\N	\N	\N	\N
17	2017-02-26 07:51:41	\N	20	\N	\N	\N	\N
17	2017-02-26 11:07:50	\N	15	\N	\N	\N	\N
17	2017-02-26 21:07:11	\N	20	\N	\N	\N	\N
17	2017-02-26 22:20:32	\N	\N	\N	\N	\N	\N
17	2017-02-26 22:22:06	4	\N	\N	\N	\N	\N
17	2017-02-26 22:22:33	25	\N	\N	\N	\N	\N
17	2017-02-27 08:06:44	\N	\N	\N	\N	\N	\N
17	2017-02-27 08:08:26	\N	4	\N	\N	\N	\N
17	2017-02-27 08:10:21	\N	20	\N	\N	\N	\N
17	2017-02-27 12:13:49	\N	15	\N	\N	\N	\N
17	2017-02-27 16:52:23	\N	20	\N	\N	\N	\N
17	2017-02-27 22:32:49	\N	3	\N	\N	\N	\N
17	2017-02-27 22:34:14	22	\N	\N	\N	\N	\N
17	2017-02-28 07:48:11	\N	16	\N	\N	\N	\N
17	2017-02-28 15:32:20	\N	20	\N	\N	\N	\N
17	2017-02-28 18:20:41	\N	20	\N	\N	\N	\N
17	2017-03-01 07:59:17	\N	11	\N	\N	\N	\N
17	2017-03-01 09:20:01	\N	\N	\N	44	\N	\N
17	2017-03-01 09:30:01	\N	\N	\N	604	\N	\N
17	2017-03-01 09:40:01	\N	\N	\N	2	\N	\N
17	2017-03-01 09:50:01	\N	\N	\N	759	\N	\N
17	2017-03-01 10:00:01	\N	\N	\N	26	\N	\N
17	2017-03-01 10:10:01	\N	\N	\N	240	\N	\N
17	2017-03-01 10:20:01	\N	\N	\N	441	\N	\N
17	2017-03-01 10:53:51	\N	1	\N	\N	\N	\N
17	2017-03-01 11:00:01	\N	\N	\N	364	\N	\N
17	2017-03-01 11:10:01	\N	\N	\N	232	\N	\N
17	2017-03-01 11:20:01	\N	\N	\N	838	\N	\N
17	2017-03-01 11:30:01	\N	\N	\N	50	\N	\N
17	2017-03-01 11:40:01	\N	\N	\N	7	\N	\N
17	2017-03-01 11:42:00	\N	\N	\N	\N	7.6	\N
17	2017-03-01 11:45:00	\N	\N	2	\N	\N	\N
17	2017-03-01 12:00:17	\N	2	\N	\N	\N	\N
17	2017-03-01 12:00:39	\N	8	\N	\N	\N	\N
17	2017-03-01 12:00:57	\N	8	\N	\N	\N	\N
17	2017-03-01 12:40:01	\N	\N	\N	7	\N	\N
17	2017-03-01 15:10:01	\N	\N	\N	15	\N	\N
17	2017-03-01 15:20:01	\N	\N	\N	138	\N	\N
17	2017-03-01 16:00:01	\N	\N	\N	56	\N	\N
17	2017-03-01 16:10:01	\N	\N	\N	27	\N	\N
17	2017-03-01 17:10:01	\N	\N	\N	18	\N	\N
17	2017-03-01 17:40:36	\N	\N	\N	\N	5.5	\N
17	2017-03-01 18:10:01	\N	\N	\N	85	\N	\N
17	2017-03-01 18:30:01	\N	\N	\N	63	\N	\N
17	2017-03-01 18:40:01	\N	\N	\N	95	\N	\N
17	2017-03-01 18:43:17	\N	\N	\N	\N	4.2	\N
17	2017-03-01 18:44:15	\N	\N	1.5	\N	\N	\N
17	2017-03-01 18:44:57	\N	\N	\N	\N	9.3	\N
17	2017-03-01 18:50:01	\N	\N	\N	20	\N	\N
17	2017-03-01 19:00:01	\N	\N	\N	36	\N	\N
17	2017-03-01 19:10:01	\N	\N	\N	121	\N	\N
17	2017-03-01 19:20:01	\N	\N	\N	69	\N	\N
17	2017-03-01 19:20:18	\N	1	\N	\N	\N	\N
17	2017-03-01 19:20:33	\N	10	\N	\N	\N	\N
17	2017-03-01 19:23:25	\N	-1	\N	\N	\N	\N
17	2017-03-01 19:25:00	\N	-4	\N	\N	\N	\N
17	2017-03-01 19:30:01	\N	\N	\N	32	\N	\N
17	2017-03-01 19:40:01	\N	\N	\N	103	\N	\N
17	2017-03-01 21:14:09	\N	\N	\N	\N	9.5	\N
17	2017-03-01 21:16:59	20	\N	\N	\N	\N	\N
17	2017-03-01 21:50:01	\N	\N	\N	47	\N	\N
17	2017-03-01 22:10:01	\N	\N	\N	47	\N	\N
17	2017-03-02 07:26:27	\N	\N	\N	\N	9.2	\N
17	2017-03-02 07:26:42	\N	\N	3	\N	\N	\N
17	2017-03-02 07:27:35	\N	2	\N	\N	\N	\N
17	2017-03-02 07:28:04	\N	18	\N	\N	\N	\N
17	2017-03-02 08:20:01	\N	\N	\N	57	\N	\N
17	2017-03-02 08:30:01	\N	\N	\N	10	\N	\N
17	2017-03-02 08:40:01	\N	\N	\N	21	\N	\N
17	2017-03-02 09:00:01	\N	\N	\N	12	\N	\N
17	2017-03-02 09:20:01	\N	\N	\N	37	\N	\N
17	2017-03-02 09:30:01	\N	\N	\N	75	\N	\N
17	2017-03-02 09:40:01	\N	\N	\N	1349	\N	\N
17	2017-03-02 10:00:01	\N	\N	\N	39	\N	\N
17	2017-03-02 10:23:22	\N	\N	\N	\N	6	\N
17	2017-03-02 10:50:01	\N	\N	\N	308	\N	\N
17	2017-03-02 11:00:01	\N	\N	\N	669	\N	\N
17	2017-03-02 11:10:01	\N	\N	\N	496	\N	\N
17	2017-03-02 11:20:01	\N	\N	\N	91	\N	\N
17	2017-03-02 11:30:01	\N	\N	\N	66	\N	\N
17	2017-03-02 12:00:49	\N	12	\N	\N	\N	\N
17	2017-03-02 12:01:51	\N	\N	\N	\N	6.2	\N
17	2017-03-02 12:02:08	\N	\N	3	\N	\N	\N
17	2017-03-02 12:30:01	\N	\N	\N	45	\N	\N
17	2017-03-02 12:40:01	\N	\N	\N	56	\N	\N
17	2017-03-02 14:32:27	\N	\N	\N	\N	6.2	\N
17	2017-03-02 14:40:01	\N	\N	\N	113	\N	\N
17	2017-03-02 14:50:01	\N	\N	\N	83	\N	\N
17	2017-03-02 15:10:01	\N	\N	\N	132	\N	\N
17	2017-03-02 15:20:01	\N	\N	\N	198	\N	\N
17	2017-03-02 15:55:35	\N	3	\N	\N	\N	\N
17	2017-03-02 15:55:51	\N	3	\N	\N	\N	\N
17	2017-03-02 16:40:01	\N	\N	\N	7	\N	\N
17	2017-03-02 17:00:01	\N	\N	\N	23	\N	\N
17	2017-03-02 17:08:12	\N	\N	\N	\N	6.6	\N
17	2017-03-02 17:09:10	\N	\N	3	\N	\N	\N
17	2017-03-02 17:13:11	\N	13	\N	\N	\N	\N
17	2017-03-02 17:40:01	\N	\N	\N	48	\N	\N
17	2017-03-02 17:50:01	\N	\N	\N	129	\N	\N
17	2017-03-02 18:00:01	\N	\N	\N	200	\N	\N
17	2017-03-02 19:20:01	\N	\N	\N	20	\N	\N
17	2017-03-02 19:30:01	\N	\N	\N	20	\N	\N
17	2017-03-02 19:40:01	\N	\N	\N	93	\N	\N
17	2017-03-02 21:28:51	20	\N	\N	\N	\N	\N
17	2017-03-02 21:30:01	\N	\N	\N	101	\N	\N
17	2017-03-02 21:40:01	\N	\N	\N	199	\N	\N
17	2017-03-02 22:13:48	\N	\N	\N	\N	10.2	\N
17	2017-03-02 22:16:54	\N	3	\N	\N	\N	\N
17	2017-03-02 22:30:01	\N	\N	\N	509	\N	\N
17	2017-03-02 23:00:01	\N	\N	\N	31	\N	\N
17	2017-03-03 00:00:01	\N	\N	\N	48	\N	\N
17	2017-03-03 00:10:01	\N	\N	\N	42	\N	\N
17	2017-03-03 07:28:18	\N	\N	\N	\N	8	\N
17	2017-03-03 07:28:48	\N	\N	2	\N	\N	\N
17	2017-03-03 07:32:33	\N	8	\N	\N	\N	\N
17	2017-03-03 08:10:01	\N	\N	\N	69	\N	\N
17	2017-03-03 08:20:01	\N	\N	\N	24	\N	\N
17	2017-03-03 10:30:01	\N	\N	\N	169	\N	\N
17	2017-03-03 11:44:26	\N	\N	\N	\N	6.3	\N
17	2017-03-03 11:44:55	\N	\N	4	\N	\N	\N
17	2017-03-03 11:46:20	\N	16	\N	\N	\N	\N
17	2017-03-03 11:50:01	\N	\N	\N	37	\N	\N
17	2017-03-03 12:00:01	\N	\N	\N	40	\N	\N
17	2017-03-03 12:30:01	\N	\N	\N	35	\N	\N
17	2017-03-03 12:40:01	\N	\N	\N	27	\N	\N
17	2017-03-03 12:50:01	\N	\N	\N	48	\N	\N
17	2017-03-03 13:00:01	\N	\N	\N	43	\N	\N
17	2017-03-03 13:10:01	\N	\N	\N	26	\N	\N
17	2017-03-03 13:30:01	\N	\N	\N	78	\N	\N
17	2017-03-03 14:20:01	\N	\N	\N	38	\N	\N
17	2017-03-03 14:30:01	\N	\N	\N	7	\N	\N
17	2017-03-03 14:40:01	\N	\N	\N	30	\N	\N
17	2017-03-03 14:53:00	\N	\N	0.5	\N	\N	\N
17	2017-03-03 14:58:38	\N	\N	\N	\N	7.7	\N
17	2017-03-03 15:50:01	\N	\N	\N	132	\N	\N
17	2017-03-03 16:40:01	\N	\N	\N	28	\N	\N
17	2017-03-03 17:00:01	\N	\N	\N	90	\N	\N
17	2017-03-03 17:10:01	\N	\N	\N	42	\N	\N
17	2017-03-03 17:20:01	\N	\N	\N	98	\N	\N
17	2017-03-03 17:21:27	\N	24	\N	\N	\N	\N
17	2017-03-03 17:22:02	\N	\N	\N	\N	6.9	\N
17	2017-03-03 17:23:14	\N	\N	5	\N	\N	\N
17	2017-03-03 17:30:01	\N	\N	\N	62	\N	\N
17	2017-03-03 17:40:01	\N	\N	\N	33	\N	\N
17	2017-03-03 17:50:01	\N	\N	\N	61	\N	\N
17	2017-03-03 18:10:01	\N	\N	\N	70	\N	\N
17	2017-03-03 18:20:01	\N	\N	\N	124	\N	\N
17	2017-03-03 18:40:01	\N	\N	\N	40	\N	\N
17	2017-03-03 20:00:01	\N	\N	\N	84	\N	\N
17	2017-03-03 21:42:59	\N	\N	\N	\N	6.4	\N
17	2017-03-03 22:29:41	\N	\N	2	\N	\N	\N
17	2017-03-03 22:48:49	\N	20	\N	\N	\N	\N
17	2017-03-03 23:10:01	\N	\N	\N	19	\N	\N
17	2017-03-03 23:20:01	\N	\N	\N	49	\N	\N
17	2017-03-04 07:49:31	\N	8	\N	\N	\N	\N
17	2017-03-04 07:50:59	\N	\N	\N	\N	9.1	\N
17	2017-03-04 07:51:23	\N	\N	2	\N	\N	\N
17	2017-03-04 08:30:01	\N	\N	\N	98	\N	\N
17	2017-03-04 08:40:01	\N	\N	\N	63	\N	\N
17	2017-03-04 11:00:01	\N	\N	\N	175	\N	\N
17	2017-03-04 11:10:01	\N	\N	\N	40	\N	\N
17	2017-03-04 11:20:01	\N	\N	\N	87	\N	\N
17	2017-03-04 11:30:01	\N	\N	\N	54	\N	\N
17	2017-03-04 11:40:01	\N	\N	\N	20	\N	\N
17	2017-03-04 11:50:01	\N	\N	\N	30	\N	\N
17	2017-03-04 11:58:49	\N	\N	\N	\N	7.4	\N
17	2017-03-04 11:59:06	\N	\N	4	\N	\N	\N
17	2017-03-04 12:00:01	\N	\N	\N	8	\N	\N
17	2017-03-04 12:00:35	\N	16	\N	\N	\N	\N
17	2017-03-04 13:00:01	\N	\N	\N	76	\N	\N
17	2017-03-04 13:17:12	\N	\N	\N	\N	6.4	\N
17	2017-03-04 13:20:01	\N	\N	\N	67	\N	\N
17	2017-03-04 13:30:01	\N	\N	\N	101	\N	\N
17	2017-03-04 14:00:01	\N	\N	\N	33	\N	\N
17	2017-03-04 14:10:01	\N	\N	\N	39	\N	\N
17	2017-03-04 15:04:25	\N	\N	\N	\N	5.8	\N
17	2017-03-04 15:10:01	\N	\N	\N	18	\N	\N
17	2017-03-04 15:20:01	\N	\N	\N	15	\N	\N
17	2017-03-04 15:40:01	\N	\N	\N	24	\N	\N
17	2017-03-04 15:50:01	\N	\N	\N	71	\N	\N
17	2017-03-04 16:10:01	\N	\N	\N	66	\N	\N
17	2017-03-04 16:20:01	\N	\N	\N	284	\N	\N
17	2017-03-04 16:30:01	\N	\N	\N	493	\N	\N
17	2017-03-04 16:33:54	\N	16	\N	\N	\N	\N
17	2017-03-04 16:34:00	\N	\N	\N	\N	6.3	\N
17	2017-03-04 16:34:39	\N	\N	4	\N	\N	\N
17	2017-03-04 16:50:01	\N	\N	\N	27	\N	\N
17	2017-03-04 17:00:01	\N	\N	\N	81	\N	\N
17	2017-03-04 17:10:01	\N	\N	\N	233	\N	\N
17	2017-03-04 17:20:01	\N	\N	\N	103	\N	\N
17	2017-03-04 17:30:01	\N	\N	\N	7	\N	\N
17	2017-03-04 20:00:01	\N	\N	\N	150	\N	\N
17	2017-03-04 21:46:21	\N	\N	\N	\N	6.9	\N
17	2017-03-04 21:46:59	\N	\N	\N	\N	9.1	\N
17	2017-03-04 21:48:22	\N	20	\N	\N	\N	\N
17	2017-03-04 22:30:01	\N	\N	\N	93	\N	\N
17	2017-03-05 07:33:25	\N	\N	4	\N	\N	\N
17	2017-03-05 07:34:52	\N	\N	\N	\N	8.4	\N
17	2017-03-05 07:42:08	\N	\N	\N	\N	\N	\N
17	2017-03-05 07:45:32	\N	4	\N	\N	\N	\N
17	2017-03-05 07:46:03	\N	17	\N	\N	\N	\N
17	2017-03-05 08:10:01	\N	\N	\N	50	\N	\N
17	2017-03-05 08:30:01	\N	\N	\N	11	\N	\N
17	2017-03-05 09:50:01	\N	\N	\N	127	\N	\N
17	2017-03-05 11:20:01	\N	\N	\N	55	\N	\N
17	2017-03-05 11:30:01	\N	\N	\N	6	\N	\N
17	2017-03-05 11:32:27	\N	\N	\N	\N	6.2	\N
17	2017-03-05 11:32:43	\N	\N	3	\N	\N	\N
17	2017-03-05 11:33:47	\N	12	\N	\N	\N	\N
17	2017-03-05 12:00:01	\N	\N	\N	16	\N	\N
17	2017-03-05 12:20:01	\N	\N	\N	58	\N	\N
17	2017-03-05 12:30:01	\N	\N	\N	14	\N	\N
17	2017-03-05 14:10:01	\N	\N	\N	357	\N	\N
17	2017-03-05 14:20:01	\N	\N	\N	103	\N	\N
17	2017-03-05 14:30:01	\N	\N	\N	250	\N	\N
17	2017-03-05 14:40:01	\N	\N	\N	167	\N	\N
17	2017-03-05 14:50:01	\N	\N	\N	105	\N	\N
17	2017-03-05 15:00:01	\N	\N	\N	101	\N	\N
17	2017-03-05 15:10:01	\N	\N	\N	118	\N	\N
17	2017-03-05 15:20:01	\N	\N	\N	42	\N	\N
17	2017-03-05 15:30:01	\N	\N	\N	52	\N	\N
17	2017-03-05 15:50:01	\N	\N	\N	277	\N	\N
17	2017-03-05 16:00:01	\N	\N	\N	104	\N	\N
17	2017-03-05 16:10:01	\N	\N	\N	217	\N	\N
17	2017-03-05 16:20:01	\N	\N	\N	357	\N	\N
17	2017-03-05 16:40:01	\N	\N	\N	223	\N	\N
17	2017-03-05 16:50:01	\N	\N	\N	132	\N	\N
17	2017-03-05 17:00:01	\N	\N	\N	542	\N	\N
17	2017-03-05 17:02:08	\N	\N	\N	\N	7.2	\N
17	2017-03-05 17:06:19	\N	\N	3	\N	\N	\N
17	2017-03-05 17:07:39	\N	14	\N	\N	\N	\N
17	2017-03-05 17:10:01	\N	\N	\N	62	\N	\N
17	2017-03-05 17:20:01	\N	\N	\N	206	\N	\N
17	2017-03-05 17:30:01	\N	\N	\N	470	\N	\N
17	2017-03-05 17:40:01	\N	\N	\N	31	\N	\N
17	2017-03-05 18:00:01	\N	\N	\N	27	\N	\N
17	2017-03-05 18:10:01	\N	\N	\N	222	\N	\N
17	2017-03-05 19:20:01	\N	\N	\N	204	\N	\N
17	2017-03-05 22:40:49	\N	20	\N	\N	\N	\N
17	2017-03-05 22:45:46	\N	\N	\N	\N	7.7	\N
17	2017-03-05 23:20:01	\N	\N	\N	132	\N	\N
17	2017-03-05 23:30:01	\N	\N	\N	8	\N	\N
17	2017-03-05 23:40:01	\N	\N	\N	80	\N	\N
17	2017-03-06 08:24:04	\N	\N	\N	\N	7.7	\N
17	2017-03-06 08:24:21	\N	\N	4	\N	\N	\N
17	2017-03-06 08:25:29	\N	16	\N	\N	\N	\N
17	2017-03-06 11:10:01	\N	\N	\N	168	\N	\N
17	2017-03-06 11:20:01	\N	\N	\N	7	\N	\N
17	2017-03-06 11:30:01	\N	\N	\N	15	\N	\N
17	2017-03-06 11:40:01	\N	\N	\N	14	\N	\N
17	2017-03-06 11:50:01	\N	\N	\N	200	\N	\N
17	2017-03-06 12:00:01	\N	\N	\N	122	\N	\N
17	2017-03-06 12:09:47	\N	\N	\N	\N	6.5	\N
17	2017-03-06 12:12:00	\N	\N	\N	\N	6.5	\N
17	2017-03-06 12:20:01	\N	\N	\N	92	\N	\N
17	2017-03-06 12:40:01	\N	\N	\N	93	\N	\N
17	2017-03-06 12:50:01	\N	\N	\N	102	\N	\N
17	2017-03-06 13:00:01	\N	\N	\N	108	\N	\N
17	2017-03-06 13:10:01	\N	\N	\N	55	\N	\N
17	2017-03-06 13:40:01	\N	\N	\N	335	\N	\N
17	2017-03-06 13:50:01	\N	\N	\N	59	\N	\N
17	2017-03-06 14:00:01	\N	\N	\N	130	\N	\N
17	2017-03-06 14:10:01	\N	\N	\N	6	\N	\N
17	2017-03-06 14:13:30	\N	\N	\N	\N	7.5	\N
17	2017-03-06 14:13:57	\N	\N	4	\N	\N	\N
17	2017-03-06 14:16:39	\N	16	\N	\N	\N	\N
17	2017-03-06 14:30:01	\N	\N	\N	56	\N	\N
17	2017-03-06 14:40:01	\N	\N	\N	28	\N	\N
17	2017-03-06 15:00:01	\N	\N	\N	4	\N	\N
17	2017-03-06 15:10:01	\N	\N	\N	6	\N	\N
17	2017-03-06 15:20:01	\N	\N	\N	8	\N	\N
17	2017-03-06 15:30:01	\N	\N	\N	85	\N	\N
17	2017-03-06 16:10:01	\N	\N	\N	35	\N	\N
17	2017-03-06 16:40:01	\N	\N	\N	53	\N	\N
17	2017-03-06 16:50:01	\N	\N	\N	51	\N	\N
17	2017-03-06 17:00:01	\N	\N	\N	7	\N	\N
17	2017-03-06 17:10:01	\N	\N	\N	35	\N	\N
17	2017-03-06 17:30:01	\N	\N	\N	25	\N	\N
17	2017-03-06 17:40:01	\N	\N	\N	14	\N	\N
17	2017-03-06 17:50:01	\N	\N	\N	359	\N	\N
17	2017-03-06 18:00:01	\N	\N	\N	113	\N	\N
17	2017-03-06 18:10:01	\N	\N	\N	87	\N	\N
17	2017-03-06 18:40:01	\N	\N	\N	9	\N	\N
17	2017-03-06 19:27:00	\N	\N	\N	\N	8.8	\N
17	2017-03-06 19:27:15	\N	\N	4	\N	\N	\N
17	2017-03-06 19:28:31	\N	16	\N	\N	\N	\N
17	2017-03-06 20:00:01	\N	\N	\N	383	\N	\N
17	2017-03-06 20:10:01	\N	\N	\N	345	\N	\N
17	2017-03-06 20:20:01	\N	\N	\N	27	\N	\N
17	2017-03-06 22:20:01	\N	\N	\N	0	7.5	\N
17	2017-03-06 22:21:09	\N	21	\N	\N	\N	\N
17	2017-03-06 23:20:01	\N	\N	\N	57	\N	\N
17	2017-03-06 23:30:01	\N	\N	\N	20	\N	\N
17	2017-03-07 07:42:28	\N	13	\N	\N	\N	\N
17	2017-03-07 07:44:03	\N	\N	\N	\N	8.2	\N
17	2017-03-07 07:45:06	\N	\N	3	\N	\N	\N
17	2017-03-07 08:10:01	\N	\N	\N	44	\N	\N
17	2017-03-07 08:20:01	\N	\N	\N	17	\N	\N
17	2017-03-07 08:30:01	\N	\N	\N	5	\N	\N
17	2017-03-07 08:40:01	\N	\N	\N	10	\N	\N
17	2017-03-07 10:00:01	\N	\N	\N	174	\N	\N
17	2017-03-07 10:50:01	\N	\N	\N	234	\N	\N
17	2017-03-07 11:00:01	\N	\N	\N	234	\N	\N
17	2017-03-07 12:00:01	\N	\N	\N	74	\N	\N
17	2017-03-07 12:10:01	\N	\N	\N	64	\N	\N
17	2017-03-07 12:30:01	\N	\N	\N	222	\N	\N
17	2017-03-07 12:55:57	\N	\N	\N	\N	8.4	\N
17	2017-03-07 12:56:29	\N	\N	4	\N	\N	\N
17	2017-03-07 12:57:31	\N	16	\N	\N	\N	\N
17	2017-03-07 13:20:01	\N	\N	\N	26	\N	\N
17	2017-03-07 13:32:14	\N	\N	2	\N	\N	\N
17	2017-03-07 13:40:01	\N	\N	\N	32	\N	\N
17	2017-03-07 15:10:01	\N	\N	\N	54	\N	\N
17	2017-03-07 15:20:01	\N	\N	\N	199	\N	\N
17	2017-03-07 17:50:17	\N	15	\N	\N	\N	\N
17	2017-03-07 17:51:19	\N	\N	\N	\N	9.8	\N
17	2017-03-07 17:51:38	\N	\N	3	\N	\N	\N
17	2017-03-07 18:10:01	\N	\N	\N	241	\N	\N
17	2017-03-07 18:50:01	\N	\N	\N	61	\N	\N
17	2017-03-07 19:00:01	\N	\N	\N	51	\N	\N
17	2017-03-07 22:00:01	\N	\N	\N	109	\N	\N
17	2017-03-07 22:38:04	\N	20	\N	\N	\N	\N
17	2017-03-07 23:00:01	\N	\N	\N	72	\N	\N
17	2017-03-08 08:00:00	\N	\N	\N	\N	9.7	\N
17	2017-03-08 08:02:01	\N	18	\N	\N	\N	\N
17	2017-03-08 08:03:31	\N	\N	3	\N	\N	\N
17	2017-03-08 08:10:01	\N	\N	\N	156	\N	\N
17	2017-03-08 08:40:01	\N	\N	\N	74	\N	\N
17	2017-03-08 09:00:01	\N	\N	\N	42	\N	\N
17	2017-03-08 09:20:01	\N	\N	\N	47	\N	\N
17	2017-03-08 09:30:01	\N	\N	\N	20	\N	\N
17	2017-03-08 10:50:01	\N	\N	\N	9	\N	\N
17	2017-03-08 11:00:01	\N	\N	\N	4	\N	\N
17	2017-03-08 11:20:01	\N	\N	\N	80	\N	\N
17	2017-03-08 11:30:01	\N	\N	\N	43	\N	\N
17	2017-03-08 11:50:01	\N	\N	\N	7	\N	\N
17	2017-03-08 12:00:01	\N	\N	\N	66	\N	\N
17	2017-03-08 12:09:52	\N	\N	\N	\N	6.5	\N
17	2017-03-08 12:10:00	\N	\N	3	\N	\N	\N
17	2017-03-08 12:10:01	\N	\N	\N	65	\N	\N
17	2017-03-08 12:11:27	\N	12	\N	\N	\N	\N
17	2017-03-08 12:30:01	\N	\N	\N	56	\N	\N
17	2017-03-08 12:40:01	\N	\N	\N	49	\N	\N
17	2017-03-08 12:50:01	\N	\N	\N	82	\N	\N
17	2017-03-08 13:10:01	\N	\N	\N	66	\N	\N
17	2017-03-08 13:20:01	\N	\N	\N	112	\N	\N
17	2017-03-08 15:00:00	\N	\N	3	\N	\N	\N
17	2017-03-08 15:10:01	\N	\N	\N	11	\N	\N
17	2017-03-08 15:20:01	\N	\N	\N	72	\N	\N
17	2017-03-08 15:39:34	\N	10	\N	\N	\N	\N
17	2017-03-08 15:50:01	\N	\N	\N	85	\N	\N
17	2017-03-08 16:20:01	\N	\N	\N	92	\N	\N
17	2017-03-08 16:50:01	\N	\N	\N	37	\N	\N
17	2017-03-08 17:50:01	\N	\N	\N	43	\N	\N
17	2017-03-08 18:00:01	\N	\N	\N	4	\N	\N
17	2017-03-08 18:28:53	\N	10	\N	\N	\N	\N
17	2017-03-08 19:10:01	\N	\N	\N	11	\N	\N
17	2017-03-08 19:20:01	\N	\N	\N	126	\N	\N
17	2017-03-08 22:25:23	\N	20	\N	\N	\N	\N
17	2017-03-08 22:26:23	\N	\N	3	\N	\N	\N
17	2017-03-08 22:27:38	\N	\N	\N	\N	6.7	\N
17	2017-03-08 23:30:01	\N	\N	\N	35	\N	\N
17	2017-03-08 23:40:01	\N	\N	\N	19	\N	\N
17	2017-03-08 23:50:01	\N	\N	\N	1	\N	\N
17	2017-03-09 06:15:00	\N	\N	\N	\N	7.5	\N
17	2017-03-09 09:15:14	\N	\N	4	\N	\N	\N
17	2017-03-09 09:15:37	\N	\N	\N	\N	9.8	\N
17	2017-03-09 09:16:55	\N	18	\N	\N	\N	\N
17	2017-03-09 09:40:01	\N	\N	\N	64	\N	\N
17	2017-03-09 10:00:01	\N	\N	\N	52	\N	\N
17	2017-03-09 10:10:01	\N	\N	\N	7	\N	\N
17	2017-03-09 12:20:01	\N	\N	\N	81	\N	\N
17	2017-03-09 12:30:01	\N	\N	\N	8	\N	\N
17	2017-03-09 12:40:01	\N	\N	\N	140	\N	\N
17	2017-03-09 12:50:01	\N	\N	\N	8	\N	\N
17	2017-03-09 13:52:14	\N	\N	\N	\N	6.9	\N
17	2017-03-09 13:57:27	\N	\N	1	\N	\N	\N
17	2017-03-09 13:58:59	\N	4	\N	\N	\N	\N
17	2017-03-09 14:40:01	\N	\N	\N	190	\N	\N
17	2017-03-09 17:00:28	\N	\N	\N	\N	7.5	\N
17	2017-03-09 17:00:45	\N	\N	4	\N	\N	\N
17	2017-03-09 17:02:38	\N	14	\N	\N	\N	\N
17	2017-03-09 17:20:01	\N	\N	\N	32	\N	\N
17	2017-03-09 17:50:01	\N	\N	\N	68	\N	\N
17	2017-03-09 18:30:01	\N	\N	\N	148	\N	\N
17	2017-03-09 18:40:01	\N	\N	\N	87	\N	\N
17	2017-03-09 18:50:01	\N	\N	\N	50	\N	\N
17	2017-03-09 22:40:01	\N	\N	\N	80	\N	\N
17	2017-03-09 22:42:35	\N	20	\N	\N	\N	\N
17	2017-03-10 00:10:01	\N	\N	\N	25	\N	\N
17	2017-03-10 07:42:23	\N	\N	\N	\N	9.1	\N
17	2017-03-10 07:42:42	\N	\N	4	\N	\N	\N
17	2017-03-10 07:43:30	\N	16	\N	\N	\N	\N
17	2017-03-10 08:30:01	\N	\N	\N	54	\N	\N
17	2017-03-10 09:20:01	\N	\N	\N	20	\N	\N
17	2017-03-10 09:40:01	\N	\N	\N	199	\N	\N
17	2017-03-10 09:50:01	\N	\N	\N	263	\N	\N
17	2017-03-10 10:00:01	\N	\N	\N	254	\N	\N
17	2017-03-10 10:10:01	\N	\N	\N	417	\N	\N
17	2017-03-10 10:20:01	\N	\N	\N	136	\N	\N
17	2017-03-10 10:30:01	\N	\N	\N	62	\N	\N
17	2017-03-10 10:40:01	\N	\N	\N	590	\N	\N
17	2017-03-10 10:50:01	\N	\N	\N	22	\N	\N
17	2017-03-10 11:00:01	\N	\N	\N	51	\N	\N
17	2017-03-10 11:10:01	\N	\N	\N	800	\N	\N
17	2017-03-10 11:20:01	\N	\N	\N	281	\N	\N
17	2017-03-10 11:38:14	\N	\N	\N	\N	5.8	\N
17	2017-03-10 11:38:27	\N	\N	3	\N	\N	\N
17	2017-03-10 11:40:03	\N	2	\N	\N	\N	\N
17	2017-03-10 11:40:20	\N	3	\N	\N	\N	\N
17	2017-03-10 11:40:35	\N	4	\N	\N	\N	\N
17	2017-03-10 11:40:59	\N	5	\N	\N	\N	\N
17	2017-03-10 11:41:28	\N	\N	\N	\N	\N	\N
17	2017-03-10 11:42:28	\N	4	\N	\N	\N	\N
17	2017-03-10 11:42:58	\N	-1	\N	\N	\N	\N
17	2017-03-10 11:43:17	\N	14	\N	\N	\N	\N
17	2017-03-10 11:50:01	\N	\N	\N	680	\N	\N
17	2017-03-10 12:10:01	\N	\N	\N	238	\N	\N
17	2017-03-10 12:50:01	\N	\N	\N	18	\N	\N
17	2017-03-10 13:07:48	\N	20	\N	\N	\N	\N
17	2017-03-10 13:25:00	\N	\N	4	\N	\N	\N
17	2017-03-10 14:10:01	\N	\N	\N	156	\N	\N
17	2017-03-10 17:22:00	\N	\N	\N	\N	5.6	\N
17	2017-03-10 17:30:01	\N	\N	\N	66	\N	\N
17	2017-03-10 17:40:01	\N	\N	\N	2695	\N	\N
17	2017-03-10 18:22:08	\N	20	\N	\N	\N	\N
17	2017-03-10 18:22:59	\N	\N	6	\N	\N	\N
17	2017-03-10 19:00:01	\N	\N	\N	31	\N	\N
17	2017-03-10 19:20:01	\N	\N	\N	44	\N	\N
17	2017-03-10 19:30:01	\N	\N	\N	3	\N	\N
17	2017-03-10 20:10:01	\N	\N	\N	173	\N	\N
17	2017-03-10 20:20:01	\N	\N	\N	1247	\N	\N
17	2017-03-10 20:30:01	\N	\N	\N	420	\N	\N
17	2017-03-10 20:40:01	\N	\N	\N	30	\N	\N
17	2017-03-10 22:20:16	\N	\N	\N	\N	8.3	\N
17	2017-03-10 22:21:52	\N	23	\N	\N	\N	\N
17	2017-03-10 22:22:22	\N	-1	\N	\N	\N	\N
17	2017-03-10 23:20:01	\N	\N	\N	24	\N	\N
17	2017-03-11 09:50:22	\N	\N	\N	\N	8.9	\N
17	2017-03-11 09:52:26	\N	\N	3	\N	\N	\N
17	2017-03-11 09:54:12	\N	14	\N	\N	\N	\N
17	2017-03-11 13:10:01	\N	\N	\N	34	\N	\N
17	2017-03-11 13:50:01	\N	\N	\N	2	\N	\N
17	2017-03-11 14:00:01	\N	\N	\N	85	\N	\N
17	2017-03-11 14:10:01	\N	\N	\N	32	\N	\N
17	2017-03-11 14:30:01	\N	\N	\N	32	\N	\N
17	2017-03-11 15:00:01	\N	\N	\N	71	\N	\N
17	2017-03-11 15:10:01	\N	\N	\N	138	\N	\N
17	2017-03-11 15:40:17	\N	\N	\N	\N	9.2	\N
17	2017-03-11 15:40:28	\N	\N	3	\N	\N	\N
17	2017-03-11 16:40:01	\N	\N	\N	104	\N	\N
17	2017-03-11 17:10:01	\N	\N	\N	36	\N	\N
17	2017-03-11 18:12:39	\N	\N	\N	\N	7.7	6.71996
17	2017-03-11 18:13:00	\N	\N	4	\N	\N	\N
17	2017-03-11 18:14:09	\N	20	\N	\N	\N	\N
17	2017-03-11 18:50:01	\N	\N	\N	74	\N	\N
17	2017-03-11 19:00:01	\N	\N	\N	48	\N	\N
17	2017-03-11 19:10:01	\N	\N	\N	14	\N	\N
17	2017-03-11 19:30:01	\N	\N	\N	74	\N	\N
17	2017-03-11 22:06:12	\N	22	\N	\N	\N	\N
17	2017-03-11 22:50:01	\N	\N	\N	27	\N	\N
17	2017-03-11 23:00:01	\N	\N	\N	40	\N	\N
17	2017-03-12 07:33:12	\N	\N	\N	\N	9.3	\N
17	2017-03-12 07:33:24	\N	\N	3	\N	\N	\N
17	2017-03-12 07:34:02	\N	3	\N	\N	\N	\N
17	2017-03-12 07:34:25	\N	14	\N	\N	\N	\N
17	2017-03-12 08:20:01	\N	\N	\N	84	\N	\N
17	2017-03-12 08:30:01	\N	\N	\N	41	\N	\N
17	2017-03-12 08:40:01	\N	\N	\N	114	\N	\N
17	2017-03-12 09:50:01	\N	\N	\N	85	\N	\N
17	2017-03-12 10:30:01	\N	\N	\N	57	\N	\N
17	2017-03-12 10:31:08	\N	12	\N	\N	\N	\N
17	2017-03-12 11:00:01	\N	\N	\N	40	\N	\N
17	2017-03-12 11:30:01	\N	\N	\N	62	\N	\N
17	2017-03-12 11:50:01	\N	\N	\N	38	\N	\N
17	2017-03-12 13:10:01	\N	\N	\N	5	\N	\N
17	2017-03-12 13:20:01	\N	\N	\N	141	\N	\N
17	2017-03-12 13:30:01	\N	\N	\N	46	\N	\N
17	2017-03-12 14:30:01	\N	\N	\N	55	\N	\N
17	2017-03-12 14:40:01	\N	\N	\N	24	\N	\N
17	2017-03-12 14:50:01	\N	\N	\N	80	\N	\N
17	2017-03-12 15:23:57	\N	16	\N	\N	\N	\N
17	2017-03-12 17:39:14	\N	\N	\N	\N	9	\N
17	2017-03-12 17:39:24	\N	\N	4	\N	\N	\N
17	2017-03-12 18:30:01	\N	\N	\N	6	\N	\N
17	2017-03-12 18:40:01	\N	\N	\N	140	\N	\N
17	2017-03-12 18:50:01	\N	\N	\N	69	\N	\N
17	2017-03-12 19:30:01	\N	\N	\N	10	\N	\N
17	2017-03-12 22:15:16	\N	23	\N	\N	\N	\N
17	2017-03-12 22:40:01	\N	\N	\N	96	\N	\N
17	2017-03-13 05:15:00	\N	\N	\N	\N	7.5	\N
17	2017-03-13 07:45:36	\N	\N	4	\N	\N	\N
17	2017-03-13 07:45:58	\N	\N	\N	\N	9.5	6.87391
17	2017-03-13 07:47:13	\N	18	\N	\N	\N	\N
17	2017-03-13 09:20:01	\N	\N	\N	56	\N	\N
17	2017-03-13 09:30:01	\N	\N	\N	289	\N	\N
17	2017-03-13 09:40:01	\N	\N	\N	11	\N	\N
17	2017-03-13 09:50:01	\N	\N	\N	24	\N	\N
17	2017-03-13 10:20:01	\N	\N	\N	5	\N	\N
17	2017-03-13 10:30:01	\N	\N	\N	359	\N	\N
17	2017-03-13 11:30:01	\N	\N	\N	28	\N	\N
17	2017-03-13 11:40:01	\N	\N	\N	403	\N	\N
17	2017-03-13 11:50:01	\N	\N	\N	34	\N	\N
17	2017-03-13 12:00:01	\N	\N	\N	71	\N	\N
17	2017-03-13 12:10:01	\N	\N	\N	82	\N	\N
17	2017-03-13 12:20:01	\N	\N	\N	88	\N	\N
17	2017-03-13 12:30:01	\N	\N	\N	110	\N	\N
17	2017-03-13 12:40:01	\N	\N	\N	264	\N	\N
17	2017-03-13 12:50:01	\N	\N	\N	557	\N	\N
17	2017-03-13 13:00:01	\N	\N	\N	100	\N	\N
17	2017-03-13 13:10:01	\N	\N	\N	2	\N	\N
17	2017-03-13 13:15:09	\N	\N	\N	\N	4.6	\N
17	2017-03-13 13:15:19	\N	\N	2	\N	\N	\N
17	2017-03-13 13:16:03	\N	12	\N	\N	\N	\N
17	2017-03-13 13:20:01	\N	\N	\N	104	\N	\N
17	2017-03-13 13:30:01	\N	\N	\N	191	\N	\N
17	2017-03-13 13:40:01	\N	\N	\N	240	\N	\N
17	2017-03-13 13:50:01	\N	\N	\N	582	\N	\N
17	2017-03-13 14:00:01	\N	\N	\N	403	\N	\N
17	2017-03-13 14:10:01	\N	\N	\N	11	\N	\N
17	2017-03-13 14:30:01	\N	\N	\N	12	\N	\N
17	2017-03-13 14:40:01	\N	\N	\N	669	\N	\N
17	2017-03-13 14:50:01	\N	\N	\N	272	\N	\N
17	2017-03-13 15:00:01	\N	\N	\N	875	\N	\N
17	2017-03-13 15:10:01	\N	\N	\N	170	\N	\N
17	2017-03-13 15:20:01	\N	\N	\N	64	\N	\N
17	2017-03-13 15:30:01	\N	\N	\N	601	\N	\N
17	2017-03-13 16:28:05	\N	\N	\N	\N	5.6	\N
17	2017-03-13 16:28:17	\N	\N	5	\N	\N	\N
17	2017-03-13 16:29:21	\N	18	\N	\N	\N	\N
17	2017-03-13 17:10:01	\N	\N	\N	365	\N	\N
17	2017-03-13 18:30:01	\N	\N	\N	117	\N	\N
17	2017-03-13 18:40:01	\N	\N	\N	1	\N	\N
17	2017-03-13 19:10:01	\N	\N	\N	3	\N	\N
17	2017-03-13 19:20:01	\N	\N	\N	777	\N	\N
17	2017-03-13 19:30:01	\N	\N	\N	14	\N	\N
17	2017-03-13 22:09:34	\N	\N	\N	\N	\N	\N
17	2017-03-13 22:11:38	\N	4	\N	\N	\N	\N
17	2017-03-13 22:11:43	\N	2	\N	\N	\N	\N
17	2017-03-13 22:12:02	\N	4	\N	\N	\N	\N
17	2017-03-13 22:12:10	\N	4	\N	\N	\N	\N
17	2017-03-13 22:12:40	\N	2	\N	\N	\N	\N
17	2017-03-13 22:13:03	\N	23	\N	\N	\N	\N
17	2017-03-14 07:25:54	\N	\N	4	\N	\N	\N
17	2017-03-14 07:26:55	\N	2	\N	\N	\N	\N
17	2017-03-14 07:27:19	\N	16	\N	\N	\N	\N
17	2017-03-14 07:30:00	\N	\N	\N	\N	7.3	\N
17	2017-03-14 08:00:01	\N	\N	\N	21	\N	\N
17	2017-03-14 08:10:01	\N	\N	\N	23	\N	\N
17	2017-03-14 08:20:01	\N	\N	\N	14	\N	\N
17	2017-03-14 10:20:01	\N	\N	\N	37	\N	\N
17	2017-03-14 10:30:01	\N	\N	\N	216	\N	\N
17	2017-03-14 10:40:01	\N	\N	\N	261	\N	\N
17	2017-03-14 11:20:01	\N	\N	\N	98	\N	\N
17	2017-03-14 11:30:01	\N	\N	\N	90	\N	\N
17	2017-03-14 11:40:01	\N	\N	\N	7	\N	\N
17	2017-03-14 11:40:08	\N	\N	\N	\N	5.9	\N
17	2017-03-14 11:40:19	\N	\N	3	\N	\N	\N
17	2017-03-14 11:41:04	\N	12	\N	\N	\N	\N
17	2017-03-14 11:50:01	\N	\N	\N	36	\N	\N
17	2017-03-14 12:30:01	\N	\N	\N	124	\N	\N
17	2017-03-14 13:40:01	\N	\N	\N	158	\N	\N
17	2017-03-14 13:50:01	\N	\N	\N	78	\N	\N
17	2017-03-14 14:10:01	\N	\N	\N	36	\N	\N
17	2017-03-14 14:20:01	\N	\N	\N	24	\N	\N
17	2017-03-14 14:30:01	\N	\N	\N	130	\N	\N
17	2017-03-14 14:40:01	\N	\N	\N	99	\N	\N
17	2017-03-14 14:50:01	\N	\N	\N	10	\N	\N
17	2017-03-14 17:51:30	\N	\N	\N	\N	7	\N
17	2017-03-14 17:51:45	\N	\N	4	\N	\N	\N
17	2017-03-14 18:01:18	\N	16	\N	\N	\N	\N
17	2017-03-14 18:30:01	\N	\N	\N	54	\N	\N
17	2017-03-14 18:40:01	\N	\N	\N	28	\N	\N
17	2017-03-14 21:50:34	\N	2	\N	\N	\N	\N
17	2017-03-14 21:51:40	\N	9	\N	\N	\N	\N
17	2017-03-14 21:52:48	\N	23	\N	\N	\N	\N
17	2017-03-14 22:50:01	\N	\N	\N	72	\N	\N
17	2017-03-14 23:00:01	\N	\N	\N	14	\N	\N
17	2017-03-14 23:10:01	\N	\N	\N	30	\N	\N
17	2017-03-14 23:20:01	\N	\N	\N	16	\N	\N
17	2017-03-15 07:29:57	\N	\N	\N	\N	9.3	\N
17	2017-03-15 07:30:08	\N	\N	2	\N	\N	\N
17	2017-03-15 07:31:31	\N	8	\N	\N	\N	\N
17	2017-03-15 08:00:01	\N	\N	\N	2	\N	\N
17	2017-03-15 08:10:01	\N	\N	\N	20	\N	\N
17	2017-03-15 08:20:01	\N	\N	\N	216	\N	\N
17	2017-03-15 09:50:01	\N	\N	\N	103	\N	\N
17	2017-03-15 10:00:01	\N	\N	\N	201	\N	\N
17	2017-03-15 10:10:01	\N	\N	\N	394	\N	\N
17	2017-03-15 10:20:01	\N	\N	\N	2	\N	\N
17	2017-03-15 10:30:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 10:40:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 10:50:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 11:00:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 11:10:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 11:20:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 11:30:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 11:40:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 11:50:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 12:00:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 12:10:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 12:20:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 12:30:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 12:40:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 12:50:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 13:00:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 13:10:01	\N	\N	\N	1000	\N	\N
17	2017-03-15 13:20:01	\N	\N	\N	998	\N	\N
17	2017-03-15 13:30:01	\N	\N	\N	67	\N	\N
17	2017-03-15 13:40:01	\N	\N	\N	125	\N	\N
17	2017-03-15 14:40:01	\N	\N	\N	335	\N	\N
17	2017-03-15 14:49:20	\N	\N	\N	\N	7.5	\N
17	2017-03-15 14:49:34	\N	\N	3	\N	\N	\N
17	2017-03-15 14:50:16	\N	12	\N	\N	\N	\N
17	2017-03-15 14:50:37	\N	2	\N	\N	\N	\N
17	2017-03-15 14:50:49	\N	1	\N	\N	\N	\N
17	2017-03-15 15:00:01	\N	\N	\N	155	\N	\N
17	2017-03-15 15:10:01	\N	\N	\N	36	\N	\N
17	2017-03-15 15:40:01	\N	\N	\N	40	\N	\N
17	2017-03-15 16:10:01	\N	\N	\N	28	\N	\N
17	2017-03-15 16:20:01	\N	\N	\N	58	\N	\N
17	2017-03-15 16:30:01	\N	\N	\N	6	\N	\N
17	2017-03-15 20:00:01	\N	\N	\N	6	\N	\N
17	2017-03-16 08:06:59	\N	2	\N	\N	\N	\N
17	2017-03-16 08:07:24	\N	10	\N	\N	\N	\N
17	2017-03-16 08:08:16	\N	\N	\N	\N	10.7	\N
17	2017-03-16 09:00:01	\N	\N	\N	36	\N	\N
17	2017-03-16 09:10:01	\N	\N	\N	34	\N	\N
17	2017-03-16 10:50:01	\N	\N	\N	54	\N	\N
17	2017-03-16 11:00:01	\N	\N	\N	8	\N	\N
17	2017-03-16 11:30:01	\N	\N	\N	61	\N	\N
17	2017-03-16 12:24:49	\N	\N	\N	\N	7.7	\N
17	2017-03-16 13:00:01	\N	\N	\N	97	\N	\N
17	2017-03-16 13:10:01	\N	\N	\N	46	\N	\N
17	2017-03-16 13:50:01	\N	\N	\N	116	\N	\N
17	2017-03-16 14:00:01	\N	\N	\N	71	\N	\N
17	2017-03-16 14:16:01	\N	\N	4	\N	\N	\N
17	2017-03-16 14:16:09	\N	\N	\N	\N	7.6	6.60825
17	2017-03-16 14:16:53	\N	15	\N	\N	\N	\N
17	2017-03-16 14:17:53	\N	\N	\N	\N	9.8	6.74874
17	2017-03-16 15:00:01	\N	\N	\N	66	\N	\N
17	2017-03-16 15:10:01	\N	\N	\N	24	\N	\N
17	2017-03-16 15:30:01	\N	\N	\N	81	\N	\N
17	2017-03-16 16:50:01	\N	\N	\N	4	\N	\N
17	2017-03-16 17:00:01	\N	\N	\N	124	\N	\N
17	2017-03-16 17:10:01	\N	\N	\N	48	\N	\N
17	2017-03-16 17:20:01	\N	\N	\N	121	\N	\N
17	2017-03-16 17:30:01	\N	\N	\N	31	\N	\N
17	2017-03-16 17:35:00	\N	\N	4	\N	\N	\N
17	2017-03-16 17:40:01	\N	\N	\N	71	\N	\N
17	2017-03-16 20:28:31	\N	15	\N	\N	\N	\N
17	2017-03-16 20:33:08	\N	\N	\N	\N	\N	\N
17	2017-03-16 20:34:35	\N	4	\N	\N	\N	\N
17	2017-03-16 20:35:02	\N	5	\N	\N	\N	\N
17	2017-03-16 20:37:22	\N	\N	4	\N	\N	\N
17	2017-03-16 21:41:08	\N	25	\N	\N	\N	\N
17	2017-03-17 07:53:28	\N	\N	\N	\N	10.5	\N
17	2017-03-17 07:53:45	\N	\N	4	\N	\N	\N
17	2017-03-17 07:54:24	\N	16	\N	\N	\N	\N
17	2017-03-17 08:20:01	\N	\N	\N	100	\N	\N
17	2017-03-17 08:40:01	\N	\N	\N	16	\N	\N
17	2017-03-17 08:50:01	\N	\N	\N	26	\N	\N
17	2017-03-17 09:00:01	\N	\N	\N	148	\N	\N
17	2017-03-17 09:10:01	\N	\N	\N	18	\N	\N
17	2017-03-17 09:30:01	\N	\N	\N	86	\N	\N
17	2017-03-17 09:40:01	\N	\N	\N	52	\N	\N
17	2017-03-17 09:50:01	\N	\N	\N	7	\N	\N
17	2017-03-17 10:00:01	\N	\N	\N	168	\N	\N
17	2017-03-17 10:10:01	\N	\N	\N	10	\N	\N
17	2017-03-17 10:20:01	\N	\N	\N	266	\N	\N
17	2017-03-17 10:30:01	\N	\N	\N	295	\N	\N
17	2017-03-17 10:40:01	\N	\N	\N	115	\N	\N
17	2017-03-17 11:40:01	\N	\N	\N	24	\N	\N
17	2017-03-17 11:50:01	\N	\N	\N	25	\N	\N
17	2017-03-17 12:00:01	\N	\N	\N	77	\N	\N
17	2017-03-17 12:50:01	\N	\N	\N	183	\N	\N
17	2017-03-17 13:00:01	\N	\N	\N	108	\N	\N
17	2017-03-17 13:10:01	\N	\N	\N	118	\N	\N
17	2017-03-17 13:20:01	\N	\N	\N	9	\N	\N
17	2017-03-17 13:30:01	\N	\N	\N	8	\N	\N
17	2017-03-17 13:40:01	\N	\N	\N	45	\N	\N
17	2017-03-17 14:00:01	\N	\N	\N	40	\N	\N
17	2017-03-17 14:10:01	\N	\N	\N	75	\N	\N
17	2017-03-17 14:20:01	\N	\N	\N	30	\N	\N
17	2017-03-17 14:30:01	\N	\N	\N	26	\N	\N
17	2017-03-17 14:40:01	\N	\N	\N	23	\N	\N
17	2017-03-17 15:00:01	\N	\N	\N	21	\N	\N
17	2017-03-17 15:10:01	\N	\N	\N	21	\N	\N
17	2017-03-17 15:30:01	\N	\N	\N	17	\N	\N
17	2017-03-17 15:40:01	\N	\N	\N	73	\N	\N
17	2017-03-17 15:50:01	\N	\N	\N	18	\N	\N
17	2017-03-17 16:10:01	\N	\N	\N	46	\N	\N
17	2017-03-17 16:20:01	\N	\N	\N	46	\N	\N
17	2017-03-17 16:30:01	\N	\N	\N	51	\N	\N
17	2017-03-17 16:37:58	\N	16	\N	\N	\N	\N
17	2017-03-17 16:39:04	\N	\N	\N	\N	4.8	\N
17	2017-03-17 16:39:15	\N	\N	4	\N	\N	\N
17	2017-03-17 16:40:01	\N	\N	\N	90	\N	\N
17	2017-03-17 16:50:01	\N	\N	\N	126	\N	\N
17	2017-03-17 17:00:01	\N	\N	\N	90	\N	\N
17	2017-03-17 17:10:01	\N	\N	\N	72	\N	\N
17	2017-03-17 17:20:01	\N	\N	\N	18	\N	\N
17	2017-03-17 17:30:01	\N	\N	\N	9	\N	\N
17	2017-03-17 18:20:01	\N	\N	\N	106	\N	\N
17	2017-03-17 18:30:01	\N	\N	\N	8	\N	\N
17	2017-03-17 18:40:01	\N	\N	\N	262	\N	\N
17	2017-03-17 18:50:01	\N	\N	\N	419	\N	\N
17	2017-03-17 19:00:01	\N	\N	\N	6	\N	\N
17	2017-03-17 19:10:01	\N	\N	\N	62	\N	\N
17	2017-03-17 20:50:01	\N	\N	\N	71	\N	\N
17	2017-03-17 21:00:01	\N	\N	\N	84	\N	\N
17	2017-03-17 22:13:25	\N	5	\N	\N	\N	\N
17	2017-03-17 22:14:37	\N	20	\N	\N	\N	\N
17	2017-03-17 23:20:01	\N	\N	\N	67	\N	\N
17	2017-03-17 23:30:01	\N	\N	\N	14	\N	\N
17	2017-03-18 07:34:45	\N	\N	\N	\N	9.8	\N
17	2017-03-18 07:34:58	\N	\N	3	\N	\N	\N
17	2017-03-18 07:36:23	\N	16	\N	\N	\N	\N
17	2017-03-18 10:40:01	\N	\N	\N	178	\N	\N
17	2017-03-18 11:06:13	\N	5	\N	\N	\N	\N
17	2017-03-18 11:20:01	\N	\N	\N	21	\N	\N
17	2017-03-18 11:21:35	\N	\N	\N	\N	8.7	\N
17	2017-03-18 11:21:47	\N	\N	2	\N	\N	\N
17	2017-03-18 12:10:01	\N	\N	\N	121	\N	\N
17	2017-03-18 12:20:01	\N	\N	\N	57	\N	\N
17	2017-03-18 14:20:01	\N	\N	\N	60	\N	\N
17	2017-03-18 14:30:01	\N	\N	\N	132	\N	\N
17	2017-03-18 15:20:01	\N	\N	\N	40	\N	\N
17	2017-03-18 15:30:01	\N	\N	\N	27	\N	\N
17	2017-03-18 15:40:01	\N	\N	\N	56	\N	\N
17	2017-03-18 17:00:01	\N	\N	\N	32	\N	\N
17	2017-03-18 17:05:39	\N	\N	\N	\N	6.8	\N
17	2017-03-18 17:05:54	\N	\N	4	\N	\N	\N
17	2017-03-18 17:06:43	\N	20	\N	\N	\N	\N
17	2017-03-18 17:10:01	\N	\N	\N	3	\N	\N
17	2017-03-18 17:20:01	\N	\N	\N	6	\N	\N
17	2017-03-18 17:30:01	\N	\N	\N	203	\N	\N
17	2017-03-18 17:40:01	\N	\N	\N	89	\N	\N
17	2017-03-18 17:50:01	\N	\N	\N	25	\N	\N
17	2017-03-18 18:00:01	\N	\N	\N	4	\N	\N
17	2017-03-18 18:10:01	\N	\N	\N	13	\N	\N
17	2017-03-18 18:50:01	\N	\N	\N	68	\N	\N
17	2017-03-18 19:00:01	\N	\N	\N	45	\N	\N
17	2017-03-18 20:40:01	\N	\N	\N	56	\N	\N
17	2017-03-18 20:50:01	\N	\N	\N	25	\N	\N
17	2017-03-18 21:56:28	\N	20	\N	\N	\N	\N
17	2017-03-18 21:58:46	\N	\N	\N	\N	9.9	\N
17	2017-03-18 22:50:01	\N	\N	\N	2	\N	\N
17	2017-03-18 23:00:01	\N	\N	\N	6	\N	\N
17	2017-03-19 08:10:59	\N	\N	\N	\N	8.2	\N
17	2017-03-19 08:11:14	\N	\N	4	\N	\N	\N
17	2017-03-19 08:12:15	\N	20	\N	\N	\N	\N
17	2017-03-19 11:10:01	\N	\N	\N	9	\N	\N
17	2017-03-19 11:54:41	\N	20	\N	\N	\N	\N
17	2017-03-19 11:55:01	\N	-1	\N	\N	\N	\N
17	2017-03-19 11:55:34	\N	\N	\N	\N	8	\N
17	2017-03-19 11:55:46	\N	\N	5	\N	\N	\N
17	2017-03-19 12:50:01	\N	\N	\N	118	\N	\N
17	2017-03-19 13:00:01	\N	\N	\N	231	\N	\N
17	2017-03-19 13:10:01	\N	\N	\N	361	\N	\N
17	2017-03-19 14:20:01	\N	\N	\N	461	\N	\N
17	2017-03-19 14:30:01	\N	\N	\N	51	\N	\N
17	2017-03-19 14:40:01	\N	\N	\N	740	\N	\N
17	2017-03-19 14:50:01	\N	\N	\N	344	\N	\N
17	2017-03-19 15:00:01	\N	\N	\N	475	\N	\N
17	2017-03-19 15:10:01	\N	\N	\N	644	\N	\N
17	2017-03-19 15:20:01	\N	\N	\N	84	\N	\N
17	2017-03-19 15:30:01	\N	\N	\N	388	\N	\N
17	2017-03-19 15:40:01	\N	\N	\N	304	\N	\N
17	2017-03-19 16:00:01	\N	\N	\N	282	\N	\N
17	2017-03-19 16:04:17	\N	\N	\N	\N	5.7	\N
17	2017-03-19 16:04:25	\N	\N	3	\N	\N	\N
17	2017-03-19 16:05:15	\N	15	\N	\N	\N	\N
17	2017-03-19 16:05:43	\N	15	\N	\N	\N	\N
17	2017-03-19 16:30:01	\N	\N	\N	303	\N	\N
17	2017-03-19 16:40:01	\N	\N	\N	183	\N	\N
17	2017-03-19 17:30:01	\N	\N	\N	62	\N	\N
17	2017-03-19 17:40:01	\N	\N	\N	8	\N	\N
17	2017-03-19 18:40:01	\N	\N	\N	19	\N	\N
17	2017-03-19 19:20:01	\N	\N	\N	32	\N	\N
17	2017-03-19 19:50:01	\N	\N	\N	137	\N	\N
17	2017-03-19 20:00:01	\N	\N	\N	53	\N	\N
17	2017-03-19 21:10:01	\N	\N	\N	16	\N	\N
17	2017-03-19 23:20:01	\N	\N	\N	79	\N	\N
17	2017-03-19 23:39:04	\N	25	\N	\N	\N	\N
17	2017-03-20 00:20:01	\N	\N	\N	77	\N	\N
17	2017-03-20 00:30:01	\N	\N	\N	13	\N	\N
17	2017-03-20 07:57:59	\N	\N	\N	\N	9.7	\N
17	2017-03-20 07:58:08	\N	\N	5	\N	\N	\N
17	2017-03-20 07:58:56	\N	20	\N	\N	\N	\N
17	2017-03-20 08:50:01	\N	\N	\N	66	\N	\N
17	2017-03-20 11:40:01	\N	\N	\N	255	\N	\N
17	2017-03-20 12:52:08	\N	\N	\N	\N	7.7	\N
17	2017-03-20 12:53:08	\N	\N	\N	\N	6.2	6.63921
17	2017-03-20 12:54:08	\N	\N	3	\N	\N	\N
17	2017-03-20 13:50:01	\N	\N	\N	45	\N	\N
17	2017-03-20 14:20:01	\N	\N	\N	85	\N	\N
17	2017-03-20 14:30:01	\N	\N	\N	25	\N	\N
17	2017-03-20 14:57:53	\N	20	\N	\N	\N	\N
17	2017-03-20 15:20:01	\N	\N	\N	91	\N	\N
17	2017-03-20 15:30:01	\N	\N	\N	28	\N	\N
17	2017-03-20 16:00:01	\N	\N	\N	66	\N	\N
17	2017-03-20 17:20:01	\N	\N	\N	2	\N	\N
17	2017-03-20 17:30:01	\N	\N	\N	102	\N	\N
17	2017-03-20 18:04:04	\N	\N	\N	\N	\N	\N
17	2017-03-20 18:20:01	\N	\N	\N	130	\N	\N
17	2017-03-20 18:30:01	\N	\N	\N	29	\N	\N
17	2017-03-20 18:40:01	\N	\N	\N	130	\N	\N
17	2017-03-20 20:57:52	\N	20	\N	\N	\N	\N
17	2017-03-20 21:50:01	\N	\N	\N	52	\N	\N
17	2017-03-20 22:16:17	\N	20	\N	\N	\N	\N
17	2017-03-20 23:10:01	\N	\N	\N	11	\N	\N
17	2017-03-20 23:20:01	\N	\N	\N	20	\N	\N
17	2017-03-21 09:04:10	\N	\N	\N	\N	11.7	\N
17	2017-03-21 09:04:26	\N	\N	4	\N	\N	\N
17	2017-03-21 09:08:09	\N	20	\N	\N	\N	\N
17	2017-03-21 09:50:01	\N	\N	\N	30	\N	\N
17	2017-03-21 11:50:01	\N	\N	\N	59	\N	\N
17	2017-03-21 12:30:01	\N	\N	\N	98	\N	\N
17	2017-03-21 12:40:01	\N	\N	\N	100	\N	\N
17	2017-03-21 12:49:53	\N	20	\N	\N	\N	\N
17	2017-03-21 12:50:01	\N	\N	\N	8	\N	\N
17	2017-03-21 13:40:01	\N	\N	\N	166	\N	\N
17	2017-03-21 14:10:01	\N	\N	\N	145	\N	\N
17	2017-03-21 14:20:01	\N	\N	\N	15	\N	\N
17	2017-03-21 14:30:01	\N	\N	\N	82	\N	\N
17	2017-03-21 14:40:01	\N	\N	\N	1	\N	\N
17	2017-03-21 15:20:01	\N	\N	\N	96	\N	\N
17	2017-03-21 16:00:01	\N	\N	\N	82	\N	\N
17	2017-03-21 17:28:25	\N	20	\N	\N	\N	\N
17	2017-03-21 17:39:48	\N	3	\N	\N	\N	\N
17	2017-03-21 17:40:37	\N	2	\N	\N	\N	\N
17	2017-03-21 17:40:56	\N	10	\N	\N	\N	\N
17	2017-03-21 18:40:01	\N	\N	\N	277	\N	\N
17	2017-03-21 18:50:01	\N	\N	\N	51	\N	\N
17	2017-03-21 19:00:01	\N	\N	\N	20	\N	\N
17	2017-03-21 19:10:01	\N	\N	\N	66	\N	\N
17	2017-03-21 19:20:01	\N	\N	\N	18	\N	\N
17	2017-03-21 19:30:01	\N	\N	\N	125	\N	\N
17	2017-03-21 19:40:01	\N	\N	\N	51	\N	\N
17	2017-03-21 22:28:33	\N	25	\N	\N	\N	\N
17	2017-03-21 22:29:47	\N	\N	\N	\N	8.2	\N
17	2017-03-21 22:50:01	\N	\N	\N	28	\N	\N
17	2017-03-22 08:46:05	\N	\N	\N	\N	8	\N
17	2017-03-22 08:46:32	\N	\N	4	\N	\N	\N
17	2017-03-22 08:47:10	\N	11	\N	\N	\N	\N
17	2017-03-22 11:10:01	\N	\N	\N	141	\N	\N
17	2017-03-22 11:20:01	\N	\N	\N	92	\N	\N
17	2017-03-22 11:30:01	\N	\N	\N	11	\N	\N
17	2017-03-22 11:40:01	\N	\N	\N	38	\N	\N
17	2017-03-22 11:50:01	\N	\N	\N	57	\N	\N
17	2017-03-22 12:00:01	\N	\N	\N	108	\N	\N
17	2017-03-22 12:10:01	\N	\N	\N	55	\N	\N
17	2017-03-22 12:30:01	\N	\N	\N	60	\N	\N
17	2017-03-22 13:17:40	\N	\N	\N	\N	7.1	\N
17	2017-03-22 13:17:49	\N	\N	1	\N	\N	\N
17	2017-03-22 13:30:01	\N	\N	\N	18	\N	\N
17	2017-03-22 14:00:01	\N	\N	\N	140	\N	\N
17	2017-03-22 14:10:01	\N	\N	\N	29	\N	\N
17	2017-03-22 14:23:14	\N	\N	\N	\N	\N	\N
17	2017-03-22 16:10:02	\N	3	\N	\N	\N	\N
17	2017-03-22 16:11:17	\N	\N	\N	\N	7.2	6.63455
17	2017-03-22 17:00:01	\N	\N	\N	323	\N	\N
17	2017-03-22 18:10:01	\N	\N	\N	165	\N	\N
17	2017-03-22 18:20:01	\N	\N	\N	377	\N	\N
17	2017-03-22 19:00:01	\N	\N	\N	35	\N	\N
17	2017-03-22 19:10:01	\N	\N	\N	169	\N	\N
17	2017-03-22 19:30:01	\N	\N	\N	109	\N	\N
17	2017-03-22 21:30:01	\N	\N	\N	232	\N	\N
17	2017-03-22 21:40:01	\N	\N	\N	28	\N	\N
17	2017-03-22 22:30:52	\N	25	\N	\N	\N	\N
17	2017-03-23 05:40:00	\N	\N	\N	\N	8.3	\N
17	2017-03-23 07:38:02	\N	\N	2	\N	\N	\N
17	2017-03-23 07:39:29	\N	10	\N	\N	\N	\N
17	2017-03-23 07:41:43	\N	10	\N	\N	\N	\N
17	2017-03-23 08:30:01	\N	\N	\N	14	\N	\N
17	2017-03-23 09:30:01	\N	\N	\N	114	\N	\N
17	2017-03-23 10:00:01	\N	\N	\N	118	\N	\N
17	2017-03-23 10:30:01	\N	\N	\N	66	\N	\N
17	2017-03-23 11:00:01	\N	\N	\N	209	\N	\N
17	2017-03-23 11:50:01	\N	\N	\N	253	\N	\N
17	2017-03-23 12:00:01	\N	\N	\N	274	\N	\N
17	2017-03-23 12:30:01	\N	\N	\N	29	\N	\N
17	2017-03-23 12:50:01	\N	\N	\N	10	\N	\N
17	2017-03-23 13:00:01	\N	\N	\N	165	\N	\N
17	2017-03-23 13:10:01	\N	\N	\N	19	\N	\N
17	2017-03-23 14:29:30	\N	20	\N	\N	\N	\N
17	2017-03-23 17:27:01	\N	\N	\N	\N	9.9	\N
17	2017-03-23 17:27:39	\N	16	\N	\N	\N	\N
17	2017-03-23 18:17:43	\N	\N	4	\N	\N	\N
17	2017-03-23 18:40:01	\N	\N	\N	80	\N	\N
17	2017-03-23 18:50:01	\N	\N	\N	33	\N	\N
17	2017-03-23 19:10:01	\N	\N	\N	113	\N	\N
17	2017-03-23 20:37:48	\N	\N	\N	\N	\N	\N
17	2017-03-23 21:58:11	\N	\N	\N	\N	6.9	\N
17	2017-03-23 21:59:54	\N	15	\N	\N	\N	\N
17	2017-03-24 10:17:04	\N	\N	\N	\N	8.9	\N
17	2017-03-24 10:17:23	\N	\N	4	\N	\N	\N
17	2017-03-24 10:19:00	\N	2	\N	\N	\N	\N
17	2017-03-24 10:19:46	\N	17	\N	\N	\N	\N
17	2017-03-24 11:10:01	\N	\N	\N	46	\N	\N
17	2017-03-24 11:40:01	\N	\N	\N	78	\N	\N
17	2017-03-24 11:50:01	\N	\N	\N	1	\N	\N
17	2017-03-24 13:00:01	\N	\N	\N	268	\N	\N
17	2017-03-24 13:10:01	\N	\N	\N	290	\N	\N
17	2017-03-24 16:10:01	\N	\N	\N	43	\N	\N
17	2017-03-24 16:20:01	\N	\N	\N	17	\N	\N
17	2017-03-24 16:30:01	\N	\N	\N	25	\N	\N
17	2017-03-24 16:40:01	\N	\N	\N	866	\N	\N
17	2017-03-24 16:50:01	\N	\N	\N	580	\N	\N
17	2017-03-24 17:10:01	\N	\N	\N	113	\N	\N
17	2017-03-24 17:40:01	\N	\N	\N	365	\N	\N
17	2017-03-24 17:50:01	\N	\N	\N	985	\N	\N
17	2017-03-24 18:00:01	\N	\N	\N	387	\N	\N
17	2017-03-24 18:10:01	\N	\N	\N	13	\N	\N
17	2017-03-24 21:15:57	\N	\N	\N	\N	6.2	\N
17	2017-03-24 21:16:10	\N	\N	3	\N	\N	\N
17	2017-03-24 21:16:52	\N	12	\N	\N	\N	\N
17	2017-03-24 22:10:01	\N	\N	\N	32	\N	\N
17	2017-03-24 22:20:01	\N	\N	\N	22	\N	\N
17	2017-03-24 22:52:25	\N	20	\N	\N	\N	\N
17	2017-03-25 08:11:14	\N	\N	\N	\N	8.9	\N
17	2017-03-25 08:11:40	\N	\N	4	\N	\N	\N
17	2017-03-25 08:17:15	\N	18	\N	\N	\N	\N
17	2017-03-25 10:20:01	\N	\N	\N	32	\N	\N
17	2017-03-25 10:30:01	\N	\N	\N	236	\N	\N
17	2017-03-25 10:40:01	\N	\N	\N	388	\N	\N
17	2017-03-25 10:50:01	\N	\N	\N	297	\N	\N
17	2017-03-25 11:00:01	\N	\N	\N	273	\N	\N
17	2017-03-25 11:30:01	\N	\N	\N	85	\N	\N
17	2017-03-25 11:40:01	\N	\N	\N	177	\N	\N
17	2017-03-25 11:50:01	\N	\N	\N	223	\N	\N
17	2017-03-25 12:00:01	\N	\N	\N	114	\N	\N
17	2017-03-25 12:10:01	\N	\N	\N	220	\N	\N
17	2017-03-25 13:20:01	\N	\N	\N	48	\N	\N
17	2017-03-25 13:40:01	\N	\N	\N	24	\N	\N
17	2017-03-25 14:00:01	\N	\N	\N	285	\N	\N
17	2017-03-25 15:20:01	\N	\N	\N	122	\N	\N
17	2017-03-25 15:30:01	\N	\N	\N	158	\N	\N
17	2017-03-25 15:40:01	\N	\N	\N	3	\N	\N
17	2017-03-25 16:20:01	\N	\N	\N	7	\N	\N
17	2017-03-25 16:30:01	\N	\N	\N	197	\N	\N
17	2017-03-25 17:28:47	\N	21	\N	\N	\N	\N
17	2017-03-25 18:10:01	\N	\N	\N	238	\N	\N
17	2017-03-25 18:42:04	\N	\N	\N	\N	8.7	\N
17	2017-03-25 18:42:22	\N	\N	5	\N	\N	\N
17	2017-03-25 18:50:01	\N	\N	\N	54	\N	\N
17	2017-03-25 19:00:01	\N	\N	\N	185	\N	\N
17	2017-03-25 19:10:01	\N	\N	\N	187	\N	\N
17	2017-03-25 19:40:01	\N	\N	\N	15	\N	\N
17	2017-03-25 19:50:01	\N	\N	\N	51	\N	\N
17	2017-03-25 20:10:37	\N	\N	\N	\N	8.2	6.86853
17	2017-03-25 20:40:01	\N	\N	\N	115	\N	\N
17	2017-03-25 21:00:01	\N	\N	\N	110	\N	\N
17	2017-03-25 23:19:13	\N	20	\N	\N	\N	\N
17	2017-03-25 23:50:01	\N	\N	\N	134	\N	\N
17	2017-03-26 07:58:20	\N	20	\N	\N	\N	\N
17	2017-03-26 08:00:04	\N	\N	4	\N	\N	\N
17	2017-03-26 08:00:16	\N	\N	\N	\N	11	\N
17	2017-03-26 08:50:01	\N	\N	\N	52	\N	\N
17	2017-03-26 09:00:01	\N	\N	\N	162	\N	\N
17	2017-03-26 09:10:01	\N	\N	\N	41	\N	\N
17	2017-03-26 09:40:01	\N	\N	\N	155	\N	\N
17	2017-03-26 09:50:01	\N	\N	\N	72	\N	\N
17	2017-03-26 10:00:01	\N	\N	\N	59	\N	\N
17	2017-03-26 10:20:01	\N	\N	\N	27	\N	\N
17	2017-03-26 10:30:01	\N	\N	\N	209	\N	\N
17	2017-03-26 10:40:01	\N	\N	\N	7	\N	\N
17	2017-03-26 10:50:01	\N	\N	\N	323	\N	\N
17	2017-03-26 11:00:01	\N	\N	\N	17	\N	\N
17	2017-03-26 12:20:01	\N	\N	\N	72	\N	\N
17	2017-03-26 12:40:01	\N	\N	\N	42	\N	\N
17	2017-03-26 12:50:01	\N	\N	\N	100	\N	\N
17	2017-03-26 13:00:01	\N	\N	\N	7	\N	\N
17	2017-03-26 13:10:01	\N	\N	\N	14	\N	\N
17	2017-03-26 13:20:01	\N	\N	\N	316	\N	\N
17	2017-03-26 13:30:01	\N	\N	\N	272	\N	\N
17	2017-03-26 13:40:01	\N	\N	\N	424	\N	\N
17	2017-03-26 13:50:01	\N	\N	\N	59	\N	\N
17	2017-03-26 14:00:01	\N	\N	\N	104	\N	\N
17	2017-03-26 14:20:01	\N	\N	\N	78	\N	\N
17	2017-03-26 14:30:01	\N	\N	\N	653	\N	\N
17	2017-03-26 14:40:01	\N	\N	\N	268	\N	\N
17	2017-03-26 14:50:01	\N	\N	\N	836	\N	\N
17	2017-03-26 15:00:01	\N	\N	\N	939	\N	\N
17	2017-03-26 15:10:01	\N	\N	\N	1111	\N	\N
17	2017-03-26 15:20:01	\N	\N	\N	8	\N	\N
17	2017-03-26 16:40:01	\N	\N	\N	120	\N	\N
17	2017-03-26 16:50:01	\N	\N	\N	300	\N	\N
17	2017-03-26 17:00:01	\N	\N	\N	287	\N	\N
17	2017-03-26 17:10:01	\N	\N	\N	64	\N	\N
17	2017-03-26 17:20:01	\N	\N	\N	180	\N	\N
17	2017-03-26 17:30:01	\N	\N	\N	264	\N	\N
17	2017-03-26 17:40:01	\N	\N	\N	28	\N	\N
17	2017-03-26 17:50:01	\N	\N	\N	206	\N	\N
17	2017-03-26 18:00:01	\N	\N	\N	345	\N	\N
17	2017-03-26 18:16:45	\N	\N	\N	\N	7.5	\N
17	2017-03-26 18:17:22	\N	\N	4	\N	\N	\N
17	2017-03-26 18:18:35	\N	18	\N	\N	\N	\N
17	2017-03-26 18:20:01	\N	\N	\N	18	\N	\N
17	2017-03-26 18:30:01	\N	\N	\N	6	\N	\N
17	2017-03-26 18:40:01	\N	\N	\N	244	\N	\N
17	2017-03-26 18:50:01	\N	\N	\N	151	\N	\N
17	2017-03-26 20:10:01	\N	\N	\N	24	\N	\N
17	2017-03-26 20:40:01	\N	\N	\N	67	\N	\N
17	2017-03-26 20:50:01	\N	\N	\N	166	\N	\N
17	2017-03-26 21:00:01	\N	\N	\N	40	\N	\N
17	2017-03-26 21:20:01	\N	\N	\N	84	\N	\N
17	2017-03-26 21:58:47	\N	24	\N	\N	\N	\N
17	2017-03-26 22:00:01	\N	\N	\N	28	\N	\N
17	2017-03-26 22:10:01	\N	\N	\N	48	\N	\N
17	2017-03-26 22:30:01	\N	\N	\N	11	\N	\N
17	2017-03-26 22:40:01	\N	\N	\N	194	\N	\N
17	2017-03-26 22:50:01	\N	\N	\N	8	\N	\N
17	2017-03-27 07:29:34	\N	20	\N	\N	\N	\N
17	2017-03-27 07:33:35	\N	\N	4	\N	\N	\N
17	2017-03-27 07:33:51	\N	\N	\N	\N	9.4	\N
17	2017-03-27 09:30:01	\N	\N	\N	72	\N	\N
17	2017-03-27 09:40:01	\N	\N	\N	134	\N	\N
17	2017-03-27 10:30:01	\N	\N	\N	160	\N	\N
17	2017-03-27 10:40:01	\N	\N	\N	420	\N	\N
17	2017-03-27 10:50:01	\N	\N	\N	57	\N	\N
17	2017-03-27 11:00:01	\N	\N	\N	549	\N	\N
17	2017-03-27 11:10:01	\N	\N	\N	73	\N	\N
17	2017-03-27 11:50:01	\N	\N	\N	79	\N	\N
17	2017-03-27 12:00:01	\N	\N	\N	316	\N	\N
17	2017-03-27 12:10:01	\N	\N	\N	159	\N	\N
17	2017-03-27 12:20:01	\N	\N	\N	233	\N	\N
17	2017-03-27 12:30:01	\N	\N	\N	28	\N	\N
17	2017-03-27 12:40:01	\N	\N	\N	22	\N	\N
17	2017-03-27 12:50:01	\N	\N	\N	12	\N	\N
17	2017-03-27 14:00:01	\N	\N	\N	29	\N	\N
17	2017-03-27 14:10:01	\N	\N	\N	55	\N	\N
17	2017-03-27 14:20:01	\N	\N	\N	6	\N	\N
17	2017-03-27 14:40:01	\N	\N	\N	1	\N	\N
17	2017-03-27 14:50:01	\N	\N	\N	243	\N	\N
17	2017-03-27 15:00:01	\N	\N	\N	50	\N	\N
17	2017-03-27 15:10:01	\N	\N	\N	6	\N	\N
17	2017-03-27 15:20:01	\N	\N	\N	240	\N	\N
17	2017-03-27 15:30:01	\N	\N	\N	252	\N	\N
17	2017-03-27 15:40:01	\N	\N	\N	103	\N	\N
17	2017-03-27 15:50:01	\N	\N	\N	402	\N	\N
17	2017-03-27 16:00:01	\N	\N	\N	2	\N	\N
17	2017-03-27 16:30:01	\N	\N	\N	46	\N	\N
17	2017-03-27 16:40:01	\N	\N	\N	155	\N	\N
17	2017-03-27 17:08:13	\N	\N	\N	\N	9.3	\N
17	2017-03-27 17:08:30	\N	\N	5	\N	\N	\N
17	2017-03-27 17:09:38	\N	20	\N	\N	\N	\N
17	2017-03-27 18:30:01	\N	\N	\N	345	\N	\N
17	2017-03-27 18:40:01	\N	\N	\N	142	\N	\N
17	2017-03-27 18:50:01	\N	\N	\N	256	\N	\N
17	2017-03-27 19:00:01	\N	\N	\N	73	\N	\N
17	2017-03-27 21:48:01	\N	5	\N	\N	\N	\N
17	2017-03-27 21:48:43	\N	\N	\N	\N	\N	\N
17	2017-03-27 21:51:23	\N	3	\N	\N	\N	\N
17	2017-03-27 21:51:33	\N	3	\N	\N	\N	\N
17	2017-03-27 21:51:55	\N	2	\N	\N	\N	\N
17	2017-03-27 21:52:24	\N	20	\N	\N	\N	\N
17	2017-03-27 21:54:29	\N	\N	\N	\N	10.3	\N
17	2017-03-27 21:55:33	\N	\N	2	\N	\N	\N
17	2017-03-27 23:50:01	\N	\N	\N	24	\N	\N
17	2017-03-28 07:02:30	\N	\N	\N	\N	10.9	\N
17	2017-03-28 07:02:43	\N	\N	4	\N	\N	\N
17	2017-03-28 07:04:45	\N	20	\N	\N	\N	\N
17	2017-03-28 09:10:01	\N	\N	\N	35	\N	\N
17	2017-03-28 09:20:01	\N	\N	\N	100	\N	\N
17	2017-03-28 12:30:01	\N	\N	\N	62	\N	\N
17	2017-03-28 12:40:01	\N	\N	\N	31	\N	\N
17	2017-03-28 12:50:01	\N	\N	\N	117	\N	\N
17	2017-03-28 13:10:01	\N	\N	\N	108	\N	\N
17	2017-03-28 13:20:01	\N	\N	\N	44	\N	\N
17	2017-03-28 13:40:01	\N	\N	\N	30	\N	\N
17	2017-03-28 13:50:01	\N	\N	\N	20	\N	\N
17	2017-03-28 14:10:01	\N	\N	\N	133	\N	\N
17	2017-03-28 14:40:01	\N	\N	\N	99	\N	\N
17	2017-03-28 14:50:01	\N	\N	\N	114	\N	\N
17	2017-03-28 15:30:01	\N	\N	\N	96	\N	\N
17	2017-03-28 16:10:01	\N	\N	\N	290	\N	\N
17	2017-03-28 16:30:01	\N	\N	\N	198	\N	\N
17	2017-03-28 16:40:01	\N	\N	\N	30	\N	\N
17	2017-03-28 16:50:01	\N	\N	\N	172	\N	\N
17	2017-03-28 17:00:01	\N	\N	\N	303	\N	\N
17	2017-03-28 18:10:29	\N	25	\N	\N	\N	\N
17	2017-03-28 18:11:13	\N	\N	\N	\N	10.5	\N
17	2017-03-28 18:11:33	\N	\N	6	\N	\N	\N
17	2017-03-28 18:30:01	\N	\N	\N	120	\N	\N
17	2017-03-28 18:40:01	\N	\N	\N	11	\N	\N
17	2017-03-28 19:10:01	\N	\N	\N	256	\N	\N
17	2017-03-28 19:20:01	\N	\N	\N	8	\N	\N
17	2017-03-28 19:50:01	\N	\N	\N	92	\N	\N
17	2017-03-29 07:14:47	\N	\N	\N	\N	9.9	\N
17	2017-03-29 07:15:06	\N	\N	4	\N	\N	\N
17	2017-03-29 07:16:50	\N	20	\N	\N	\N	\N
17	2017-03-29 13:10:01	\N	\N	\N	22	\N	\N
17	2017-03-29 13:30:01	\N	\N	\N	321	\N	\N
17	2017-03-29 13:40:01	\N	\N	\N	43	\N	\N
17	2017-03-29 13:48:03	\N	\N	\N	\N	7.5	\N
17	2017-03-29 13:48:11	\N	\N	4	\N	\N	\N
17	2017-03-29 13:49:11	\N	16	\N	\N	\N	\N
17	2017-03-29 15:40:01	\N	\N	\N	21	\N	\N
17	2017-03-29 16:05:29	\N	\N	\N	\N	9.3	6.7368
17	2017-03-29 16:06:03	\N	\N	4	\N	\N	\N
17	2017-03-29 16:06:47	\N	10	\N	\N	\N	\N
17	2017-03-29 19:10:01	\N	\N	\N	320	\N	\N
17	2017-03-29 20:08:24	\N	10	\N	\N	\N	\N
17	2017-03-29 21:30:01	\N	\N	\N	303	\N	\N
17	2017-03-29 21:40:01	\N	\N	\N	6	\N	\N
17	2017-03-30 07:25:37	\N	\N	\N	\N	10.3	\N
17	2017-03-30 07:25:54	\N	\N	4	\N	\N	\N
17	2017-03-30 07:26:58	\N	2	\N	\N	\N	\N
17	2017-03-30 08:30:05	\N	\N	\N	\N	\N	\N
17	2017-03-30 08:31:55	\N	3	\N	\N	\N	\N
17	2017-03-30 08:34:51	\N	22	\N	\N	\N	\N
17	2017-03-30 11:59:44	\N	\N	\N	\N	13	\N
17	2017-03-30 11:59:56	\N	\N	3	\N	\N	\N
17	2017-03-30 12:02:40	\N	10	\N	\N	\N	\N
17	2017-03-30 14:10:01	\N	\N	\N	104	\N	\N
17	2017-03-30 16:54:02	\N	20	\N	\N	\N	\N
17	2017-03-30 16:55:52	\N	\N	\N	\N	5.9	\N
17	2017-03-30 16:58:31	\N	\N	\N	\N	9.3	6.62433


==> tmp/stability_8.txt <==
8	2017-02-08 14:12:56	\N	\N	\N	\N	4.8	\N
8	2017-02-08 15:20:01	\N	\N	\N	14	\N	\N
8	2017-02-08 15:30:01	\N	\N	\N	58	\N	\N
8	2017-02-08 18:17:56	5	\N	\N	\N	\N	\N
8	2017-02-08 18:18:20	\N	\N	5	\N	\N	\N
8	2017-02-24 23:22:00	\N	4	\N	\N	\N	\N
8	2017-02-25 00:10:00	\N	3	\N	\N	\N	\N
8	2017-02-25 09:10:00	\N	4	\N	\N	\N	\N
8	2017-02-25 11:46:00	\N	3	\N	\N	\N	\N
8	2017-02-25 17:04:00	\N	5	\N	\N	\N	\N
8	2017-02-25 18:20:01	\N	\N	\N	7	\N	\N
8	2017-02-25 18:25:00	\N	3	\N	\N	\N	\N
8	2017-02-25 18:40:01	\N	\N	\N	93	\N	\N
8	2017-02-25 18:50:01	\N	\N	\N	559	\N	\N
8	2017-02-25 19:00:01	\N	\N	\N	317	\N	\N
8	2017-02-25 19:20:01	\N	\N	\N	44	\N	\N
8	2017-02-25 19:30:01	\N	\N	\N	463	\N	\N
8	2017-02-25 21:30:01	\N	\N	\N	87	\N	\N
8	2017-02-25 21:40:01	\N	\N	\N	363	\N	\N
8	2017-02-25 21:44:00	\N	2	\N	\N	\N	\N
8	2017-02-25 21:45:00	\N	8	\N	\N	\N	\N
8	2017-02-25 21:50:01	\N	\N	\N	58	\N	\N
8	2017-02-25 22:40:01	\N	\N	\N	24	\N	\N
8	2017-02-26 00:40:01	\N	\N	\N	7	\N	\N
8	2017-02-26 09:13:00	\N	1	\N	\N	\N	\N
8	2017-02-26 09:40:00	\N	6	\N	\N	\N	\N
8	2017-02-26 10:10:01	\N	\N	\N	62	\N	\N
8	2017-02-26 10:20:01	\N	\N	\N	560	\N	\N
8	2017-02-26 10:30:01	\N	\N	\N	301	\N	\N
8	2017-02-26 11:50:01	\N	\N	\N	190	\N	\N
8	2017-02-26 12:00:01	\N	\N	\N	74	\N	\N
8	2017-02-26 12:10:01	\N	\N	\N	12	\N	\N
8	2017-02-26 12:50:01	\N	\N	\N	126	\N	\N
8	2017-02-26 13:00:01	\N	\N	\N	304	\N	\N
8	2017-02-26 13:10:01	\N	\N	\N	222	\N	\N
8	2017-02-26 13:20:01	\N	\N	\N	24	\N	\N
8	2017-02-26 13:50:01	\N	\N	\N	42	\N	\N
8	2017-02-26 14:00:01	\N	\N	\N	891	\N	\N
8	2017-02-26 14:10:01	\N	\N	\N	1033	\N	\N
8	2017-02-26 14:20:01	\N	\N	\N	7	\N	\N
8	2017-02-26 14:50:01	\N	\N	\N	57	\N	\N
8	2017-02-26 15:00:01	\N	\N	\N	19	\N	\N
8	2017-02-26 16:10:01	\N	\N	\N	183	\N	\N
8	2017-02-26 16:20:01	\N	\N	\N	345	\N	\N
8	2017-02-26 16:30:01	\N	\N	\N	872	\N	\N
8	2017-02-26 16:40:01	\N	\N	\N	164	\N	\N
8	2017-02-26 17:00:01	\N	\N	\N	10	\N	\N
8	2017-02-26 17:10:01	\N	\N	\N	79	\N	\N
8	2017-02-26 17:20:01	\N	\N	\N	293	\N	\N
8	2017-02-26 17:30:01	\N	\N	\N	298	\N	\N
8	2017-02-26 17:40:01	\N	\N	\N	559	\N	\N
8	2017-02-26 17:50:01	\N	\N	\N	257	\N	\N
8	2017-02-26 18:00:01	\N	\N	\N	51	\N	\N
8	2017-02-26 18:10:01	\N	\N	\N	370	\N	\N
8	2017-02-26 18:20:01	\N	\N	\N	245	\N	\N
8	2017-02-26 18:40:01	\N	\N	\N	1	\N	\N
8	2017-02-26 19:20:01	\N	\N	\N	19	\N	\N
8	2017-02-26 19:30:01	\N	\N	\N	24	\N	\N
8	2017-02-27 03:10:01	\N	\N	\N	19	\N	\N
8	2017-02-27 10:10:01	\N	\N	\N	52	\N	\N
8	2017-02-27 10:20:01	\N	\N	\N	20	\N	\N
8	2017-02-27 10:40:01	\N	\N	\N	132	\N	\N
8	2017-02-27 10:50:01	\N	\N	\N	54	\N	\N
8	2017-02-27 11:00:01	\N	\N	\N	120	\N	\N
8	2017-02-27 11:10:01	\N	\N	\N	56	\N	\N
8	2017-02-27 11:30:01	\N	\N	\N	14	\N	\N
8	2017-02-27 11:40:01	\N	\N	\N	70	\N	\N
8	2017-02-27 11:50:01	\N	\N	\N	1199	\N	\N
8	2017-02-27 12:00:01	\N	\N	\N	446	\N	\N
8	2017-02-27 12:10:01	\N	\N	\N	223	\N	\N
8	2017-02-27 12:20:01	\N	\N	\N	202	\N	\N
8	2017-02-27 12:30:01	\N	\N	\N	223	\N	\N
8	2017-02-27 12:40:01	\N	\N	\N	115	\N	\N
8	2017-02-27 12:50:01	\N	\N	\N	491	\N	\N
8	2017-02-27 13:00:01	\N	\N	\N	74	\N	\N
8	2017-02-27 13:10:01	\N	\N	\N	170	\N	\N
8	2017-02-27 13:20:01	\N	\N	\N	343	\N	\N
8	2017-02-27 13:30:01	\N	\N	\N	493	\N	\N
8	2017-02-27 13:40:01	\N	\N	\N	918	\N	\N
8	2017-02-27 13:50:01	\N	\N	\N	807	\N	\N
8	2017-02-27 14:00:01	\N	\N	\N	382	\N	\N
8	2017-02-27 14:20:01	\N	\N	\N	46	\N	\N
8	2017-02-27 18:10:01	\N	\N	\N	7	\N	\N
8	2017-02-27 18:20:01	\N	\N	\N	11	\N	\N
8	2017-02-27 18:40:01	\N	\N	\N	29	\N	\N
8	2017-02-27 18:50:01	\N	\N	\N	12	\N	\N
8	2017-02-27 19:00:01	\N	\N	\N	50	\N	\N
8	2017-02-27 19:10:01	\N	\N	\N	31	\N	\N
8	2017-02-27 19:20:01	\N	\N	\N	54	\N	\N
8	2017-02-27 20:20:01	\N	\N	\N	31	\N	\N
8	2017-02-27 20:30:01	\N	\N	\N	64	\N	\N
8	2017-02-27 21:00:01	\N	\N	\N	1	\N	\N
8	2017-02-27 22:00:01	\N	\N	\N	140	\N	\N
8	2017-02-27 22:10:01	\N	\N	\N	845	\N	\N
8	2017-02-27 22:20:01	\N	\N	\N	5	\N	\N
8	2017-02-27 22:30:01	\N	\N	\N	7	\N	\N
8	2017-02-28 11:10:01	\N	\N	\N	12	\N	\N
8	2017-02-28 11:30:01	\N	\N	\N	34	\N	\N
8	2017-02-28 11:40:01	\N	\N	\N	378	\N	\N
8	2017-02-28 11:50:01	\N	\N	\N	1045	\N	\N
8	2017-02-28 12:00:01	\N	\N	\N	189	\N	\N
8	2017-02-28 16:10:01	\N	\N	\N	19	\N	\N
8	2017-02-28 16:40:01	\N	\N	\N	1	\N	\N
8	2017-02-28 16:50:01	\N	\N	\N	7	\N	\N
8	2017-02-28 19:00:01	\N	\N	\N	23	\N	\N
8	2017-02-28 19:20:01	\N	\N	\N	1	\N	\N
8	2017-02-28 22:50:01	\N	\N	\N	131	\N	\N
8	2017-02-28 23:00:01	\N	\N	\N	470	\N	\N
8	2017-02-28 23:10:01	\N	\N	\N	655	\N	\N
8	2017-02-28 23:20:01	\N	\N	\N	14	\N	\N
8	2017-02-28 23:50:01	\N	\N	\N	23	\N	\N
8	2017-03-01 09:20:01	\N	\N	\N	8	\N	\N
8	2017-03-01 09:40:01	\N	\N	\N	268	\N	\N
8	2017-03-01 09:50:01	\N	\N	\N	1194	\N	\N
8	2017-03-01 10:00:01	\N	\N	\N	96	\N	\N
8	2017-03-01 10:20:01	\N	\N	\N	7	\N	\N
8	2017-03-01 11:50:01	\N	\N	\N	362	\N	\N
8	2017-03-01 12:00:01	\N	\N	\N	888	\N	\N
8	2017-03-01 12:10:01	\N	\N	\N	1285	\N	\N
8	2017-03-01 12:20:01	\N	\N	\N	1177	\N	\N
8	2017-03-01 12:30:01	\N	\N	\N	563	\N	\N
8	2017-03-01 14:10:01	\N	\N	\N	20	\N	\N
8	2017-03-01 16:20:01	\N	\N	\N	23	\N	\N
8	2017-03-01 18:10:01	\N	\N	\N	1	\N	\N
8	2017-03-01 18:20:01	\N	\N	\N	41	\N	\N
8	2017-03-01 18:30:01	\N	\N	\N	512	\N	\N
8	2017-03-01 18:40:01	\N	\N	\N	498	\N	\N
8	2017-03-01 18:50:01	\N	\N	\N	19	\N	\N
8	2017-03-01 19:00:01	\N	\N	\N	480	\N	\N
8	2017-03-01 19:10:01	\N	\N	\N	20	\N	\N
8	2017-03-01 20:50:01	\N	\N	\N	138	\N	\N
8	2017-03-01 21:00:01	\N	\N	\N	197	\N	\N
8	2017-03-01 21:10:01	\N	\N	\N	8	\N	\N
8	2017-03-01 21:20:01	\N	\N	\N	12	\N	\N
8	2017-03-01 22:30:01	\N	\N	\N	39	\N	\N
8	2017-03-01 22:40:01	\N	\N	\N	93	\N	\N
8	2017-03-01 22:50:01	\N	\N	\N	97	\N	\N
8	2017-03-01 23:00:01	\N	\N	\N	12	\N	\N
8	2017-03-01 23:10:01	\N	\N	\N	9	\N	\N
8	2017-03-02 01:00:01	\N	\N	\N	1	\N	\N
8	2017-03-02 01:10:01	\N	\N	\N	6	\N	\N
8	2017-03-02 10:30:01	\N	\N	\N	40	\N	\N
8	2017-03-02 10:50:01	\N	\N	\N	125	\N	\N
8	2017-03-02 11:00:01	\N	\N	\N	968	\N	\N
8	2017-03-02 11:10:01	\N	\N	\N	213	\N	\N
8	2017-03-02 11:20:01	\N	\N	\N	768	\N	\N
8	2017-03-02 11:30:01	\N	\N	\N	376	\N	\N
8	2017-03-02 11:40:01	\N	\N	\N	410	\N	\N
8	2017-03-02 11:50:01	\N	\N	\N	944	\N	\N
8	2017-03-02 12:00:01	\N	\N	\N	299	\N	\N
8	2017-03-02 14:00:01	\N	\N	\N	5	\N	\N
8	2017-03-02 14:10:01	\N	\N	\N	6	\N	\N
8	2017-03-02 17:00:01	\N	\N	\N	29	\N	\N
8	2017-03-02 18:40:01	\N	\N	\N	1	\N	\N
8	2017-03-02 18:50:01	\N	\N	\N	433	\N	\N
8	2017-03-02 19:00:01	\N	\N	\N	424	\N	\N
8	2017-03-02 19:20:01	\N	\N	\N	8	\N	\N
8	2017-03-02 19:30:01	\N	\N	\N	481	\N	\N
8	2017-03-02 19:50:01	\N	\N	\N	82	\N	\N
8	2017-03-02 20:00:01	\N	\N	\N	101	\N	\N
8	2017-03-02 20:10:01	\N	\N	\N	442	\N	\N
8	2017-03-02 21:50:01	\N	\N	\N	365	\N	\N
8	2017-03-02 22:00:01	\N	\N	\N	184	\N	\N
8	2017-03-02 22:10:01	\N	\N	\N	46	\N	\N
8	2017-03-02 22:50:01	\N	\N	\N	8	\N	\N
8	2017-03-03 00:50:01	\N	\N	\N	1	\N	\N
8	2017-03-03 11:20:01	\N	\N	\N	17	\N	\N
8	2017-03-03 11:30:01	\N	\N	\N	28	\N	\N
8	2017-03-03 11:40:01	\N	\N	\N	10	\N	\N
8	2017-03-03 11:50:01	\N	\N	\N	135	\N	\N
8	2017-03-03 12:00:01	\N	\N	\N	703	\N	\N
8	2017-03-03 12:10:01	\N	\N	\N	738	\N	\N
8	2017-03-03 19:00:01	\N	\N	\N	49	\N	\N
8	2017-03-03 19:10:01	\N	\N	\N	1105	\N	\N
8	2017-03-03 19:20:01	\N	\N	\N	1018	\N	\N
8	2017-03-03 19:30:01	\N	\N	\N	585	\N	\N
8	2017-03-03 19:40:01	\N	\N	\N	394	\N	\N
8	2017-03-03 21:30:01	\N	\N	\N	111	\N	\N
8	2017-03-03 21:40:01	\N	\N	\N	337	\N	\N
8	2017-03-03 21:50:01	\N	\N	\N	18	\N	\N
8	2017-03-04 00:30:01	\N	\N	\N	27	\N	\N
8	2017-03-04 01:50:01	\N	\N	\N	16	\N	\N
8	2017-03-04 10:10:01	\N	\N	\N	1	\N	\N
8	2017-03-04 10:50:01	\N	\N	\N	66	\N	\N
8	2017-03-04 11:00:01	\N	\N	\N	11	\N	\N
8	2017-03-04 11:10:01	\N	\N	\N	1	\N	\N
8	2017-03-04 11:20:01	\N	\N	\N	322	\N	\N
8	2017-03-04 11:30:01	\N	\N	\N	746	\N	\N
8	2017-03-04 11:40:01	\N	\N	\N	401	\N	\N
8	2017-03-04 11:50:01	\N	\N	\N	1	\N	\N
8	2017-03-04 15:50:01	\N	\N	\N	25	\N	\N
8	2017-03-04 16:00:01	\N	\N	\N	1	\N	\N
8	2017-03-04 18:30:01	\N	\N	\N	8	\N	\N
8	2017-03-04 18:40:01	\N	\N	\N	11	\N	\N
8	2017-03-04 19:10:01	\N	\N	\N	1	\N	\N
8	2017-03-04 19:20:01	\N	\N	\N	5	\N	\N
8	2017-03-04 19:30:01	\N	\N	\N	448	\N	\N
8	2017-03-04 19:40:01	\N	\N	\N	644	\N	\N
8	2017-03-04 19:50:01	\N	\N	\N	23	\N	\N
8	2017-03-04 20:00:01	\N	\N	\N	17	\N	\N
8	2017-03-04 21:00:01	\N	\N	\N	310	\N	\N
8	2017-03-04 21:10:01	\N	\N	\N	360	\N	\N
8	2017-03-04 21:30:01	\N	\N	\N	140	\N	\N
8	2017-03-04 21:40:01	\N	\N	\N	389	\N	\N
8	2017-03-05 03:50:01	\N	\N	\N	36	\N	\N
8	2017-03-05 04:00:01	\N	\N	\N	567	\N	\N
8	2017-03-05 04:10:01	\N	\N	\N	5	\N	\N
8	2017-03-05 04:30:01	\N	\N	\N	333	\N	\N
8	2017-03-05 04:40:01	\N	\N	\N	30	\N	\N
8	2017-03-05 13:40:01	\N	\N	\N	1	\N	\N
8	2017-03-05 13:50:01	\N	\N	\N	44	\N	\N
8	2017-03-05 14:40:01	\N	\N	\N	229	\N	\N
8	2017-03-05 14:50:01	\N	\N	\N	572	\N	\N
8	2017-03-05 15:00:01	\N	\N	\N	449	\N	\N
8	2017-03-05 15:20:01	\N	\N	\N	282	\N	\N
8	2017-03-05 15:30:01	\N	\N	\N	9	\N	\N
8	2017-03-05 15:50:01	\N	\N	\N	66	\N	\N
8	2017-03-05 16:00:01	\N	\N	\N	37	\N	\N
8	2017-03-05 16:10:01	\N	\N	\N	511	\N	\N
8	2017-03-05 16:20:01	\N	\N	\N	129	\N	\N
8	2017-03-05 22:20:01	\N	\N	\N	592	\N	\N
8	2017-03-05 22:30:01	\N	\N	\N	161	\N	\N
8	2017-03-05 22:40:01	\N	\N	\N	600	\N	\N
8	2017-03-06 01:10:01	\N	\N	\N	298	\N	\N
8	2017-03-06 01:20:01	\N	\N	\N	507	\N	\N
8	2017-03-06 01:40:01	\N	\N	\N	412	\N	\N
8	2017-03-06 01:50:01	\N	\N	\N	393	\N	\N
8	2017-03-06 02:00:01	\N	\N	\N	45	\N	\N
8	2017-03-06 02:30:01	\N	\N	\N	164	\N	\N
8	2017-03-06 02:40:01	\N	\N	\N	110	\N	\N
8	2017-03-06 02:50:01	\N	\N	\N	235	\N	\N
8	2017-03-06 03:00:01	\N	\N	\N	934	\N	\N
8	2017-03-06 03:10:01	\N	\N	\N	569	\N	\N
8	2017-03-06 03:30:01	\N	\N	\N	41	\N	\N
8	2017-03-06 12:00:01	\N	\N	\N	32	\N	\N
8	2017-03-06 12:10:01	\N	\N	\N	617	\N	\N
8	2017-03-06 12:20:01	\N	\N	\N	396	\N	\N
8	2017-03-06 12:30:01	\N	\N	\N	115	\N	\N
8	2017-03-06 13:40:01	\N	\N	\N	15	\N	\N
8	2017-03-06 13:50:01	\N	\N	\N	893	\N	\N
8	2017-03-06 14:00:01	\N	\N	\N	877	\N	\N
8	2017-03-06 14:10:01	\N	\N	\N	741	\N	\N
8	2017-03-06 14:20:01	\N	\N	\N	861	\N	\N
8	2017-03-06 14:30:01	\N	\N	\N	784	\N	\N
8	2017-03-06 14:40:01	\N	\N	\N	760	\N	\N
8	2017-03-06 14:50:01	\N	\N	\N	724	\N	\N
8	2017-03-06 15:00:01	\N	\N	\N	785	\N	\N
8	2017-03-06 15:10:01	\N	\N	\N	854	\N	\N
8	2017-03-06 15:20:01	\N	\N	\N	855	\N	\N
8	2017-03-06 15:30:01	\N	\N	\N	441	\N	\N
8	2017-03-06 15:40:01	\N	\N	\N	4	\N	\N
8	2017-03-06 17:20:01	\N	\N	\N	510	\N	\N
8	2017-03-06 17:30:01	\N	\N	\N	870	\N	\N
8	2017-03-06 17:40:01	\N	\N	\N	773	\N	\N
8	2017-03-06 17:50:01	\N	\N	\N	725	\N	\N
8	2017-03-06 18:00:01	\N	\N	\N	116	\N	\N
8	2017-03-06 19:20:01	\N	\N	\N	508	\N	\N
8	2017-03-06 19:30:01	\N	\N	\N	72	\N	\N
8	2017-03-06 21:00:01	\N	\N	\N	8	\N	\N
8	2017-03-07 12:20:01	\N	\N	\N	16	\N	\N
8	2017-03-07 12:30:01	\N	\N	\N	345	\N	\N
8	2017-03-07 12:40:01	\N	\N	\N	784	\N	\N
8	2017-03-07 17:00:01	\N	\N	\N	11	\N	\N
8	2017-03-07 17:10:01	\N	\N	\N	1	\N	\N
8	2017-03-07 18:00:01	\N	\N	\N	12	\N	\N
8	2017-03-07 19:30:01	\N	\N	\N	13	\N	\N
8	2017-03-07 19:40:01	\N	\N	\N	203	\N	\N
8	2017-03-07 19:50:01	\N	\N	\N	576	\N	\N
8	2017-03-07 20:00:01	\N	\N	\N	219	\N	\N
8	2017-03-07 20:20:01	\N	\N	\N	214	\N	\N
8	2017-03-07 20:30:01	\N	\N	\N	392	\N	\N
8	2017-03-07 20:40:01	\N	\N	\N	121	\N	\N
8	2017-03-07 20:50:01	\N	\N	\N	140	\N	\N
8	2017-03-07 21:00:01	\N	\N	\N	847	\N	\N
8	2017-03-07 21:10:01	\N	\N	\N	1	\N	\N
8	2017-03-07 21:44:21	\N	\N	\N	\N	6.5	\N
8	2017-03-07 21:44:32	\N	\N	5	\N	\N	\N
8	2017-03-07 21:44:39	\N	6	\N	\N	\N	\N
8	2017-03-07 22:00:01	\N	\N	\N	8	\N	\N
8	2017-03-07 22:40:01	\N	\N	\N	104	\N	\N
8	2017-03-07 23:53:50	\N	\N	\N	\N	11.5	\N
8	2017-03-07 23:53:58	\N	1	\N	\N	\N	\N
8	2017-03-08 10:22:17	\N	\N	\N	\N	3.7	\N
8	2017-03-08 10:26:39	\N	\N	4	\N	\N	\N
8	2017-03-08 10:26:49	\N	4	\N	\N	\N	\N
8	2017-03-08 11:10:01	\N	\N	\N	38	\N	\N
8	2017-03-08 11:20:01	\N	\N	\N	7	\N	\N
8	2017-03-08 11:30:01	\N	\N	\N	4	\N	\N
8	2017-03-08 11:40:01	\N	\N	\N	17	\N	\N
8	2017-03-08 11:50:01	\N	\N	\N	549	\N	\N
8	2017-03-08 12:00:01	\N	\N	\N	565	\N	\N
8	2017-03-08 14:39:50	\N	\N	\N	\N	7.4	\N
8	2017-03-08 15:30:01	\N	\N	\N	3	\N	\N
8	2017-03-08 15:40:01	\N	\N	\N	9	\N	\N
8	2017-03-08 16:06:04	\N	\N	4	\N	\N	\N
8	2017-03-08 16:06:11	\N	5	\N	\N	\N	\N
8	2017-03-08 17:00:01	\N	\N	\N	7	\N	\N
8	2017-03-08 19:04:36	\N	\N	\N	\N	16.3	\N
8	2017-03-08 19:04:45	\N	2	\N	\N	\N	\N
8	2017-03-08 20:10:01	\N	\N	\N	155	\N	\N
8	2017-03-08 20:20:01	\N	\N	\N	733	\N	\N
8	2017-03-08 20:24:54	\N	\N	\N	\N	11.3	\N
8	2017-03-08 20:30:01	\N	\N	\N	27	\N	\N
8	2017-03-08 20:45:24	\N	\N	8	\N	\N	\N
8	2017-03-08 20:45:31	\N	8	\N	\N	\N	\N
8	2017-03-08 20:50:01	\N	\N	\N	556	\N	\N
8	2017-03-08 21:00:01	\N	\N	\N	125	\N	\N
8	2017-03-08 21:20:01	\N	\N	\N	7	\N	\N
8	2017-03-08 21:38:35	19	\N	\N	\N	\N	\N
8	2017-03-09 01:15:57	\N	\N	\N	\N	10.3	\N
8	2017-03-09 01:16:06	\N	\N	3	\N	\N	\N
8	2017-03-09 01:16:12	\N	2	\N	\N	\N	\N
8	2017-03-09 10:02:41	\N	\N	\N	\N	9.6	\N
8	2017-03-09 10:06:18	\N	\N	4	\N	\N	\N
8	2017-03-09 10:06:24	\N	5	\N	\N	\N	\N
8	2017-03-09 11:20:01	\N	\N	\N	20	\N	\N
8	2017-03-09 11:30:01	\N	\N	\N	211	\N	\N
8	2017-03-09 11:40:01	\N	\N	\N	710	\N	\N
8	2017-03-09 11:50:01	\N	\N	\N	85	\N	\N
8	2017-03-09 15:29:21	\N	\N	\N	\N	13.3	\N
8	2017-03-09 15:29:30	\N	2	\N	\N	\N	\N
8	2017-03-09 16:20:01	\N	\N	\N	12	\N	\N
8	2017-03-09 16:20:40	\N	\N	4	\N	\N	\N
8	2017-03-09 16:20:55	\N	4	\N	\N	\N	\N
8	2017-03-09 16:30:01	\N	\N	\N	2	\N	\N
8	2017-03-09 17:05:53	\N	\N	\N	\N	12.4	\N
8	2017-03-09 17:06:01	\N	\N	1	\N	\N	\N
8	2017-03-09 17:20:01	\N	\N	\N	17	\N	\N
8	2017-03-09 17:30:01	\N	\N	\N	156	\N	\N
8	2017-03-09 17:40:01	\N	\N	\N	659	\N	\N
8	2017-03-09 18:00:01	\N	\N	\N	26	\N	\N
8	2017-03-09 18:10:01	\N	\N	\N	363	\N	\N
8	2017-03-09 19:37:00	\N	\N	\N	\N	8.9	\N
8	2017-03-09 19:40:01	\N	\N	\N	1	\N	\N
8	2017-03-09 19:44:21	\N	\N	5	\N	\N	\N
8	2017-03-09 19:44:28	\N	6	\N	\N	\N	\N
8	2017-03-09 19:50:01	\N	\N	\N	396	\N	\N
8	2017-03-09 20:00:01	\N	\N	\N	757	\N	\N
8	2017-03-09 20:10:01	\N	\N	\N	642	\N	\N
8	2017-03-09 20:20:01	\N	\N	\N	225	\N	\N
8	2017-03-09 22:39:31	19	\N	\N	\N	\N	\N
8	2017-03-09 22:39:44	\N	\N	2	\N	\N	\N
8	2017-03-09 22:39:51	\N	3	\N	\N	\N	\N
8	2017-03-09 23:10:01	\N	\N	\N	89	\N	\N
8	2017-03-09 23:20:01	\N	\N	\N	654	\N	\N
8	2017-03-09 23:30:01	\N	\N	\N	47	\N	\N
8	2017-03-09 23:40:01	\N	\N	\N	5	\N	\N
8	2017-03-10 00:33:27	\N	\N	\N	\N	5.3	\N
8	2017-03-10 00:33:35	\N	\N	2	\N	\N	\N
8	2017-03-10 09:55:25	\N	\N	\N	\N	2.9	\N
8	2017-03-10 10:34:17	\N	\N	4	\N	\N	\N
8	2017-03-10 10:34:23	\N	4	\N	\N	\N	\N
8	2017-03-10 11:30:01	\N	\N	\N	31	\N	\N
8	2017-03-10 11:40:01	\N	\N	\N	262	\N	\N
8	2017-03-10 11:50:01	\N	\N	\N	340	\N	\N
8	2017-03-10 15:41:49	\N	\N	\N	\N	14.7	\N
8	2017-03-10 15:42:00	\N	6	\N	\N	\N	\N
8	2017-03-10 15:42:10	\N	\N	4	\N	\N	\N
8	2017-03-10 16:50:01	\N	\N	\N	103	\N	\N
8	2017-03-10 17:00:01	\N	\N	\N	1150	\N	\N
8	2017-03-10 17:10:01	\N	\N	\N	917	\N	\N
8	2017-03-10 17:20:01	\N	\N	\N	2	\N	\N
8	2017-03-10 17:30:01	\N	\N	\N	775	\N	\N
8	2017-03-10 17:40:01	\N	\N	\N	313	\N	\N
8	2017-03-10 17:50:01	\N	\N	\N	33	\N	\N
8	2017-03-10 18:00:01	\N	\N	\N	11	\N	\N
8	2017-03-10 18:10:01	\N	\N	\N	14	\N	\N
8	2017-03-10 18:40:01	\N	\N	\N	23	\N	\N
8	2017-03-10 18:50:01	\N	\N	\N	20	\N	\N
8	2017-03-10 19:00:01	\N	\N	\N	576	\N	\N
8	2017-03-10 19:10:01	\N	\N	\N	117	\N	\N
8	2017-03-10 19:26:55	\N	\N	\N	\N	3.6	\N
8	2017-03-10 19:27:04	\N	\N	7	\N	\N	\N
8	2017-03-10 19:27:10	\N	6	\N	\N	\N	\N
8	2017-03-10 20:20:01	\N	\N	\N	14	\N	\N
8	2017-03-10 22:45:37	19	\N	\N	\N	\N	\N
8	2017-03-11 00:32:15	\N	\N	\N	\N	19.2	\N
8	2017-03-11 00:32:22	\N	4	\N	\N	\N	\N
8	2017-03-11 10:03:25	\N	\N	\N	\N	6.7	\N
8	2017-03-11 10:07:19	\N	\N	4	\N	\N	\N
8	2017-03-11 10:07:26	\N	4	\N	\N	\N	\N
8	2017-03-11 11:20:01	\N	\N	\N	17	\N	\N
8	2017-03-11 11:30:01	\N	\N	\N	173	\N	\N
8	2017-03-11 11:40:01	\N	\N	\N	415	\N	\N
8	2017-03-11 14:08:15	\N	\N	\N	\N	12.7	\N
8	2017-03-11 14:08:24	\N	2	\N	\N	\N	\N
8	2017-03-11 15:00:01	\N	\N	\N	46	\N	\N
8	2017-03-11 15:30:01	\N	\N	\N	2	\N	\N
8	2017-03-11 16:50:04	\N	\N	\N	\N	9.6	\N
8	2017-03-11 17:50:01	\N	\N	\N	486	\N	\N
8	2017-03-11 18:00:01	\N	\N	\N	516	\N	\N
8	2017-03-11 18:03:35	\N	\N	\N	\N	4.8	\N
8	2017-03-11 18:03:45	\N	\N	2	\N	\N	\N
8	2017-03-11 18:50:01	\N	\N	\N	339	\N	\N
8	2017-03-11 19:00:01	\N	\N	\N	11	\N	\N
8	2017-03-11 19:55:49	\N	\N	\N	\N	8.3	\N
8	2017-03-11 20:50:13	19	\N	\N	\N	\N	\N
8	2017-03-11 21:00:01	\N	\N	\N	384	\N	\N
8	2017-03-11 21:10:01	\N	\N	\N	249	\N	\N
8	2017-03-11 21:30:01	\N	\N	\N	637	\N	\N
8	2017-03-11 21:30:41	\N	\N	8	\N	\N	\N
8	2017-03-11 21:30:47	\N	8	\N	\N	\N	\N
8	2017-03-11 21:40:01	\N	\N	\N	71	\N	\N
8	2017-03-11 21:50:01	\N	\N	\N	26	\N	\N
8	2017-03-12 12:10:08	\N	\N	\N	\N	9.6	\N
8	2017-03-12 12:10:17	\N	5	\N	\N	\N	\N
8	2017-03-12 12:10:25	\N	\N	5	\N	\N	\N
8	2017-03-12 13:00:01	\N	\N	\N	9	\N	\N
8	2017-03-12 13:10:01	\N	\N	\N	1	\N	\N
8	2017-03-12 18:59:02	\N	\N	\N	\N	12.2	\N
8	2017-03-12 18:59:11	\N	\N	6	\N	\N	\N
8	2017-03-12 18:59:19	\N	8	\N	\N	\N	\N
8	2017-03-12 21:22:00	19	\N	\N	\N	\N	\N
8	2017-03-13 11:55:11	\N	\N	\N	\N	9.3	\N
8	2017-03-13 11:58:07	\N	\N	5	\N	\N	\N
8	2017-03-13 11:58:13	\N	5	\N	\N	\N	\N
8	2017-03-13 17:53:35	\N	\N	\N	\N	10.2	\N
8	2017-03-13 17:53:45	\N	1	\N	\N	\N	\N
8	2017-03-13 17:53:56	\N	\N	2	\N	\N	\N
8	2017-03-13 19:00:01	\N	\N	\N	55	\N	\N
8	2017-03-13 19:10:01	\N	\N	\N	310	\N	\N
8	2017-03-13 20:29:18	\N	\N	\N	\N	12.6	\N
8	2017-03-13 20:29:25	\N	\N	9	\N	\N	\N
8	2017-03-13 20:29:33	\N	9	\N	\N	\N	\N
8	2017-03-13 20:50:01	\N	\N	\N	271	\N	\N
8	2017-03-13 21:00:00	19	\N	\N	\N	\N	\N
8	2017-03-13 21:00:01	\N	\N	\N	218	\N	\N
8	2017-03-13 21:20:01	\N	\N	\N	11	\N	\N
8	2017-03-13 21:30:01	\N	\N	\N	3	\N	\N
8	2017-03-14 01:17:13	\N	\N	\N	\N	11.8	\N
8	2017-03-14 01:17:50	\N	1	\N	\N	\N	\N
8	2017-03-14 05:33:52	\N	\N	\N	\N	17.2	\N
8	2017-03-14 05:35:50	\N	\N	4	\N	\N	\N
8	2017-03-14 05:35:59	\N	8	\N	\N	\N	\N
8	2017-03-14 06:30:01	\N	\N	\N	13	\N	\N
8	2017-03-14 07:00:01	\N	\N	\N	412	\N	\N
8	2017-03-14 07:10:01	\N	\N	\N	370	\N	\N
8	2017-03-14 07:20:01	\N	\N	\N	9	\N	\N
8	2017-03-14 07:30:01	\N	\N	\N	559	\N	\N
8	2017-03-14 07:40:01	\N	\N	\N	212	\N	\N
8	2017-03-14 07:50:01	\N	\N	\N	53	\N	\N
8	2017-03-14 08:20:01	\N	\N	\N	81	\N	\N
8	2017-03-14 08:30:01	\N	\N	\N	16	\N	\N
8	2017-03-14 12:10:01	\N	\N	\N	100	\N	\N
8	2017-03-14 12:20:01	\N	\N	\N	493	\N	\N
8	2017-03-14 12:30:01	\N	\N	\N	188	\N	\N
8	2017-03-14 12:40:01	\N	\N	\N	66	\N	\N
8	2017-03-14 12:50:01	\N	\N	\N	433	\N	\N
8	2017-03-14 13:00:01	\N	\N	\N	264	\N	\N
8	2017-03-14 13:10:01	\N	\N	\N	457	\N	\N
8	2017-03-14 13:20:01	\N	\N	\N	118	\N	\N
8	2017-03-14 13:30:01	\N	\N	\N	197	\N	\N
8	2017-03-14 13:40:01	\N	\N	\N	429	\N	\N
8	2017-03-14 13:50:01	\N	\N	\N	8	\N	\N
8	2017-03-14 17:40:01	\N	\N	\N	2	\N	\N
8	2017-03-14 17:50:01	\N	\N	\N	736	\N	\N
8	2017-03-14 18:00:01	\N	\N	\N	635	\N	\N
8	2017-03-14 18:10:01	\N	\N	\N	40	\N	\N
8	2017-03-14 18:30:01	\N	\N	\N	342	\N	\N
8	2017-03-14 18:40:01	\N	\N	\N	6	\N	\N
8	2017-03-14 18:50:01	\N	\N	\N	28	\N	\N
8	2017-03-14 19:00:01	\N	\N	\N	1091	\N	\N
8	2017-03-14 19:10:01	\N	\N	\N	327	\N	\N
8	2017-03-14 19:11:50	\N	\N	\N	\N	12.2	\N
8	2017-03-14 19:20:01	\N	\N	\N	70	\N	\N
8	2017-03-14 19:25:25	\N	\N	6	\N	\N	\N
8	2017-03-14 19:25:34	\N	7	\N	\N	\N	\N
8	2017-03-14 21:11:31	19	\N	\N	\N	\N	\N
8	2017-03-14 23:34:46	\N	\N	\N	\N	13.3	\N
8	2017-03-14 23:34:55	\N	2	\N	\N	\N	\N
8	2017-03-15 06:56:46	\N	\N	\N	\N	6.4	\N
8	2017-03-15 07:21:23	\N	\N	4	\N	\N	\N
8	2017-03-15 07:21:30	\N	4	\N	\N	\N	\N
8	2017-03-15 08:20:01	\N	\N	\N	423	\N	\N
8	2017-03-15 08:30:01	\N	\N	\N	456	\N	\N
8	2017-03-15 08:40:01	\N	\N	\N	7	\N	\N
8	2017-03-15 09:00:01	\N	\N	\N	62	\N	\N
8	2017-03-15 09:10:01	\N	\N	\N	1198	\N	\N
8	2017-03-15 09:20:01	\N	\N	\N	252	\N	\N
8	2017-03-15 14:00:01	\N	\N	\N	279	\N	\N
8	2017-03-15 17:40:01	\N	\N	\N	323	\N	\N
8	2017-03-15 17:50:01	\N	\N	\N	32	\N	\N
8	2017-03-15 22:30:01	\N	\N	\N	137	\N	\N
8	2017-03-15 22:40:01	\N	\N	\N	317	\N	\N
8	2017-03-15 22:50:01	\N	\N	\N	945	\N	\N
8	2017-03-15 23:00:01	\N	\N	\N	388	\N	\N
8	2017-03-15 23:40:01	\N	\N	\N	203	\N	\N
8	2017-03-15 23:50:01	\N	\N	\N	359	\N	\N
8	2017-03-16 00:00:01	\N	\N	\N	82	\N	\N
8	2017-03-16 10:00:00	\N	\N	\N	\N	13.1	\N
8	2017-03-16 10:10:00	\N	5	\N	\N	\N	\N
8	2017-03-16 13:20:01	\N	\N	\N	1	\N	\N
8	2017-03-16 13:30:01	\N	\N	\N	296	\N	\N
8	2017-03-16 13:40:01	\N	\N	\N	610	\N	\N
8	2017-03-16 13:50:01	\N	\N	\N	56	\N	\N
8	2017-03-16 15:00:00	\N	\N	\N	\N	12.9	\N
8	2017-03-16 15:15:00	\N	2	\N	\N	\N	\N
8	2017-03-16 19:04:32	\N	\N	\N	\N	11.2	\N
8	2017-03-16 19:04:47	\N	1	\N	\N	\N	\N
8	2017-03-16 20:00:00	\N	5	5	\N	\N	\N
8	2017-03-16 20:00:01	\N	\N	\N	42	\N	\N
8	2017-03-16 20:10:01	\N	\N	\N	532	\N	\N
8	2017-03-16 20:20:01	\N	\N	\N	199	\N	\N
8	2017-03-16 20:30:01	\N	\N	\N	139	\N	\N
8	2017-03-16 20:40:01	\N	\N	\N	123	\N	\N
8	2017-03-16 20:50:01	\N	\N	\N	251	\N	\N
8	2017-03-16 21:00:01	\N	\N	\N	45	\N	\N
8	2017-03-16 22:09:28	19	\N	\N	\N	\N	\N
8	2017-03-16 22:50:01	\N	\N	\N	544	\N	\N
8	2017-03-16 23:00:01	\N	\N	\N	109	\N	\N
8	2017-03-17 00:29:30	\N	\N	\N	\N	14.9	\N
8	2017-03-17 00:29:38	\N	2	\N	\N	\N	\N
8	2017-03-17 01:20:01	\N	\N	\N	4	\N	\N
8	2017-03-17 01:30:01	\N	\N	\N	4	\N	\N
8	2017-03-17 10:29:25	\N	\N	\N	\N	6.8	\N
8	2017-03-17 10:33:31	\N	4	\N	\N	\N	\N
8	2017-03-17 10:33:41	\N	\N	5	\N	\N	\N
8	2017-03-17 11:20:01	\N	\N	\N	16	\N	\N
8	2017-03-17 11:30:01	\N	\N	\N	2	\N	\N
8	2017-03-17 11:50:01	\N	\N	\N	95	\N	\N
8	2017-03-17 12:00:01	\N	\N	\N	244	\N	\N
8	2017-03-17 12:10:01	\N	\N	\N	259	\N	\N
8	2017-03-17 16:33:54	\N	5	\N	\N	\N	\N
8	2017-03-17 16:34:04	\N	\N	5	\N	\N	\N
8	2017-03-17 17:30:01	\N	\N	\N	12	\N	\N
8	2017-03-17 17:40:01	\N	\N	\N	1	\N	\N
8	2017-03-17 18:30:01	\N	\N	\N	81	\N	\N
8	2017-03-17 18:40:01	\N	\N	\N	718	\N	\N
8	2017-03-17 18:50:01	\N	\N	\N	287	\N	\N
8	2017-03-17 18:55:25	\N	\N	\N	\N	14.4	\N
8	2017-03-17 18:55:32	\N	4	\N	\N	\N	\N
8	2017-03-17 18:55:52	\N	\N	2	\N	\N	\N
8	2017-03-17 19:10:01	\N	\N	\N	329	\N	\N
8	2017-03-17 19:20:01	\N	\N	\N	302	\N	\N
8	2017-03-17 19:50:01	\N	\N	\N	24	\N	\N
8	2017-03-17 20:10:01	\N	\N	\N	115	\N	\N
8	2017-03-17 20:20:01	\N	\N	\N	327	\N	\N
8	2017-03-17 21:12:09	\N	\N	\N	\N	3.4	\N
8	2017-03-17 21:12:18	19	\N	\N	\N	\N	\N
8	2017-03-17 21:22:26	\N	\N	7	\N	\N	\N
8	2017-03-17 21:22:40	\N	6	\N	\N	\N	\N
8	2017-03-17 21:50:01	\N	\N	\N	425	\N	\N
8	2017-03-17 22:00:01	\N	\N	\N	145	\N	\N
8	2017-03-17 22:10:01	\N	\N	\N	53	\N	\N
8	2017-03-18 00:50:28	\N	\N	\N	\N	6.1	\N
8	2017-03-18 00:50:36	\N	\N	3	\N	\N	\N
8	2017-03-18 06:22:13	\N	\N	\N	\N	12.9	\N
8	2017-03-18 06:22:20	\N	6	\N	\N	\N	\N
8	2017-03-18 06:22:27	\N	\N	6	\N	\N	\N
8	2017-03-18 07:50:01	\N	\N	\N	34	\N	\N
8	2017-03-18 08:00:01	\N	\N	\N	225	\N	\N
8	2017-03-18 08:10:01	\N	\N	\N	626	\N	\N
8	2017-03-18 08:20:01	\N	\N	\N	241	\N	\N
8	2017-03-18 10:09:14	19	\N	\N	\N	\N	\N
8	2017-03-18 10:09:36	\N	\N	3	\N	\N	\N
8	2017-03-18 12:10:41	\N	\N	\N	\N	16.9	\N
8	2017-03-18 12:10:48	\N	\N	5	\N	\N	\N
8	2017-03-18 12:10:56	\N	7	\N	\N	\N	\N
8	2017-03-18 13:10:01	\N	\N	\N	15	\N	\N
8	2017-03-18 13:30:01	\N	\N	\N	1	\N	\N
8	2017-03-18 16:00:01	\N	\N	\N	9	\N	\N
8	2017-03-18 16:10:01	\N	\N	\N	405	\N	\N
8	2017-03-18 16:18:07	\N	\N	\N	\N	14	\N
8	2017-03-18 16:18:20	\N	2	\N	\N	\N	\N
8	2017-03-18 16:18:33	\N	5	\N	\N	\N	\N
8	2017-03-18 16:18:45	\N	\N	5	\N	\N	\N
8	2017-03-18 16:20:01	\N	\N	\N	588	\N	\N
8	2017-03-18 16:30:01	\N	\N	\N	222	\N	\N
8	2017-03-18 16:40:01	\N	\N	\N	23	\N	\N
8	2017-03-18 17:10:01	\N	\N	\N	7	\N	\N
8	2017-03-18 17:50:01	\N	\N	\N	192	\N	\N
8	2017-03-18 18:00:01	\N	\N	\N	62	\N	\N
8	2017-03-18 18:10:01	\N	\N	\N	36	\N	\N
8	2017-03-18 18:50:01	\N	\N	\N	47	\N	\N
8	2017-03-18 19:00:01	\N	\N	\N	415	\N	\N
8	2017-03-18 19:10:01	\N	\N	\N	330	\N	\N
8	2017-03-18 19:41:42	\N	\N	\N	\N	6.5	\N
8	2017-03-18 19:41:55	\N	\N	5	\N	\N	\N
8	2017-03-18 19:42:00	5	\N	\N	\N	\N	\N
8	2017-03-18 19:50:01	\N	\N	\N	665	\N	\N
8	2017-03-18 20:00:01	\N	\N	\N	845	\N	\N
8	2017-03-18 20:40:01	\N	\N	\N	17	\N	\N
8	2017-03-18 22:09:00	\N	\N	\N	\N	6.1	\N
8	2017-03-19 10:08:00	\N	\N	\N	\N	10.8	\N
8	2017-03-19 10:38:47	\N	5	\N	\N	\N	\N
8	2017-03-19 10:38:55	\N	\N	4	\N	\N	\N
8	2017-03-19 11:00:01	\N	\N	\N	7	\N	\N
8	2017-03-19 12:58:39	\N	\N	\N	\N	12	8.57062
8	2017-03-19 12:58:49	\N	\N	3	\N	\N	\N
8	2017-03-19 12:58:56	\N	4	\N	\N	\N	\N
8	2017-03-19 14:00:01	\N	\N	\N	100	\N	\N
8	2017-03-19 14:10:01	\N	\N	\N	359	\N	\N
8	2017-03-19 14:20:01	\N	\N	\N	85	\N	\N
8	2017-03-19 18:25:25	\N	\N	\N	\N	11.6	\N
8	2017-03-19 18:25:38	\N	\N	3	\N	\N	\N
8	2017-03-19 18:25:43	\N	\N	4	\N	\N	\N
8	2017-03-19 18:30:01	\N	\N	\N	260	\N	\N
8	2017-03-19 18:40:01	\N	\N	\N	1158	\N	\N
8	2017-03-19 18:50:01	\N	\N	\N	675	\N	\N
8	2017-03-19 19:20:01	\N	\N	\N	54	\N	\N
8	2017-03-20 00:15:00	\N	\N	2	\N	6.1	\N
8	2017-03-20 08:18:25	\N	\N	\N	\N	6.3	\N
8	2017-03-20 08:30:01	\N	\N	\N	145	\N	\N
8	2017-03-20 08:40:01	\N	\N	\N	157	\N	\N
8	2017-03-20 09:10:01	\N	\N	\N	7	\N	\N
8	2017-03-20 10:00:01	\N	\N	\N	70	\N	\N
8	2017-03-20 10:10:01	\N	\N	\N	1	\N	\N
8	2017-03-20 11:30:01	\N	\N	\N	86	\N	\N
8	2017-03-20 11:40:01	\N	\N	\N	77	\N	\N
8	2017-03-20 13:11:00	\N	7	\N	\N	\N	\N
8	2017-03-20 13:12:00	\N	\N	\N	\N	6.1	\N
8	2017-03-20 13:15:00	\N	\N	8	\N	\N	\N
8	2017-03-20 16:50:01	\N	\N	\N	156	\N	\N
8	2017-03-20 17:00:01	\N	\N	\N	33	\N	\N
8	2017-03-20 19:00:01	\N	\N	\N	44	\N	\N
8	2017-03-20 19:10:01	\N	\N	\N	94	\N	\N
8	2017-03-20 19:20:01	\N	\N	\N	88	\N	\N
8	2017-03-20 19:56:21	\N	\N	\N	\N	4.9	\N
8	2017-03-20 19:56:44	\N	\N	3	\N	\N	\N
8	2017-03-20 19:57:18	\N	3	\N	\N	\N	\N
8	2017-03-20 20:20:01	\N	\N	\N	87	\N	\N
8	2017-03-20 21:19:00	\N	\N	2	\N	6.9	8.45
8	2017-03-20 21:20:00	19	\N	\N	\N	\N	\N
8	2017-03-20 22:00:01	\N	\N	\N	207	\N	\N
8	2017-03-20 22:10:01	\N	\N	\N	513	\N	\N
8	2017-03-21 10:24:00	\N	\N	\N	\N	4.9	\N
8	2017-03-21 10:30:00	\N	\N	5	\N	\N	\N
8	2017-03-21 10:32:00	\N	4	\N	\N	\N	\N
8	2017-03-21 13:14:00	\N	\N	\N	\N	14.4	8.57062
8	2017-03-21 13:15:00	\N	2	\N	\N	\N	\N
8	2017-03-21 15:29:00	\N	\N	4	\N	\N	\N
8	2017-03-21 15:30:00	\N	5	\N	\N	\N	\N
8	2017-03-21 19:45:00	\N	\N	\N	\N	12.2	\N
8	2017-03-21 21:00:01	\N	\N	\N	132	\N	\N
8	2017-03-21 21:10:01	\N	\N	\N	568	\N	\N
8	2017-03-21 21:20:01	\N	\N	\N	57	\N	\N
8	2017-03-21 21:26:39	\N	\N	\N	\N	6.8	8.66504
8	2017-03-21 21:26:47	\N	7	\N	\N	\N	\N
8	2017-03-21 21:27:03	\N	\N	8	\N	\N	\N
8	2017-03-21 21:27:13	19	\N	\N	\N	\N	\N
8	2017-03-21 21:40:01	\N	\N	\N	585	\N	\N
8	2017-03-21 21:50:01	\N	\N	\N	51	\N	\N
8	2017-03-21 22:00:01	\N	\N	\N	7	\N	\N
8	2017-03-21 22:20:01	\N	\N	\N	16	\N	\N
8	2017-03-22 00:36:29	\N	\N	\N	\N	13.8	\N
8	2017-03-22 00:36:37	\N	2	\N	\N	\N	\N
8	2017-03-22 08:49:13	\N	\N	\N	\N	8.4	\N
8	2017-03-22 09:12:56	\N	\N	4	\N	\N	\N
8	2017-03-22 09:13:03	\N	5	\N	\N	\N	\N
8	2017-03-22 10:10:01	\N	\N	\N	29	\N	\N
8	2017-03-22 10:20:01	\N	\N	\N	242	\N	\N
8	2017-03-22 10:30:01	\N	\N	\N	346	\N	\N
8	2017-03-22 10:40:01	\N	\N	\N	465	\N	\N
8	2017-03-22 10:50:01	\N	\N	\N	2	\N	\N
8	2017-03-22 11:00:01	\N	\N	\N	207	\N	\N
8	2017-03-22 11:10:01	\N	\N	\N	405	\N	\N
8	2017-03-22 12:49:53	\N	\N	\N	\N	6.1	\N
8	2017-03-22 12:50:26	\N	\N	3	\N	\N	\N
8	2017-03-22 12:50:36	\N	3	\N	\N	\N	\N
8	2017-03-22 13:40:01	\N	\N	\N	2	\N	\N
8	2017-03-22 13:50:01	\N	\N	\N	19	\N	\N
8	2017-03-22 18:30:01	\N	\N	\N	62	\N	\N
8	2017-03-22 18:40:01	\N	\N	\N	747	\N	\N
8	2017-03-22 18:50:01	\N	\N	\N	15	\N	\N
8	2017-03-22 19:00:01	\N	\N	\N	433	\N	\N
8	2017-03-22 19:10:01	\N	\N	\N	3	\N	\N
8	2017-03-22 19:30:01	\N	\N	\N	1	\N	\N
8	2017-03-22 21:00:01	\N	\N	\N	140	\N	\N
8	2017-03-22 21:02:52	\N	\N	\N	\N	8.4	\N
8	2017-03-22 21:08:59	\N	\N	6	\N	\N	\N
8	2017-03-22 21:09:11	\N	6	\N	\N	\N	\N
8	2017-03-22 21:09:20	19	\N	\N	\N	\N	\N
8	2017-03-22 21:10:01	\N	\N	\N	464	\N	\N
8	2017-03-23 00:45:43	\N	\N	\N	\N	19.4	\N
8	2017-03-23 00:45:51	\N	4	\N	\N	\N	\N
8	2017-03-23 09:09:59	\N	\N	\N	\N	3.6	\N
8	2017-03-23 09:33:07	\N	\N	4	\N	\N	\N
8	2017-03-23 09:33:13	\N	4	\N	\N	\N	\N
8	2017-03-23 10:30:01	\N	\N	\N	20	\N	\N
8	2017-03-23 10:40:01	\N	\N	\N	167	\N	\N
8	2017-03-23 10:50:01	\N	\N	\N	347	\N	\N
8	2017-03-23 11:00:01	\N	\N	\N	14	\N	\N
8	2017-03-23 11:30:01	\N	\N	\N	7	\N	\N
8	2017-03-23 15:15:55	\N	\N	6	\N	\N	\N
8	2017-03-23 15:16:00	\N	\N	6	\N	\N	\N
8	2017-03-23 15:16:33	\N	5	\N	\N	\N	\N
8	2017-03-23 16:10:01	\N	\N	\N	14	\N	\N
8	2017-03-23 18:18:54	\N	\N	\N	\N	10.4	\N
8	2017-03-23 18:19:13	\N	\N	3	\N	\N	\N
8	2017-03-23 18:19:20	\N	4	\N	\N	\N	\N
8	2017-03-23 19:10:01	\N	\N	\N	22	\N	\N
8	2017-03-23 19:16:57	\N	\N	\N	\N	11.4	8.66504
8	2017-03-23 19:17:05	\N	\N	1	\N	\N	\N
8	2017-03-23 19:50:01	\N	\N	\N	343	\N	\N
8	2017-03-23 20:00:01	\N	\N	\N	576	\N	\N
8	2017-03-23 20:10:01	\N	\N	\N	21	\N	\N
8	2017-03-23 20:20:01	\N	\N	\N	447	\N	\N
8	2017-03-23 21:24:42	\N	\N	\N	\N	6.8	8.54442
8	2017-03-23 21:24:50	19	\N	\N	\N	\N	\N
8	2017-03-23 21:24:59	\N	\N	6	\N	\N	\N
8	2017-03-23 21:25:18	\N	6	\N	\N	\N	\N
8	2017-03-23 22:00:01	\N	\N	\N	318	\N	\N
8	2017-03-23 22:10:01	\N	\N	\N	304	\N	\N
8	2017-03-23 22:20:01	\N	\N	\N	8	\N	\N
8	2017-03-24 00:30:16	\N	\N	\N	\N	7.9	\N
8	2017-03-24 00:30:26	\N	\N	2	\N	\N	\N
8	2017-03-24 09:09:22	\N	\N	\N	\N	6	\N
8	2017-03-24 09:09:56	\N	\N	4	\N	\N	\N
8	2017-03-24 09:10:02	\N	4	\N	\N	\N	\N
8	2017-03-24 10:20:01	\N	\N	\N	18	\N	\N
8	2017-03-24 10:40:01	\N	\N	\N	1	\N	\N
8	2017-03-24 10:50:01	\N	\N	\N	764	\N	\N
8	2017-03-24 11:00:01	\N	\N	\N	541	\N	\N
8	2017-03-24 14:30:00	\N	\N	4	\N	\N	\N
8	2017-03-24 16:28:53	\N	\N	\N	\N	15.6	\N
8	2017-03-24 16:29:24	\N	\N	4	\N	\N	\N
8	2017-03-24 16:30:02	\N	\N	\N	\N	15.9	8.61894
8	2017-03-24 16:30:55	\N	6	\N	\N	\N	\N
8	2017-03-24 17:20:01	\N	\N	\N	7	\N	\N
8	2017-03-24 17:30:01	\N	\N	\N	12	\N	\N
8	2017-03-24 18:10:01	\N	\N	\N	1	\N	\N
8	2017-03-24 18:50:01	\N	\N	\N	399	\N	\N
8	2017-03-24 19:00:01	\N	\N	\N	456	\N	\N
8	2017-03-24 19:10:01	\N	\N	\N	7	\N	\N
8	2017-03-24 19:36:16	\N	\N	\N	\N	6.8	\N
8	2017-03-24 19:36:23	\N	\N	6	\N	\N	\N
8	2017-03-24 19:36:28	\N	6	\N	\N	\N	\N
8	2017-03-24 19:50:01	\N	\N	\N	77	\N	\N
8	2017-03-24 20:00:01	\N	\N	\N	262	\N	\N
8	2017-03-24 20:30:01	\N	\N	\N	7	\N	\N
8	2017-03-24 22:19:22	19	\N	\N	\N	\N	\N
8	2017-03-24 22:19:38	\N	\N	2	\N	\N	\N
8	2017-03-24 23:10:01	\N	\N	\N	10	\N	\N
8	2017-03-24 23:20:01	\N	\N	\N	16	\N	\N
8	2017-03-25 00:15:34	\N	\N	\N	\N	16.9	\N
8	2017-03-25 00:15:45	\N	3	\N	\N	\N	\N
8	2017-03-25 01:00:01	\N	\N	\N	18	\N	\N
8	2017-03-25 01:10:01	\N	\N	\N	1	\N	\N
8	2017-03-25 09:30:31	\N	\N	\N	\N	5.4	\N
8	2017-03-25 09:37:38	\N	4	\N	\N	\N	\N
8	2017-03-25 18:25:00	\N	19	\N	\N	\N	\N

